Motional refocusing for trap-off Rydberg gates

Rydberg entangling gates in optical-tweezer arrays are commonly executed with the trapping light switched off, so every gate contains a release--and--recapture cycle that heats the atomic motion and can ultimately limit circuit depth. We develop a motional refocusing protocol that exactly removes this heating in the harmonic approximation using only programmable intensity switching of the trapping light. The protocol closes the release--and--recapture cycle for every matched harmonic mode, returning arbitrary motional populations and coherences exactly up to ordinary evolution under the static trap. We derive the recovery sequence in closed form for arbitrary catch depth and prove that, within the experimentally relevant regime, it is the unique globally time-optimal solution under bounded trap intensity. The harmonic theory is then extended in two directions. First, we construct exact common-intensity recovery sequences that simultaneously refocus several nondegenerate harmonic modes, including radial--axial and fully anisotropic three-dimensional traps. Second, we derive a composite sequence that suppresses the leading anharmonic correction of weakly anharmonic traps by canceling all first-order motional transitions induced by the quartic anharmonicity, changing the residual heating law from $U_0^{-2}$ to $U_0^{-4}$. Wave-packet simulations in realistic Gaussian tweezers validate the analytic theory and quantify the residual effects of anharmonicity, finite switching ramps, trap ellipticity, and control errors. Applied to representative cesium Rydberg gates, the protocol suppresses the dominant recapture heating to the anharmonic floor and prevents the associated motional Doppler contribution from increasing with circuit depth. The resulting framework provides a practical route toward heating-free trap-off neutral-atom gates using only trap-intensity modulation.

==> figs/anharm_U100.dat <==
T dn_echo infid norm_drift dn_naive
0.2 8.647745156e-06 3.212982811e-06 -7.658318424e-13 0.009886768205
0.4 4.674156652e-05 1.747356587e-05 -8.422151865e-13 0.03952942054
0.6 0.0001431298493 5.402842541e-05 -6.47482068e-13 0.08887508777
0.8 0.0003474576343 0.0001324481289 -7.620570841e-13 0.1578359456
1 0.0007408044408 0.0002846032728 -6.710187961e-13 0.2462896482
1.2 0.001449034415 0.0005592090899 -5.988542995e-13 0.3540799296
1.4 0.002658492074 0.001026166092 -5.706546347e-13 0.4810173668
1.6 0.004633390604 0.001779468277 -5.759837052e-13 0.6268802969
1.8 0.007733993963 0.00293719702 -4.876099524e-13 0.7914158812
2 0.0124344969 0.004637382111 -5.018208071e-13 0.9743413042
2.2 0.01933935587 0.007029433035 -4.514166818e-13 1.175345098
2.4 0.02919672483 0.01026215889 -4.13669099e-13 1.394088582


==> figs/anharm_U20.dat <==
T dn_echo infid norm_drift dn_naive
0.2 0.0002071573582 7.922156795e-05 -8.613110225e-13 0.009448748626
0.4 0.001102832514 0.0004225758476 -8.85735929e-13 0.03771323701
0.6 0.003308005895 0.001266772284 -6.830092047e-13 0.08455016302
0.8 0.007811217252 0.002966000496 -7.223110998e-13 0.1495604978
1 0.01606481481 0.005981030014 -7.076561559e-13 0.2321988792
1.2 0.03003065101 0.01082572725 -5.531131109e-13 0.3317861505
1.4 0.05214049319 0.0179803758 -5.85087534e-13 0.4475244883
1.6 0.08515664244 0.02780155657 -5.431211036e-13 0.5785144788
1.8 0.1319482957 0.0404605968 -5.122569036e-13 0.7237734563
2 0.1952257037 0.05592673816 -5.004885395e-13 0.882254423
2.2 0.2772854506 0.07399100913 -4.629630013e-13 1.052864903
2.4 0.3798131393 0.09431462884 -4.301003997e-13 1.234485157


==> figs/anharm_U250.dat <==
T dn_echo infid norm_drift dn_naive
0.2 1.389526915e-06 5.144240831e-07 -8.113509864e-13 0.009954527431
0.4 7.518853342e-06 2.800848196e-06 -8.157918785e-13 0.03981096581
0.6 2.306191865e-05 8.678945426e-06 -6.072919945e-13 0.08954789764
0.8 5.611370415e-05 2.134869672e-05 -7.742695374e-13 0.1591296745
1 0.000120011075 4.611127877e-05 -6.814548925e-13 0.248506488
1.2 0.0002356957578 9.129259681e-05 -5.69322367e-13 0.3576144688
1.4 0.0004346236501 0.0001693473293 -5.8730798e-13 0.4863758129
1.6 0.000762195663 0.000298085489 -5.315747842e-13 0.6346989354
1.8 0.001281661838 0.0005019160412 -4.976019596e-13 0.8024786509
2 0.002078433245 0.0008129456085 -4.933831121e-13 0.9895963791
2.2 0.003264723334 0.001271716373 -4.662936703e-13 1.195920376
2.4 0.004984429634 0.001927339063 -3.970157536e-13 1.421305989


==> figs/anharm_U50.dat <==
T dn_echo infid norm_drift dn_naive
0.2 3.431018929e-05 1.283231956e-05 -8.58202398e-13 0.009775044309
0.4 0.0001849630412 6.956268943e-05 -8.117950756e-13 0.03906554955
0.6 0.0005643329679 0.0002139328288 -6.119549312e-13 0.08776797369
0.8 0.001363172145 0.0005200154618 -7.471800956e-13 0.1557108768
1 0.002887218056 0.001103216274 -6.583622536e-13 0.2426565936
1.2 0.005599445031 0.002128332341 -5.497824418e-13 0.3483035295
1.4 0.01016373017 0.003809621229 -5.972999872e-13 0.4722890386
1.6 0.01748417291 0.006398739428 -5.209166432e-13 0.6141928277
1.8 0.02873343067 0.01016026156 -5.051514762e-13 0.7735408282
2 0.04536353619 0.01533966941 -4.853895064e-13 0.9498094641
2.2 0.0690939761 0.0221320521 -4.498623696e-13 1.142430246
2.4 0.1018743537 0.03065930105 -4.236611062e-13 1.350794615


==> figs/axial.dat <==
T dnz_echo dnz_naive dn_tot_naive dnE_tot_naive
0.1 0.0005935687191 0.0001777777778 0.005177777778 0.01892777778
0.2 0.002375389171 0.0007111111111 0.02071111111 0.07571111111
0.3 0.005348454962 0.0016 0.0466 0.17035
0.4 0.009517043786 0.002844444444 0.08284444444 0.3028444444
0.5 0.01488617716 0.004444444444 0.1294444444 0.4731944444
0.6 0.02146116679 0.0064 0.1864 0.6814
0.7 0.02924725778 0.008711111111 0.2537111111 0.9274611111
0.8 0.03824936918 0.01137777778 0.3313777778 1.211377778
0.9 0.04847192409 0.0144 0.4194 1.53315
1 0.05991875631 0.01777777778 0.5177777778 1.892777778
1.1 0.0725930779 0.02151111111 0.6265111111 2.290261111
1.2 0.08649749165 0.0256 0.7456 2.7256
1.3 0.1016340337 0.03004444444 0.8750444444 3.198794444
1.4 0.1180042342 0.03484444444 1.014844444 3.709844444
1.5 0.135609186 0.04 1.165 4.25875


==> figs/coast.dat <==
b bdp bdm
1 0 -0
1.004682274 0.09643228526 -0.09643228526
1.009364548 0.135901654 -0.135901654
1.014046823 0.1658692282 -0.1658692282
1.018729097 0.1908704643 -0.1908704643
1.023411371 0.2126695347 -0.2126695347
1.028093645 0.2321749583 -0.2321749583
1.03277592 0.2499286792 -0.2499286792
1.037458194 0.2662852834 -0.2662852834
1.042140468 0.2814921081 -0.2814921081
1.046822742 0.2957300055 -0.2957300055
1.051505017 0.3091360895 -0.3091360895
1.056187291 0.3218173428 -0.3218173428
1.060869565 0.3338592107 -0.3338592107
1.065551839 0.3453312716 -0.3453312716
1.070234114 0.356291116 -0.356291116
1.074916388 0.3667870817 -0.3667870817
1.079598662 0.3768602322 -0.3768602322
1.084280936 0.3865458208 -0.3865458208
1.088963211 0.3958743944 -0.3958743944
1.093645485 0.4048726401 -0.4048726401
1.098327759 0.4135640445 -0.4135640445
1.103010033 0.4219694147 -0.4219694147
1.107692308 0.4301072935 -0.4301072935
1.112374582 0.4379942958 -0.4379942958
1.117056856 0.4456453819 -0.4456453819
1.12173913 0.4530740836 -0.4530740836
1.126421405 0.4602926911 -0.4602926911
1.131103679 0.4673124094 -0.4673124094
1.135785953 0.4741434903 -0.4741434903
1.140468227 0.4807953439 -0.4807953439
1.145150502 0.4872766341 -0.4872766341
1.149832776 0.4935953602 -0.4935953602
1.15451505 0.4997589276 -0.4997589276
1.159197324 0.5057742082 -0.5057742082
1.163879599 0.5116475942 -0.5116475942
1.168561873 0.5173850443 -0.5173850443
1.173244147 0.522992124 -0.522992124
1.177926421 0.5284740424 -0.5284740424
1.182608696 0.5338356829 -0.5338356829
1.18729097 0.5390816322 -0.5390816322
1.191973244 0.5442162048 -0.5442162048
1.196655518 0.5492434657 -0.5492434657
1.201337793 0.5541672503 -0.5541672503
1.206020067 0.5589911822 -0.5589911822
1.210702341 0.5637186899 -0.5637186899
1.215384615 0.5683530208 -0.5683530208
1.22006689 0.5728972548 -0.5728972548
1.224749164 0.5773543162 -0.5773543162
1.229431438 0.5817269845 -0.5817269845
1.234113712 0.5860179044 -0.5860179044
1.238795987 0.590229595 -0.590229595
1.243478261 0.5943644576 -0.5943644576
1.248160535 0.5984247839 -0.5984247839
1.252842809 0.6024127623 -0.6024127623
1.257525084 0.6063304848 -0.6063304848
1.262207358 0.6101799528 -0.6101799528
1.266889632 0.6139630821 -0.6139630821
1.271571906 0.6176817085 -0.6176817085
1.276254181 0.621337592 -0.621337592
1.280936455 0.6249324214 -0.6249324214
1.285618729 0.6284678179 -0.6284678179
1.290301003 0.6319453392 -0.6319453392
1.294983278 0.6353664826 -0.6353664826
1.299665552 0.6387326884 -0.6387326884
1.304347826 0.6420453428 -0.6420453428
1.3090301 0.6453057808 -0.6453057808
1.313712375 0.6485152886 -0.6485152886
1.318394649 0.651675106 -0.651675106
1.323076923 0.6547864291 -0.6547864291
1.327759197 0.6578504118 -0.6578504118
1.332441472 0.6608681684 -0.6608681684
1.337123746 0.6638407749 -0.6638407749
1.34180602 0.6667692713 -0.6667692713
1.346488294 0.669654663 -0.669654663
1.351170569 0.6724979223 -0.6724979223
1.355852843 0.67529999 -0.67529999
1.360535117 0.6780617766 -0.6780617766
1.365217391 0.6807841639 -0.6807841639
1.369899666 0.683468006 -0.683468006
1.37458194 0.6861141307 -0.6861141307
1.379264214 0.6887233402 -0.6887233402
1.383946488 0.6912964127 -0.6912964127
1.388628763 0.6938341028 -0.6938341028
1.393311037 0.6963371429 -0.6963371429
1.397993311 0.6988062438 -0.6988062438
1.402675585 0.701242096 -0.701242096
1.40735786 0.7036453697 -0.7036453697
1.412040134 0.7060167164 -0.7060167164
1.416722408 0.708356769 -0.708356769
1.421404682 0.710666143 -0.710666143
1.426086957 0.7129454367 -0.7129454367
1.430769231 0.7151952322 -0.7151952322
1.435451505 0.7174160957 -0.7174160957
1.440133779 0.7196085783 -0.7196085783
1.444816054 0.7217732163 -0.7217732163
1.449498328 0.7239105321 -0.7239105321
1.454180602 0.7260210343 -0.7260210343
1.458862876 0.7281052183 -0.7281052183
1.463545151 0.7301635669 -0.7301635669
1.468227425 0.7321965505 -0.7321965505
1.472909699 0.7342046277 -0.7342046277
1.477591973 0.7361882457 -0.7361882457
1.482274247 0.7381478404 -0.7381478404
1.486956522 0.7400838372 -0.7400838372
1.491638796 0.7419966509 -0.7419966509
1.49632107 0.7438866864 -0.7438866864
1.501003344 0.7457543389 -0.7457543389
1.505685619 0.7475999941 -0.7475999941
1.510367893 0.7494240285 -0.7494240285
1.515050167 0.7512268099 -0.7512268099
1.519732441 0.7530086975 -0.7530086975
1.524414716 0.7547700421 -0.7547700421
1.52909699 0.7565111866 -0.7565111866
1.533779264 0.758232466 -0.758232466
1.538461538 0.7599342077 -0.7599342077
1.543143813 0.7616167317 -0.7616167317
1.547826087 0.7632803511 -0.7632803511
1.552508361 0.7649253717 -0.7649253717
1.557190635 0.7665520929 -0.7665520929
1.56187291 0.7681608074 -0.7681608074
1.566555184 0.7697518016 -0.7697518016
1.571237458 0.7713253556 -0.7713253556
1.575919732 0.7728817437 -0.7728817437
1.580602007 0.7744212343 -0.7744212343
1.585284281 0.7759440899 -0.7759440899
1.589966555 0.7774505679 -0.7774505679
1.594648829 0.7789409201 -0.7789409201
1.599331104 0.7804153929 -0.7804153929
1.604013378 0.781874228 -0.781874228
1.608695652 0.783317662 -0.783317662
1.613377926 0.7847459264 -0.7847459264
1.618060201 0.7861592485 -0.7861592485
1.622742475 0.7875578507 -0.7875578507
1.627424749 0.7889419511 -0.7889419511
1.632107023 0.7903117634 -0.7903117634
1.636789298 0.7916674971 -0.7916674971
1.641471572 0.7930093576 -0.7930093576
1.646153846 0.7943375462 -0.7943375462
1.65083612 0.7956522604 -0.7956522604
1.655518395 0.7969536939 -0.7969536939
1.660200669 0.7982420367 -0.7982420367
1.664882943 0.7995174749 -0.7995174749
1.669565217 0.8007801914 -0.8007801914
1.674247492 0.8020303655 -0.8020303655
1.678929766 0.8032681732 -0.8032681732
1.68361204 0.8044937871 -0.8044937871
1.688294314 0.8057073768 -0.8057073768
1.692976589 0.8069091084 -0.8069091084
1.697658863 0.8080991454 -0.8080991454
1.702341137 0.8092776479 -0.8092776479
1.707023411 0.8104447734 -0.8104447734
1.711705686 0.8116006763 -0.8116006763
1.71638796 0.8127455085 -0.8127455085
1.721070234 0.8138794189 -0.8138794189
1.725752508 0.8150025539 -0.8150025539
1.730434783 0.8161150573 -0.8161150573
1.735117057 0.8172170703 -0.8172170703
1.739799331 0.8183087316 -0.8183087316
1.744481605 0.8193901777 -0.8193901777
1.74916388 0.8204615423 -0.8204615423
1.753846154 0.8215229572 -0.8215229572
1.758528428 0.8225745518 -0.8225745518
1.763210702 0.8236164531 -0.8236164531
1.767892977 0.8246487862 -0.8246487862
1.772575251 0.8256716739 -0.8256716739
1.777257525 0.826685237 -0.826685237
1.781939799 0.8276895943 -0.8276895943
1.786622074 0.8286848624 -0.8286848624
1.791304348 0.8296711563 -0.8296711563
1.795986622 0.8306485887 -0.8306485887
1.800668896 0.8316172709 -0.8316172709
1.805351171 0.8325773118 -0.8325773118
1.810033445 0.8335288191 -0.8335288191
1.814715719 0.8344718983 -0.8344718983
1.819397993 0.8354066534 -0.8354066534
1.824080268 0.8363331867 -0.8363331867
1.828762542 0.8372515988 -0.8372515988
1.833444816 0.8381619887 -0.8381619887
1.83812709 0.8390644538 -0.8390644538
1.842809365 0.83995909 -0.83995909
1.847491639 0.8408459918 -0.8408459918
1.852173913 0.8417252519 -0.8417252519
1.856856187 0.8425969617 -0.8425969617
1.861538462 0.8434612114 -0.8434612114
1.866220736 0.8443180894 -0.8443180894
1.87090301 0.845167683 -0.845167683
1.875585284 0.846010078 -0.846010078
1.880267559 0.846845359 -0.846845359
1.884949833 0.8476736092 -0.8476736092
1.889632107 0.8484949107 -0.8484949107
1.894314381 0.8493093441 -0.8493093441
1.898996656 0.850116989 -0.850116989
1.90367893 0.8509179236 -0.8509179236
1.908361204 0.8517122252 -0.8517122252
1.913043478 0.8524999697 -0.8524999697
1.917725753 0.8532812319 -0.8532812319
1.922408027 0.8540560857 -0.8540560857
1.927090301 0.8548246035 -0.8548246035
1.931772575 0.8555868571 -0.8555868571
1.936454849 0.8563429169 -0.8563429169
1.941137124 0.8570928525 -0.8570928525
1.945819398 0.8578367323 -0.8578367323
1.950501672 0.8585746237 -0.8585746237
1.955183946 0.8593065934 -0.8593065934
1.959866221 0.8600327069 -0.8600327069
1.964548495 0.8607530287 -0.8607530287
1.969230769 0.8614676226 -0.8614676226
1.973913043 0.8621765514 -0.8621765514
1.978595318 0.8628798769 -0.8628798769
1.983277592 0.8635776601 -0.8635776601
1.987959866 0.8642699612 -0.8642699612
1.99264214 0.8649568395 -0.8649568395
1.997324415 0.8656383535 -0.8656383535
2.002006689 0.8663145608 -0.8663145608
2.006688963 0.8669855183 -0.8669855183
2.011371237 0.867651282 -0.867651282
2.016053512 0.8683119073 -0.8683119073
2.020735786 0.8689674486 -0.8689674486
2.02541806 0.8696179599 -0.8696179599
2.030100334 0.870263494 -0.870263494
2.034782609 0.8709041033 -0.8709041033
2.039464883 0.8715398395 -0.8715398395
2.044147157 0.8721707535 -0.8721707535
2.048829431 0.8727968954 -0.8727968954
2.053511706 0.8734183149 -0.8734183149
2.05819398 0.8740350609 -0.8740350609
2.062876254 0.8746471815 -0.8746471815
2.067558528 0.8752547244 -0.8752547244
2.072240803 0.8758577365 -0.8758577365
2.076923077 0.8764562642 -0.8764562642
2.081605351 0.8770503531 -0.8770503531
2.086287625 0.8776400486 -0.8776400486
2.0909699 0.8782253949 -0.8782253949
2.095652174 0.8788064363 -0.8788064363
2.100334448 0.8793832159 -0.8793832159
2.105016722 0.8799557766 -0.8799557766
2.109698997 0.8805241608 -0.8805241608
2.114381271 0.8810884101 -0.8810884101
2.119063545 0.8816485656 -0.8816485656
2.123745819 0.8822046682 -0.8822046682
2.128428094 0.8827567578 -0.8827567578
2.133110368 0.8833048742 -0.8833048742
2.137792642 0.8838490565 -0.8838490565
2.142474916 0.8843893432 -0.8843893432
2.147157191 0.8849257726 -0.8849257726
2.151839465 0.8854583822 -0.8854583822
2.156521739 0.8859872093 -0.8859872093
2.161204013 0.8865122906 -0.8865122906
2.165886288 0.8870336624 -0.8870336624
2.170568562 0.8875513605 -0.8875513605
2.175250836 0.8880654202 -0.8880654202
2.17993311 0.8885758765 -0.8885758765
2.184615385 0.8890827639 -0.8890827639
2.189297659 0.8895861165 -0.8895861165
2.193979933 0.8900859679 -0.8900859679
2.198662207 0.8905823513 -0.8905823513
2.203344482 0.8910752997 -0.8910752997
2.208026756 0.8915648455 -0.8915648455
2.21270903 0.8920510207 -0.8920510207
2.217391304 0.892533857 -0.892533857
2.222073579 0.8930133857 -0.8930133857
2.226755853 0.8934896376 -0.8934896376
2.231438127 0.8939626434 -0.8939626434
2.236120401 0.8944324332 -0.8944324332
2.240802676 0.8948990368 -0.8948990368
2.24548495 0.8953624837 -0.8953624837
2.250167224 0.8958228029 -0.8958228029
2.254849498 0.8962800233 -0.8962800233
2.259531773 0.8967341734 -0.8967341734
2.264214047 0.8971852811 -0.8971852811
2.268896321 0.8976333742 -0.8976333742
2.273578595 0.8980784802 -0.8980784802
2.27826087 0.8985206263 -0.8985206263
2.282943144 0.8989598392 -0.8989598392
2.287625418 0.8993961454 -0.8993961454
2.292307692 0.8998295711 -0.8998295711
2.296989967 0.9002601422 -0.9002601422
2.301672241 0.9006878844 -0.9006878844
2.306354515 0.9011128228 -0.9011128228
2.311036789 0.9015349825 -0.9015349825
2.315719064 0.9019543883 -0.9019543883
2.320401338 0.9023710645 -0.9023710645
2.325083612 0.9027850354 -0.9027850354
2.329765886 0.9031963248 -0.9031963248
2.334448161 0.9036049563 -0.9036049563
2.339130435 0.9040109534 -0.9040109534
2.343812709 0.904414339 -0.904414339
2.348494983 0.9048151362 -0.9048151362
2.353177258 0.9052133673 -0.9052133673
2.357859532 0.9056090548 -0.9056090548
2.362541806 0.9060022208 -0.9060022208
2.36722408 0.906392887 -0.906392887
2.371906355 0.9067810751 -0.9067810751
2.376588629 0.9071668064 -0.9071668064
2.381270903 0.9075501021 -0.9075501021
2.385953177 0.9079309831 -0.9079309831
2.390635452 0.9083094699 -0.9083094699
2.395317726 0.9086855831 -0.9086855831
2.4 0.9090593429 -0.9090593429


==> figs/continuation_lambda2.dat <==
x eta a b post_gate_total sigma_min det_jac max_residual
0.2 2 0.167799566618456 0.611910098924491 1.1475092321614 0.167065314529719 0.881986203129901 1.11022302462516e-16
0.22 2 0.182100818833318 0.660438746576068 1.2446403842427 0.209873729832791 1.05301778518463 1.11022302462516e-16
0.24 2 0.195801491699545 0.706288701972052 1.33789168537114 0.260120403798009 1.23555982127548 1.11022302462516e-16
0.26 2 0.208887157853209 0.749524381255408 1.42729869696183 0.318848679495809 1.42871071068077 1.11022302462516e-16
0.28 2 0.22134964651334 0.790239944137264 1.51293923716394 0.387197259651534 1.63161235018079 0
0.3 2 0.233186437923152 0.828551722988424 1.59492459883473 0.466344988421797 1.84345951095774 2.22044604925031e-16
0.32 2 0.244400015484149 0.864591372405899 1.6733914033742 0.557404427572548 2.06350617368511 2.22044604925031e-16
0.34 2 0.254997204669509 0.898499919360753 1.74849432869977 0.66123683040155 2.29106918654791 1.11022302462516e-16
0.36 2 0.264988522358888 0.930422786036094 1.82039983075387 0.778149094052377 2.52552966742464 1.11022302462516e-16
0.38 2 0.274387554724634 0.960505776052914 1.88928088550218 0.907410401848044 2.76633258508374 1.11022302462516e-16
0.4 2 0.283210376628858 0.988891959139006 1.95531271239672 1.04647955108354 3.0129849362366 4.44089209850063e-16
0.42 2 0.291475020922059 1.01571935594014 2.01866939778426 1.18977066629334 3.26505289641481 1.11022302462516e-16
0.44 2 0.299201002199585 1.04111930894838 2.07952131334755 1.32691339012053 3.52215827214152 1.11022302462516e-16
0.46 2 0.306408896506176 1.06521542265201 2.13803321566436 1.44178342028313 3.78397452699372 2.22044604925031e-16
0.48 2 0.313119976146305 1.08812296172028 2.19436291401288 1.51714368976983 4.05022260010492 1.11022302462516e-16
0.5 2 0.319355897081619 1.10994860684411 2.24866040100734 1.54708782062521 4.32066668580958 5.55111512312578e-17
0.52 2 0.325138435277931 1.13079048113889 2.30106735169475 1.54169109333208 4.59511009936334 1.11022302462516e-16
0.54 2 0.330489267698214 1.15073837393974 2.35171690933616 1.51602568158967 4.87339131675556 3.60822483003176e-16
0.56 2 0.335429793325024 1.16987410219741 2.40073368884746 1.48122141234585 5.15538024655547 1.94289029309402e-16
0.58 2 0.339980989545951 1.188271961827 2.4482339409189 1.44359508733759 5.44097476801458 1.11022302462516e-16
0.6 2 0.344163299373033 1.2059992319424 2.49432583068847 1.40634855971647 5.7300975515315 1.76941794549634e-16
0.62 2 0.347996545229238 1.22311670384234 2.53910979430082 1.37098206607043 6.02269316421676 2.22044604925031e-16
0.64 2 0.351499865373398 1.23967921395943 2.58267894470623 1.33811273581855 6.31872545381604 2.22044604925031e-16
0.66 2 0.35469166941218 1.25573616589227 2.62511950471663 1.30790873198688 6.61817519786744 1.11022302462516e-16
0.68 2 0.357589609736933 1.2713320312965 2.66651125077036 1.28031580717132 6.92103800098375 3.33066907387547e-16
0.7 2 0.36021056610547 1.28650682300973 2.70692795522067 1.2551758198301 7.22732242097253 1.11022302462516e-16
0.72 2 0.362570640951728 1.30129653651352 2.74643781841698 1.2322888391884 7.53704830365164 1.11022302462516e-16
0.74 2 0.364685163342011 1.31573355786088 2.7851038845449 1.21144539574515 7.85024530629833 1.11022302462516e-16
0.76 2 0.36656869980136 1.32984703766616 2.82298443726888 1.1924427297995 8.16695159038554 3.33066907387547e-16
0.78 2 0.368235070505923 1.3436632317873 2.86013337279914 1.17509240307562 8.48721266537885 1.11022302462516e-16
0.8 2 0.369697369577511 1.3572058100303 2.89660054918532 1.15922325968413 8.81108036672272 3.33066907387547e-16
0.82 2 0.370967988426301 1.37049613465287 2.93243211150547 1.14468192370536 9.13861195260924 3.33066907387547e-16
0.84 2 0.372058641269081 1.38355351070353 2.96767079324169 1.13133204328233 9.46986930561093 2.22044604925031e-16
0.86 2 0.37298039210619 1.39639541035525 3.00235619456763 1.11905295102225 9.80491822671124 4.44089209850063e-16
0.88 2 0.373743682572953 1.40903767341706 3.03652503856297 1.10773810822376 10.1438278106438 1.11022302462516e-16
0.9 2 0.37435836019385 1.42149468616425 3.07021140655195 1.09729352989143 10.4866698927319 2.22044604925031e-16
0.92 2 0.374833706662219 1.43377954053924 3.10344695386368 1.08763629102287 10.833518558591 7.7715611723761e-16
0.94 2 0.375178465847523 1.44590417565854 3.13626110735358 1.07869316032183 11.1844497091167 2.22044604925031e-16
0.96 2 0.375400871298187 1.45787950342833 3.16868124602471 1.0703993773252 11.5395406741282 2.22044604925031e-16
0.98 2 0.375508673062659 1.46971551993109 3.20073286605641 1.0626975726711 11.8988698688779 4.44089209850063e-16
1 2 0.375509163696393 1.48142140410447 3.23243973149726 1.05553682296317 12.2625164883831 2.22044604925031e-16
0.2 2.1 0.168019302166652 0.612773913415079 1.14881251774838 0.166461865988213 0.86710082841101 1.11022302462516e-16
0.22 2.1 0.182387246391222 0.661466291605794 1.24624078438824 0.209429770400085 1.03547791178991 1.11022302462516e-16
0.24 2.1 0.1961651288867 0.707466246161116 1.33979650393452 0.260034149868968 1.21526297547501 1.11022302462516e-16
0.26 2.1 0.209338639666333 0.750827932098256 1.42950521143092 0.319411823755931 1.40557936896238 0
0.28 2.1 0.221899597762069 0.791635576957443 1.51543477248158 0.388822163699977 1.60559190520696 2.22044604925031e-16
0.3 2.1 0.233845359543299 0.829996259168038 1.59768697825464 0.469592126754741 1.81451619235618 2.22044604925031e-16
0.32 2.1 0.245178185639354 0.866033308758997 1.6763896800377 0.563002695846537 2.03162504766079 1.11022302462516e-16
0.34 2.1 0.255904594884056 0.899880516009961 1.75168970577807 0.670082309469929 2.2562523263963 2.22044604925031e-16
0.36 2.1 0.266034728374863 0.931677231952631 1.82374668870236 0.79125555168258 2.48779455626763 2.22044604925031e-16
0.38 2.1 0.27558174135109 0.961564366389424 1.8927278490916 0.925760012546065 2.72571078478941 2.22044604925031e-16
0.4 2.1 0.284561235544755 0.989681234184294 1.9588037052738 1.0706648127817 2.96952103378869 0
0.42 2.1 0.292990740196931 1.01616316628642 2.02214464668028 1.21919559754267 3.21880372141845 1.11022302462516e-16
0.44 2.1 0.300889246190574 1.04113978430854 2.08291827668969 1.35824203336755 3.4731923665437 1.11022302462516e-16
0.46 2.1 0.308276794759975 1.06473383226561 2.14128742178556 1.46735485692167 3.73237183992838 5.55111512312578e-17
0.48 2.1 0.315174119962423 1.08706046239503 2.19740870231988 1.52759980007401 3.99607437631076 2.22044604925031e-16
0.5 2.1 0.321602342463325 1.10822688058661 2.25143156551326 1.53894565501312 4.26407551451676 1.66533453693773e-16
0.52 2.1 0.327582711095354 1.1283322683492 2.30349769053991 1.51835735876638 4.53619009113934 1.11022302462516e-16
0.54 2.1 0.333136388002891 1.14746791063897 2.35374068664475 1.48259048120002 4.81226837786399 1.11022302462516e-16
0.56 2.1 0.338284272877451 1.16571747107517 2.40228601683007 1.44166405668065 5.09219242335557 2.22044604925031e-16
0.58 2.1 0.343046861740626 1.1831573673482 2.44925109082945 1.40054191124972 5.37587263737191 1.87350135405495e-16
0.6 2.1 0.347444135863954 1.19985720960337 2.49474548133128 1.36146115675371 5.66324463679687 5.99780641818981e-16
0.62 2.1 0.351495476669635 1.21588027312113 2.5388712264604 1.32530962895908 5.95426635983037 2.84494650060196e-16
0.64 2.1 0.355219602784492 1.23128398372606 2.58172318929504 1.29232389377388 6.24891544485872 2.22044604925031e-16
0.66 2.1 0.358634525786094 1.2461204001473 2.62338945171949 1.26243392529875 6.54718686382429 1.11022302462516e-16
0.68 2.1 0.361757521558136 1.26043668217385 2.66395172529013 1.23543417580525 6.84909079556616 3.05311331771918e-16
0.7 2.1 0.364605114543701 1.27427553706731 2.70348576615471 1.21106891407521 7.15465072205572 2.77555756156289e-16
0.72 2.1 0.367193072537746 1.28767563947755 2.74206178455304 1.1890744171316 7.46390172923962 1.11022302462516e-16
0.74 2.1 0.3695364099867 1.30067202220694 2.77974484218034 1.16919907152168 7.77688899395477 5.55111512312578e-17
0.76 2.1 0.371649398059468 1.31329643672004 2.81659523283897 1.15121206358571 8.09366643880085 4.44089209850063e-16
0.78 2.1 0.373545580019181 1.3255776834147 2.85266884345307 1.13490619841937 8.41429553771925 2.22044604925031e-16
0.8 2.1 0.375237790658877 1.33754191245228 2.88801749377003 1.12009776846643 8.73884425616244 3.33066907387547e-16
0.82 2.1 0.376738178768604 1.34921289646859 2.9226892540058 1.10662502484881 9.06738611101737 2.22044604925031e-16
0.84 2.1 0.378058231778193 1.36061227681635 2.95672874037273 1.09434607586983 9.39999933678224 2.22044604925031e-16
0.86 2.1 0.379208801871758 1.37175978517373 2.99017738891725 1.08313664350952 9.73676614582295 2.22044604925031e-16
0.88 2.1 0.380200132999431 1.3826734424327 3.02307370843156 1.07288789452254 10.0777720718128 3.33066907387547e-16
0.9 2.1 0.381041888321541 1.39336973678386 3.05545351342694 1.06350444621261 10.4231053866604 3.33066907387547e-16
0.92 2.1 0.38174317771287 1.40386378286614 3.08735013829188 1.0549025842257 10.7728565823398 2.22044604925031e-16
0.94 2.1 0.382312585032097 1.41416946376652 3.11879463383072 1.04700869680796 11.1271179100492 4.44089209850063e-16
0.96 2.1 0.382758194926105 1.42429955755009 3.1498159474023 1.03975791363336 11.4859829700368 2.22044604925031e-16
0.98 2.1 0.383087618992417 1.43426584988429 3.18044108786913 1.03309293008472 11.8495463462477 4.44089209850063e-16
1 2.1 0.383308021167222 1.44407923419945 3.21069527653389 1.02696299558502 12.2179032806713 1.11022302462516e-16
0.2 2.2 0.168210565157925 0.613524132998671 1.14994526331452 0.165212383570712 0.850174555519874 1.11022302462516e-16
0.22 2.2 0.182636770084876 0.662358527697499 1.24763206786725 0.208155420773974 1.01546345907884 2.22044604925031e-16
0.24 2.2 0.196482202186455 0.70848821277328 1.34145261714619 0.258894447030515 1.19201663139944 1.11022302462516e-16
0.26 2.2 0.209732690644901 0.751958215831072 1.43142359712087 0.318654961259855 1.37898309794519 2.22044604925031e-16
0.28 2.2 0.222380084922715 0.792843887001172 1.5176040568466 0.388814196988599 1.57555145168713 1.11022302462516e-16
0.3 2.2 0.234421674310593 0.831243992282262 1.60008734090345 0.470848539572823 1.780959089786 1.11022302462516e-16
0.32 2.2 0.245859566876831 0.867274345507065 1.67899347926073 0.566215751049567 1.99449865215211 1.11022302462516e-16
0.34 2.2 0.256700055690216 0.901062167918742 1.75446227929917 0.676130321631897 2.21552196704766 2.22044604925031e-16
0.36 2.2 0.266952994958026 0.932741268400725 1.82664725831678 0.801166872257565 2.44344186692597 3.33066907387547e-16
0.38 2.2 0.276631203432637 0.96244806224593 1.89571046911121 0.94057545473826 2.67773225720946 1.11022302462516e-16
0.4 2.2 0.285749907485757 0.990318392409895 1.96181820738141 1.0910664039017 2.91792681110041 0
0.42 2.2 0.294326231875902 1.01648508237598 2.02513754612779 1.24458119130598 3.16361663403628 2.22044604925031e-16
0.44 2.2 0.302378742567786 1.04107613068423 2.08583361581981 1.38475364099624 3.41444720014791 0
0.46 2.2 0.309927043032514 1.06421345007512 2.14406753614015 1.48607485645985 3.6701148165559 1.66533453693773e-16
0.48 2.2 0.316991423230317 1.08601205552476 2.19999490198539 1.52936884204553 3.93036282434346 5.55111512312578e-17
0.5 2.2 0.32359255887788 1.10657961217793 2.25376472993369 1.52298261321776 4.19497770080061 1.11022302462516e-16
0.52 2.2 0.329751257535165 1.12601626394368 2.30551877901401 1.48969612915834 4.46378518796615 1.11022302462516e-16
0.54 2.2 0.335488247411599 1.14441467456207 2.35539116938527 1.44620079790898 4.73664653851355 1.11022302462516e-16
0.56 2.2 0.340824004492846 1.16186022408793 2.40350823307363 1.40089741750637 5.01345494183548 2.22044604925031e-16
0.58 2.2 0.345778613541453 1.17843131421842 2.44998854130132 1.3574619723384 5.29413217050495 1.11022302462516e-16
0.6 2.2 0.350371658654768 1.19419974529827 2.49494306260781 1.31732487745264 5.57862546958577 1.12757025938492e-16
0.62 2.2 0.354622139312449 1.20923113598867 2.53847541461357 1.28089019503814 5.86690469785533 1.80411241501588e-16
0.64 2.2 0.358548408167075 1.22358536345446 2.58068217978862 1.2481026049872 6.15895972018152 3.05311331771918e-16
0.66 2.2 0.362168127189647 1.23731700758139 2.62165326196068 1.21871275411671 6.45479804338747 3.33066907387547e-16
0.68 2.2 0.365498239151475 1.25047578729893 2.66147226560189 1.19240284594623 6.75444268333359 1.11022302462516e-16
0.7 2.2 0.368554951787078 1.26310698070163 2.70021688427578 1.1688457767235 7.05793024811803 2.22044604925031e-16
0.72 2.2 0.371353732327468 1.2752518234766 2.73795928813153 1.14773190656288 7.36530922080491 2.22044604925031e-16
0.74 2.2 0.373909310412408 1.28694788229919 2.77476650312401 1.1287798611962 7.6766384245736 2.77555756156289e-16
0.76 2.2 0.376235687679979 1.29822940147474 2.8107007768347 1.11173948298775 7.9919856533576 1.11022302462516e-16
0.78 2.2 0.378346152590909 1.3091276222923 2.84581992747412 1.09639103458529 8.31142645168537 4.9960036108132e-16
0.8 2.2 0.38025329927382 1.3196710754068 2.88017767395444 1.08254274956206 8.63504302837776 1.11022302462516e-16
0.82 2.2 0.381969049377356 1.32988584715487 2.91382394590958 1.07002779515188 8.96292328987293 2.22044604925031e-16
0.84 2.2 0.383504676088097 1.33979582109842 2.94680517327461 1.05870117650287 9.29515998014484 3.33066907387547e-16
0.86 2.2 0.384870829621758 1.34942289632826 2.97916455557177 1.04843683110191 9.63184991539324 1.11022302462516e-16
0.88 2.2 0.386077563621893 1.35878718418625 3.01094231143003 1.0391250153558 9.97309330286532 2.22044604925031e-16
0.9 2.2 0.387134362007819 1.36790718510947 3.04217590912511 1.03067001006779 10.3189931342926 5.55111512312578e-16
0.92 2.2 0.388050165904031 1.37679994728705 3.07290027909511 1.02298813453784 10.6696546454744 5.55111512312578e-16
0.94 2.2 0.388833400359394 1.38548120876765 3.10314800948644 1.01600604241349 11.0251848345033 2.22044604925031e-16
0.96 2.2 0.389492000627754 1.3939655245769 3.13294952583241 1.00965926655668 11.3856920319986 3.33066907387547e-16
0.98 2.2 0.390033437834246 1.40226638030891 3.1623332559774 1.00389097980205 11.7512855175071 4.44089209850063e-16
1 2.2 0.390464743895049 1.41039629355269 3.19132578134279 0.998650940702004 12.1220751769244 2.22044604925031e-16
0.2 2.3 0.168378041910166 0.614179779743156 1.15093586356349 0.163485034230945 0.832015639952827 1.11022302462516e-16
0.22 2.3 0.182855423284857 0.663138145459649 1.24884899202936 0.206258827670391 0.993944805978566 0
0.24 2.3 0.196760268952699 0.709380785103361 1.34290132300876 0.256954118923709 1.16696580807406 1.11022302462516e-16
0.26 2.3 0.210078558927591 0.752944581716275 1.43310169957146 0.316879644394274 1.35025337963829 2.22044604925031e-16
0.28 2.3 0.222802200295227 0.793896930956463 1.51950133154692 0.387526427108731 1.54302006321504 1.11022302462516e-16
0.3 2.3 0.234928455970878 0.832329118637219 1.60218603057898 0.470519606737139 1.7445253173625 1.11022302462516e-16
0.32 2.3 0.246459333552276 0.868350165000083 1.68126883210463 0.567499475072941 1.9540819393566 1.11022302462516e-16
0.34 2.3 0.257400961687366 0.902081326603357 1.75688324997809 0.679882824637422 2.17106008484929 1.11022302462516e-16
0.36 2.3 0.267762976224449 0.9336513559642 1.8291773084131 0.808425774919973 2.39488922349742 0
0.38 2.3 0.277557933206095 0.963192546881193 1.89830841329338 0.952439718602337 2.62505839088446 3.33066907387547e-16
0.4 2.3 0.286800760892751 0.990837540529252 1.96443906231475 1.10832313429605 2.86111509045604 3.33066907387547e-16
0.42 2.3 0.295508258700211 1.01671683237534 2.02773334977576 1.26665007286041 3.10266317329356 1.11022302462516e-16
0.44 2.3 0.303698647329662 1.04095689981148 2.0883541944708 1.40718764237027 3.34935998597594 1.11022302462516e-16
0.46 2.3 0.311391171489534 1.06367886178132 2.14646120476039 1.49861359709636 3.60091303369659 1.66533453693773e-16
0.48 2.3 0.318605754420305 1.08499758133846 2.20220909017907 1.52375408629691 3.85707636180644 2.22044604925031e-16
0.5 2.3 0.325362701862523 1.10502112719844 2.25574653092348 1.50121849514454 4.11764681718225 1.66533453693773e-16
0.52 2.3 0.331682452060808 1.12385051867417 2.30721542279579 1.4576510112773 4.38246031318026 1.38777878078145e-16
0.54 2.3 0.337585367773742 1.14157968822718 2.35675042377466 1.40836575135218 4.65138818938168 3.60822483003176e-16
0.56 2.3 0.343091565967003 1.15829560604454 2.40447873797855 1.36000558368666 4.92433373013275 2.77555756156289e-16
0.58 2.3 0.348220780820656 1.17407852079895 2.45052008244026 1.31511509327358 5.20122888383468 9.71445146547012e-17
0.6 2.3 0.352992255809779 1.18900227962118 2.49498679124074 1.27446969488433 5.48203120758026 2.15105711021124e-16
0.62 2.3 0.357424660862311 1.2031346980938 2.53798401981842 1.23809471364729 5.76672104846003 4.16333634234434e-17
0.64 2.3 0.361536030913594 1.21653795770237 2.57961001952956 1.20571099391057 6.05529896302569 2.77555756156289e-17
0.66 2.3 0.365343722528925 1.22926901369355 2.6199564587514 1.17693374574861 6.34778336937651 2.22044604925031e-16
0.68 2.3 0.36886438562839 1.2413800007836 2.65910877204038 1.15136161850894 6.64420842155417 2.77555756156289e-16
0.7 2.3 0.372113947704727 1.25291862775862 2.69714652316807 1.12861524048458 6.94462209289605 2.77555756156289e-16
0.72 2.3 0.375107608263347 1.26392855483847 2.73414377136517 1.10835201038428 7.24908445328538 2.22044604925031e-16
0.74 2.3 0.377859841526913 1.27444974986784 2.77016943292167 1.09026973043611 7.55766612450523 1.66533453693773e-16
0.76 2.3 0.38038440573126 1.28451882106377 2.80528763252629 1.07410516121735 7.87044689787427 3.33066907387547e-16
0.78 2.3 0.382694357593759 1.29416932529272 2.83955804048024 1.05963047327091 8.18751449879998 4.9960036108132e-16
0.8 2.3 0.384802070759684 1.30343205175759 2.87303619327696 1.04664904534587 8.50896348366151 1.11022302462516e-16
0.82 2.3 0.386719257228302 1.31233528161912 2.90577379607573 1.03499129561298 8.83489425540516 3.33066907387547e-16
0.84 2.3 0.388456990930183 1.32090502451686 2.93781900637722 1.02451084711464 9.16541218530593 6.66133814775094e-16
0.86 2.3 0.390025732773149 1.32916523323976 2.96921669878606 1.01508113566123 9.50062682945556 5.55111512312578e-16
0.88 2.3 0.391435356598759 1.33713799796526 3.00000871116277 1.00659247408753 9.84065122962952 3.33066907387547e-16
0.9 2.3 0.39269517559682 1.34484372156717 3.0302340727608 0.998949543474636 10.1856012892375 2.22044604925031e-16
0.92 2.3 0.39381396881447 1.35230127751281 3.05992921514175 0.992069264778988 10.5355952160489 4.44089209850063e-16
0.94 2.3 0.394800007471075 1.35952815184432 3.08912816678647 0.985879000247884 10.8907530242987 2.22044604925031e-16
0.96 2.3 0.39566108085255 1.36654057068437 3.11786273238947 0.980315036177045 11.2511960896167 7.7715611723761e-16
0.98 2.3 0.396404521610545 1.37335361463142 3.14616265785251 0.975321303396376 11.6170467509755 2.22044604925031e-16
1 2.3 0.397037230334719 1.37998132132319 3.17405578199263 0.970848297519509 11.9884279545347 3.33066907387547e-16
0.2 2.4 0.168525498072919 0.614756065248998 1.15180706139484 0.161407741838199 0.813193877071133 1.11022302462516e-16
0.22 2.4 0.183048063114244 0.66382328366394 1.24991940989243 0.203899330390006 0.971607121500435 1.11022302462516e-16
0.24 2.4 0.197005425442263 0.710164874572471 1.344175725457 0.254408037572692 1.14092030468987 2.22044604925031e-16
0.26 2.4 0.210383720739289 0.753810430624392 1.43457787210297 0.31431996930525 1.32033345850728 2.22044604925031e-16
0.28 2.4 0.223174931421269 0.794820201444612 1.52117006428715 0.385234858939298 1.50908279680665 2.22044604925031e-16
0.3 2.4 0.235376323043992 0.833278727884576 1.60403137397256 0.468924163256312 1.70644966883572 1.11022302462516e-16
0.32 2.4 0.246989841405958 0.869288880898861 1.68326856371078 0.567213893768621 1.91176693606014 1.11022302462516e-16
0.34 2.4 0.258021497388869 0.902966496752597 1.75900949153034 0.681736398749962 2.12442303255843 1.11022302462516e-16
0.36 2.4 0.268480761489665 0.934435714226575 1.8313972372059 0.813458763705951 2.34386402653781 0
0.38 2.4 0.278379984860099 0.963825050052123 1.90058501977232 0.961805762028309 2.56959402310765 1.11022302462516e-16
0.4 2.4 0.287733858860146 0.991264197144741 1.96673191486503 1.12292730522578 2.80117424427362 1.11022302462516e-16
0.42 2.4 0.296558920889399 1.01688149514365 2.02999933692245 1.28596478911465 3.03822109923947 1.11022302462516e-16
0.44 2.4 0.304873110706274 1.04080200181322 2.09054822322576 1.42609190901342 3.28040352370793 1.11022302462516e-16
0.46 2.4 0.312695378607289 1.06314608401075 2.14853684122533 1.50546848097044 3.5274398268184 2.22044604925031e-16
0.48 2.4 0.32004534468317 1.08402844519017 2.20411913455651 1.51198603992165 3.77909424305252 2.22044604925031e-16
0.5 2.4 0.326943006821736 1.10355751015519 2.25744352379867 1.47531838112837 4.03517334692272 1.11022302462516e-16
0.52 2.4 0.333408494096551 1.12183509485241 2.30865208304551 1.42364117737649 4.29552245241642 2.4980018054066e-16
0.54 2.4 0.33946186156784 1.13895629777007 2.35788002090575 1.37010773138692 4.56002208797605 1.38777878078145e-16
0.56 2.4 0.34512292223488 1.15500955882083 2.40525540329059 1.31968381200815 4.82858461156736 1.38777878078145e-17
0.58 2.4 0.350411111834183 1.17007684066182 2.45089906433019 1.27396301662074 5.10115100899298 1.80411241501588e-16
0.6 2.4 0.355345382304688 1.18423389577852 2.49492466038789 1.23319717388839 5.3776879016445 5.759281940243e-16
0.62 2.4 0.359944119982692 1.19755059008342 2.53743883004881 1.1971162229867 5.6581847768096 1.80411241501588e-16
0.64 2.4 0.364225084900337 1.21009126017107 2.57854142997174 1.16526921255053 5.94265144386797 2.22044604925031e-16
0.66 2.4 0.368205367908169 1.2219150867362 2.61832582255254 1.13716888727232 6.23111571264091 3.33066907387547e-16
0.68 2.4 0.371901362699784 1.23307647107734 2.65687919647691 1.11235169058837 6.52362128526666 2.77555756156289e-16
0.7 2.4 0.375328750167656 1.24362540517403 2.69428290550934 1.09040010864955 6.82022584978728 2.22044604925031e-16
0.72 2.4 0.378502492852419 1.25360782866016 2.730612814365 1.07094811176027 7.12099936175337 3.33066907387547e-16
0.74 2.4 0.381436837556291 1.26306596823119 2.76593964334378 1.05367922523302 7.42602249924716 1.66533453693773e-16
0.76 2.4 0.38414532447132 1.27203865672724 2.80032930566988 1.03832169316166 7.73538527652874 3.88578058618805e-16
0.78 2.4 0.386640801423471 1.28056163042229 2.83384323326923 1.02464282136969 8.04918580180994 3.33066907387547e-16
0.8 2.4 0.388935442054542 1.28866780400456 2.86653868811365 1.01244344359685 8.36752916529486 4.44089209850063e-16
0.82 2.4 0.391040766957031 1.29638752342407 2.89846905733813 1.00155290087911 8.69052644446948 1.11022302462516e-16
0.84 2.4 0.392967666944197 1.30374879726853 2.92968413115693 0.991824657305833 9.01829381458324 2.22044604925031e-16
0.86 2.4 0.394726427781278 1.31077750765541 2.96023036321796 0.983132551089827 9.3509517532756 6.66133814775094e-16
0.88 2.4 0.396326755826398 1.31749760183316 2.99015111348596 0.975367626586552 9.68862432931301 3.33066907387547e-16
0.9 2.4 0.397777804133714 1.32393126580041 3.01948687406784 0.968435474542025 10.0314385663844 5.55111512312578e-16
0.92 2.4 0.399088198659093 1.33009908129976 3.04827547861795 0.962254006150845 10.3795238738336 2.22044604925031e-16
0.94 2.4 0.400266064282261 1.33602016754386 3.07655229610838 0.956751592183051 10.7330115370754 3.33066907387547e-16
0.96 2.4 0.401319050420817 1.34171230899754 3.10435040983917 0.951865506834866 11.0920342612377 2.22044604925031e-16
0.98 2.4 0.402254356062664 1.34719207048379 3.13170078260912 0.947540624810083 11.4567257622999 6.66133814775094e-16
1 2.4 0.403078754085648 1.35247490081038 3.15863240898168 0.943728328416454 11.8272204006464 1.11022302462516e-16
0.2 2.5 0.168655986319346 0.615265268861944 1.15257724150064 0.15907839951229 0.794111184771394 2.22044604925031e-16
0.22 2.5 0.183218633528812 0.664428579749483 1.25086584680711 0.201199722048743 0.948934537511399 1.11022302462516e-16
0.24 2.5 0.197222630553074 0.710857341852441 1.34530260295859 0.251407543121967 1.11445333041632 1.11022302462516e-16
0.26 2.5 0.210654269021011 0.754574601831833 1.43588313987385 0.311159233985502 1.28989221030827 0
0.28 2.5 0.223505617676633 0.795634172588163 1.52264540794143 0.382157399712489 1.47451050100293 1.11022302462516e-16
0.3 2.5 0.23577396521019 0.83411449975316 1.60566243017354 0.466315870514349 1.66761098776012 3.33066907387547e-16
0.32 2.5 0.24746122430765 0.870112878832432 1.68503532744773 0.565647151578185 1.86854622621935 2.22044604925031e-16
0.34 2.5 0.258573323638927 0.903740214768684 1.76088686204654 0.682009191907491 2.07672261761109 2.22044604925031e-16
0.36 2.5 0.26911960947325 0.935116433909219 1.83335565285572 0.816606559488039 2.29160254868461 1.11022302462516e-16
0.38 2.5 0.279112273529708 0.964366591522647 1.90259113858206 0.969030750751221 2.51270491826632 2.22044604925031e-16
0.4 2.5 0.288565818916747 0.991617667537648 1.96874930537114 1.13526238925941 2.73960437015743 1.11022302462516e-16
0.42 2.5 0.297496571822431 1.01699600824261 2.03198915188748 1.30296958912954 2.9719295317613 2.22044604925031e-16
0.44 2.5 0.305922243106031 1.04062535014569 2.09246983635775 1.44186412072603 3.20936052619357 2.22044604925031e-16
0.46 2.5 0.313861541139218 1.06262535134185 2.15034843362029 1.50704172533144 3.45162598824918 2.77555756156289e-16
0.48 2.5 0.321333835117092 1.08311055282004 2.20577822305422 1.49522989910957 3.69849977570593 3.33066907387547e-16
0.5 2.5 0.328358866532772 1.10218969469711 2.25890742776265 1.44661629087 3.94979752998233 1.11022302462516e-16
0.52 2.5 0.33495650549237 1.11996531834456 2.3098783293293 1.38868576910857 4.20537320598966 1.11022302462516e-16
0.54 2.5 0.34114654794341 1.13653359320004 2.35882668908686 1.33211104204495 4.46511566111178 1.11022302462516e-16
0.56 2.5 0.346948549607124 1.15198431558679 2.40588141480104 1.28036883281799 4.72894536796381 1.11022302462516e-16
0.58 2.5 0.352381692361504 1.1664010353254 2.45116442004841 1.23427362812001 4.99681129484189 0
0.6 2.5 0.357464678947951 1.17986127383057 2.49479063172647 1.19366219007665 5.26868798123208 4.64905891561784e-16
0.62 2.5 0.362215652113282 1.19243680447573 2.5368681087023 1.15803442039169 5.54457282290733 1.2490009027033e-16
0.64 2.5 0.36665213460627 1.20419397216821 2.57749824138075 1.12680745014961 5.82448357145889 1.11022302462516e-16
0.66 2.5 0.370790986790401 1.21519403429568 2.61677600787648 1.09941653571764 6.10845604604105 1.11022302462516e-16
0.68 2.5 0.374648378987526 1.225493509535 2.65479026751005 1.07535197551829 6.39654205015241 1.11022302462516e-16
0.7 2.5 0.378239776013708 1.23514452454124 2.69162407656866 1.05416868553203 6.68880748298478 1.11022302462516e-16
0.72 2.5 0.381579931697413 1.24419515136208 2.72735501475691 1.03548430760396 6.98533063286254 3.33066907387547e-16
0.74 2.5 0.38468289147461 1.25268973065245 2.76205551360168 1.01897294059312 7.2862006392531 1.11022302462516e-16
0.76 2.5 0.387562001431638 1.26066917749691 2.79579318036019 1.0043576747893 7.59151610949368 1.11022302462516e-16
0.78 2.5 0.390229922413744 1.26817126797126 2.82863111279875 0.991403312438524 7.90138387654901 5.55111512312578e-16
0.8 2.5 0.392698648035247 1.27523090556917 2.86062820163966 0.979909818904479 8.21591788462599 2.22044604925031e-16
0.82 2.5 0.394979525617825 1.28188036735028 2.89183941858593 0.969706660734352 8.53523819020441 3.33066907387547e-16
0.84 2.5 0.397083279248401 1.28814953019062 2.92231608868743 0.960648013764919 8.85947006690525 1.11022302462516e-16
0.86 2.5 0.399020034289858 1.29406607787813 2.95210614645784 0.952608754550623 9.18874320354287 0
0.88 2.5 0.400799342798862 1.29965569003529 2.98125437563301 0.945481127460424 9.5231909856454 2.22044604925031e-16
0.9 2.5 0.402430209407682 1.30494221399569 3.00980263281105 0.939171981086572 9.86294985164759 6.66133814775094e-16
0.92 2.5 0.403921117313582 1.30994782083589 3.03779005546306 0.933600478055383 10.2081587158376 3.33066907387547e-16
0.94 2.5 0.405280054092027 1.31469314678771 3.06525325497177 0.928696195626952 10.5589584509621 1.11022302462516e-16
0.96 2.5 0.406514537110724 1.31919742124233 3.09222649546377 0.924397547710573 10.9154914241551 2.22044604925031e-16
0.98 2.5 0.407631638372019 1.32347858251876 3.11874185926279 0.920650470888572 11.2779010805474 3.33066907387547e-16
1 2.5 0.408638008652953 1.32755338251296 3.14482939981887 0.917407327341098 11.6463315695475 4.44089209850063e-16
0.2 2.6 0.168772001634468 0.615717389095187 1.15326139236412 0.156572254827169 0.775050228378759 5.55111512312578e-17
0.22 2.6 0.183370362643347 0.664965948710083 1.25170667399678 0.198255120094007 0.926268206830572 1.11022302462516e-16
0.24 2.6 0.19741594948445 0.711471901151763 1.34630380012066 0.248070870299315 1.08796962044587 1.11022302462516e-16
0.26 2.6 0.210895207014948 0.755252397752196 1.43704281178209 0.307541959248153 1.25940288489249 1.11022302462516e-16
0.28 2.6 0.223800296563535 0.79635543828854 1.52395603141561 0.378467491162787 1.43984970006768 1.11022302462516e-16
0.3 2.6 0.236128544215479 0.834853947950442 1.6071110363814 0.462898485454777 1.62863365607356 1.11022302462516e-16
0.32 2.6 0.247881850769305 0.870840157792543 1.68660385933115 0.563032513183651 1.82512645836923 1.11022302462516e-16
0.34 2.6 0.259066089811538 0.904420479969451 1.76255265959253 0.680959902075934 2.02875199773115 1.11022302462516e-16
0.36 2.6 0.269690515371044 0.935710991111009 1.8350920218531 0.818145494891861 2.23898854639253 1.11022302462516e-16
0.38 2.6 0.279767195583257 0.964833572771429 1.90436796393794 0.974400190373921 2.45536938579358 5.55111512312578e-16
0.4 2.6 0.2893104840876 0.991912708593715 1.97053367676891 1.14562941160138 2.67748217076999 1.11022302462516e-16
0.42 2.6 0.298336536732167 1.01707290312553 2.03374597658987 1.3180196266987 2.90496731686823 1.11022302462516e-16
0.44 2.6 0.306862877685177 1.04043666525715 2.0941624206275 1.45477791639093 3.13751566824295 2.22044604925031e-16
0.46 2.6 0.314908016280366 1.06212298758189 2.15193902014262 1.50370635459162 3.37486566858263 1.66533453693773e-16
0.48 2.6 0.322491113818895 1.08224624906619 2.20722847670398 1.47456536279579 3.61680022078298 1.11022302462516e-16
0.5 2.6 0.329631698041042 1.10091546993919 2.26017886602127 1.4161529430994 3.86314338549629 5.55111512312578e-17
0.52 2.6 0.336349421976069 1.11823385272431 2.31093269667645 1.35350542414099 4.11375703604459 0
0.54 2.6 0.342663863282363 1.1342985503149 2.35962627687963 1.2948256238834 4.36853755848664 1.38777878078145e-16
0.56 2.6 0.348594359911319 1.14920060982162 2.40638932964426 1.24232452432298 4.62741266125212 2.77555756156289e-17
0.58 2.6 0.3541598778861 1.16302504881839 2.45134480459059 1.19618797870899 4.89033833866377 1.11022302462516e-16
0.6 2.6 0.35937890711165 1.17585102809252 2.49460884231582 1.15592518860053 5.15729601655632 2.22044604925031e-16
0.62 2.6 0.36426938136908 1.18775209177887 2.53629085451703 1.12085705898222 5.42828989562283 2.08166817117217e-16
0.64 2.6 0.368848618951995 1.19879645169705 2.57649368960104 1.09029950422369 5.70334449857034 2.77555756156289e-17
0.66 2.6 0.373133280741231 1.20904729778343 2.61531385926589 1.06362937209129 5.98250242013786 4.44089209850063e-16
0.68 2.6 0.377139342863785 1.21856312075181 2.65284180647938 1.04030301814411 6.26582227404658 2.22044604925031e-16
0.7 2.6 0.380882081424535 1.22739803659901 2.68916219944808 1.01985578050541 6.55337682759075 3.88578058618805e-16
0.72 2.6 0.384376067124605 1.23560210538435 2.72435423963356 1.00189431159255 6.84525131247336 1.11022302462516e-16
0.74 2.6 0.387635167881231 1.24322163894874 2.75849197471121 0.986086908996615 7.14154189933957 1.66533453693773e-16
0.76 2.6 0.3906725578372 1.25029949399231 2.79164460966671 0.972154004368896 7.44235432301289 1.66533453693773e-16
0.78 2.6 0.39350073139214 1.25687534828187 2.82387681106615 0.959859633498062 7.74780264549765 1.11022302462516e-16
0.8 2.6 0.396131521103574 1.26298595878678 2.85524900099393 0.949004114509036 8.05800814421803 5.55111512312578e-16
0.82 2.6 0.398576118493961 1.26866540130644 2.88581763829436 0.939417905009565 8.3730983136013 2.22044604925031e-16
0.84 2.6 0.400845096963082 1.2739452917106 2.91563548563677 0.930956510493139 8.69320596888863 3.33066907387547e-16
0.86 2.6 0.402948436145289 1.27885498930765 2.94475186159823 0.923496289764362 9.01846844190475 4.44089209850063e-16
0.88 2.6 0.404895547170757 1.28342178312455 2.97321287746606 0.916931007944908 9.3490268593894 3.33066907387547e-16
0.9 2.6 0.406695298391428 1.28767106205355 3.0010616588364 0.911169004496081 9.6850254953551 6.66133814775094e-16
0.92 2.6 0.408356041217978 1.29162646991946 3.02833855235542 0.90613086373487 10.0266111897637 3.33066907387547e-16
0.94 2.6 0.40988563578608 1.29531004656576 3.05508131813792 0.901747494608581 10.3739328265956 7.7715611723761e-16
0.96 2.6 0.411291476230346 1.29874235606257 3.08132530852327 0.897958543520058 10.7271408651091 1.11022302462516e-16
0.98 2.6 0.412580515394306 1.30194260311677 3.10710363390538 0.894711078380087 11.0863869187544 3.33066907387547e-16
1 2.6 0.413759288846157 1.30492873872156 3.13244731641387 0.891958493921615 11.4518233768073 5.55111512312578e-16
0.2 2.7 0.168875598711167 0.616120632644514 1.15387183006685 0.153947325287715 0.756208327084828 0
0.22 2.7 0.183505912325265 0.665445167554846 1.25245699220538 0.195139480804725 0.903846833775212 0
0.24 2.7 0.197588739017287 0.712019797998461 1.34719727603304 0.244490811272246 1.06175304446921 2.22044604925031e-16
0.26 2.7 0.211110672236669 0.755856350431408 1.43807769490475 0.303582718087352 1.2291982092573 1.11022302462516e-16
0.28 2.7 0.224063968814445 0.796997561013105 1.525125498642 0.374304096031596 1.40548557201762 1.11022302462516e-16
0.3 2.7 0.236446001922449 0.835511343694233 1.60840334753913 0.458836988561998 1.58995879277003 2.22044604925031e-16
0.32 2.7 0.248258676099051 0.871485320357606 1.68800267255571 0.559560661523093 1.7820080778118 2.22044604925031e-16
0.34 2.7 0.259507830551737 0.905021803463443 1.76403746456692 0.678801404132623 1.98107422897783 1.11022302462516e-16
0.36 2.7 0.27020265200257 0.936233347193496 1.83663865119864 0.818302833235326 2.18665087809084 2.22044604925031e-16
0.38 2.7 0.280355113353728 0.965238920902957 1.90594914761041 0.978145290749453 2.39828519708643 1.11022302462516e-16
0.4 2.7 0.289979449783996 0.99216071054632 1.97211961011431 1.15426580406143 2.61557737500144 2.22044604925031e-16
0.42 2.7 0.299091679774622 1.01712151933496 2.0353048788842 1.33140179312089 2.83817913674175 2.22044604925031e-16
0.44 2.7 0.307709175119869 1.04024271661704 2.09566106685678 1.46499846139978 3.06579155141829 1.11022302462516e-16
0.46 2.7 0.315850281231055 1.0616426716306 2.15334323409271 1.49585869406938 3.2981623451396 1.11022302462516e-16
0.48 2.7 0.3235339869583 1.08143560401575 2.20850357793235 1.4509598329255 3.53508289837503 2.22044604925031e-16
0.5 2.7 0.33077964165976 1.09973078359734 2.26129006691686 1.38472155948455 3.77638507411716 1.11022302462516e-16
0.52 2.7 0.33760671625349 1.11663201610879 2.31184544861577 1.31860146299713 4.02193799185127 2.22044604925031e-16
0.54 2.7 0.344034604397285 1.13223735774958 2.36030656654415 1.25853911759241 4.2716448347719 2.22044604925031e-16
0.56 2.7 0.350082459666602 1.14663900865722 2.40680392799043 1.2056988944073 4.52543975417349 2.22044604925031e-16
0.58 2.7 0.355769064559471 1.15992334275918 2.45146147187812 1.15976411782812 4.7832849154771 1.19180923810469e-16
0.6 2.7 0.36111272728191 1.17217103855122 2.49439649311504 1.11998618360527 5.04516771467665 2.35922392732846e-16
0.62 2.7 0.366131202502315 1.18345728182723 2.53571968683186 1.08554688856709 5.31109818168624 1.11022302462516e-16
0.64 2.7 0.370841632565183 1.1938520171138 2.57553528224417 1.05568470169739 5.58110657767629 1.11022302462516e-16
0.66 2.7 0.375260505990428 1.20342022949397 2.61394124147482 1.02973275198249 5.85524118652318 1.66533453693773e-16
0.68 2.7 0.379403630430688 1.21222224265786 2.65102950351923 1.00712280164345 6.13356629551483 2.22044604925031e-16
0.7 2.7 0.38328611759861 1.22031402245206 2.68688625764928 0.987376703318319 6.41616035705113 2.22044604925031e-16
0.72 2.7 0.386922377998302 1.22774747799244 2.72159223398904 0.97009416523378 6.70311432090398 1.11022302462516e-16
0.74 2.7 0.390326123593232 1.23457075464332 2.75522300182979 0.95494041043427 6.99453012536512 5.55111512312578e-17
0.76 2.7 0.393510376813414 1.24082851493281 2.78784926855963 0.941635072217455 7.29051933507027 4.44089209850063e-16
0.78 2.7 0.396487484546547 1.24656220484962 2.81953717394272 0.92994270132227 7.59120191325339 1.11022302462516e-16
0.8 2.7 0.399269135971269 1.2518103040211 2.85034857596364 0.919664857920884 7.8967051165029 5.55111512312578e-16
0.82 2.7 0.401866383277147 1.256608559066 2.88034132562029 0.910633611287174 8.20716250064485 8.88178419700125e-16
0.84 2.7 0.404289664477553 1.26099020000284 2.90956952895794 0.902706231324031 8.52271302707801 2.22044604925031e-16
0.86 2.7 0.406548827660317 1.26498614001673 2.93808379533737 0.895760864286762 8.84350025966508 3.33066907387547e-16
0.88 2.7 0.408653156139535 1.26862515918254 2.96593147146161 0.889693010399276 9.16967164309568 2.22044604925031e-16
0.9 2.7 0.410611394072422 1.27193407293747 2.99315686108232 0.884412650353332 9.50137785444517 1.11022302462516e-16
0.92 2.7 0.412431772189968 1.2749378862169 3.01980143059684 0.879841895332803 9.8387722204359 2.22044604925031e-16
0.94 2.7 0.414122033361348 1.27765993423049 3.04590400095319 0.875913059219125 10.1820101936493 2.22044604925031e-16
0.96 2.7 0.415689457771642 1.28012201087801 3.07150092642129 0.872567071627906 10.5312488816281 0
0.98 2.7 0.417140887541917 1.28234448579544 3.09662626087928 0.86975216669044 10.8866466234447 2.22044604925031e-16
1 2.7 0.41848275066175 1.28434641099293 3.12131191231643 0.867422795550575 11.2483626088922 2.22044604925031e-16
0.2 2.8 0.168968481617351 0.616481785572344 1.15441874880705 0.151248417827417 0.737721354815194 1.11022302462516e-16
0.22 2.8 0.183627492737271 0.665874318765227 1.25312930423977 0.191910446454116 0.881835275302106 2.22044604925031e-16
0.24 2.8 0.197743789762811 0.712510322958757 1.34799790248438 0.240740428084858 1.03600024025698 2.22044604925031e-16
0.26 2.8 0.211304108926966 0.75639680140362 1.43900501925755 0.29937272247856 1.1995093608245 1.11022302462516e-16
0.28 2.8 0.224300803145128 0.797571712040862 1.52617331833112 0.369779138763695 1.37168654441373 0
0.3 2.8 0.236731299015137 0.836098409487433 1.60956100751771 0.454265841110545 1.55189473147095 1.11022302462516e-16
0.32 2.8 0.248597516229109 0.872060312499266 1.68925534495748 0.555388756953236 1.73954192291748 1.11022302462516e-16
0.34 2.8 0.259905275402207 0.905555986262655 1.76536653706707 0.6757107009436 1.93408519690042 3.33066907387547e-16
0.36 2.8 0.270663715414665 0.936694757565449 1.83802218839478 0.817267912284138 2.1350329671438 1.11022302462516e-16
0.38 2.8 0.280884736411378 0.965592920785752 1.90736239360851 0.980455692683904 2.34194575979217 1.11022302462516e-16
0.4 2.8 0.290582479972406 0.99237054560009 1.9735355055449 1.16135913396984 2.55443578741257 3.33066907387547e-16
0.42 2.8 0.299772853887144 1.01714886324569 2.03669457101998 1.34334982911595 2.77216558415611 1.11022302462516e-16
0.44 2.8 0.308473105549165 1.04004818569869 2.09699439679702 1.47259074603186 2.99484594080778 1.11022302462516e-16
0.46 2.8 0.316701445264469 1.06118629924015 2.15458918976909 1.48395133300003 3.22223334743539 2.22044604925031e-16
0.48 2.8 0.324476718698705 1.0806772683879 2.20963070578531 1.42524904077534 3.45412711833976 1.11022302462516e-16
0.5 2.8 0.331818126207307 1.09863058601358 2.26226683842819 1.35291451858224 3.69036634167966 1.11022302462516e-16
0.52 2.8 0.338744985806723 1.11515060886709 2.31264058048054 1.28431576325813 3.93082676623558 1.66533453693773e-16
0.54 2.8 0.345276535960719 1.13033622327354 2.36088929519497 1.22342689014517 4.17541771126505 2.22044604925031e-16
0.56 2.8 0.351431774083487 1.14428069237773 2.4071442405447 1.17056234879917 4.42407906270629 0
0.58 2.8 0.35722932662101 1.15707164322616 2.45153029646818 1.12500611963122 4.67677840012858 2.62810606610486e-16
0.6 2.8 0.362687346696275 1.16879115868866 2.49416585208121 1.08580713485231 4.93350828357664 2.63677968348475e-16
0.62 2.8 0.367823435537301 1.17951594542406 2.53516281649866 1.05203934555264 5.19428371743733 6.10622663543836e-16
0.64 2.8 0.372654584206677 1.18931755462228 2.57462672303564 1.02288229234442 5.45913979923326 1.11022302462516e-16
0.66 2.8 0.377197132484603 1.19826263704951 2.61265690201872 0.997636776499059 5.72812955436943 1.11022302462516e-16
0.68 2.8 0.381466742100832 1.20641321798807 2.64934670218973 0.975717182615566 6.00132195289907 7.21644966006352e-16
0.7 2.8 0.385478381847745 1.21382698104632 2.68478374474181 0.956636553023017 6.27880010095078 3.33066907387547e-16
0.72 2.8 0.389246322426346 1.22055755258356 2.71905019743625 0.939990734112631 6.56065959723618 1.11022302462516e-16
0.74 2.8 0.392784139172523 1.22665478072921 2.75222305907426 0.925443933950823 6.84700704375414 0
0.76 2.8 0.396104721079237 1.23216500475202 2.78437444691049 0.912716377525211 7.1379586991937 1.11022302462516e-16
0.78 2.8 0.399220284770017 1.23713131192851 2.81557188146854 0.901574075374512 7.43363926342519 3.33066907387547e-16
0.8 2.8 0.40214239229082 1.24159378013659 2.84587856471823 0.891820474736021 7.73418078171045 2.22044604925031e-16
0.82 2.8 0.404881971772161 1.24558970521982 2.87535364876414 0.883289697536881 8.03972165774411 1.11022302462516e-16
0.84 2.8 0.407449340173521 1.24915381277991 2.90405249312696 0.875841079096266 8.35040576527006 6.66133814775094e-16
0.86 2.8 0.409854227459613 1.25231845450276 2.93202690942199 0.869354757497712 8.66638164873575 2.22044604925031e-16
0.88 2.8 0.412105801675514 1.25511378944131 2.95932539279234 0.863728105465606 8.98780180420389 2.22044604925031e-16
0.9 2.8 0.414212694487348 1.25756795089598 2.98599333987067 0.858872835802207 9.31482203250116 3.33066907387547e-16
0.92 2.8 0.416183026839306 1.25970719967348 3.0120732533521 0.854712645146278 9.64760085732383 2.22044604925031e-16
0.94 2.8 0.418024434448443 1.26155606458612 3.037604933483 0.85118128856153 9.98629900172599 3.33066907387547e-16
0.96 2.8 0.419744092917749 1.26313747109117 3.06262565692667 0.848220999780435 10.3310789170747 1.33226762955019e-15
0.98 2.8 0.421348742297132 1.26447285897565 3.08717034356992 0.845781189649441 10.6821043591672 2.22044604925031e-16
1 2.8 0.422844710962627 1.26558228997387 3.11127171189912 0.843817369296049 11.0395400067614 1.22124532708767e-15
0.2 2.9 0.169052072943857 0.616806497960023 1.15491064384774 0.148510143968347 0.719680751717278 3.33066907387547e-16
0.22 2.9 0.183736950862769 0.666260130245246 1.25373403197078 0.188612993249261 0.860344919014181 0
0.24 2.9 0.197883436363692 0.712951205060602 1.34871807778799 0.236877364374683 1.01084460304654 2.22044604925031e-16
0.26 2.9 0.21147840199532 0.756882344982554 1.43983914897319 0.294984804875243 1.17049379626379 1.11022302462516e-16
0.28 2.9 0.224514295724079 0.798087159592825 1.52711575104098 0.364983133577908 1.33863617408647 3.33066907387547e-16
0.3 2.9 0.236988601455262 0.836624846018383 1.61060204892891 0.449295213186176 1.51465314644668 0
0.32 2.9 0.248903262268938 0.872574982510946 1.69038150704882 0.550647223944062 1.69796977755065 1.11022302462516e-16
0.34 2.9 0.260264092196255 0.906032703148025 1.76656088754053 0.671836305687094 1.8880587611777 1.11022302462516e-16
0.36 2.9 0.271080197484084 0.937104373306597 1.83926476827477 0.815200363258018 2.08444269135276 1.11022302462516e-16
0.38 2.9 0.281363423376174 0.965903827361981 1.90863067411433 0.981488947830523 2.28669489288433 3.33066907387547e-16
0.4 2.9 0.291127837839002 0.992549184086535 1.97480485976454 1.16705728260648 2.49443907891266 2.22044604925031e-16
0.42 2.9 0.300389259607779 1.01716022152356 2.03793874073912 1.35405541887807 2.70734808934018 1.11022302462516e-16
0.44 2.9 0.309164834536165 1.03985627050724 2.09818593957957 1.47752392759162 2.92514194038402 1.11022302462516e-16
0.46 2.9 0.317472661528458 1.06075457265595 2.15569989571287 1.46850140171262 3.14758538616275 1.11022302462516e-16
0.48 2.9 0.325331467280978 1.07996904254622 2.21063197710817 1.39813056015273 3.37448516181972 1.11022302462516e-16
0.5 2.9 0.332760327588923 1.09760937292723 2.26313002810508 1.32116592863526 3.60568704678348 5.55111512312578e-17
0.52 2.9 0.339778431996974 1.11378042456649 2.31333728856043 1.25087513325392 3.84107285806741 1.11022302462516e-16
0.54 2.9 0.346404887992569 1.12858184724902 2.36139162323416 1.18958680955333 4.08055745798594 2.22044604925031e-16
0.56 2.9 0.352658560671097 1.14210788453832 2.40742500588051 1.13693359780194 4.32408583874187 2.77555756156289e-16
0.58 2.9 0.35855794376287 1.15444732139054 2.45156320891628 1.09188347478223 4.57163032806195 1.11022302462516e-16
0.6 2.9 0.364121058035341 1.16568354008592 2.4939256561566 1.05332677863825 4.82318794522483 2.22044604925031e-16
0.62 2.9 0.369365373316184 1.17589465588425 2.53462540251662 1.02025421442189 5.0787779250912 5.55111512312578e-17
0.64 2.9 0.374307750680562 1.18515370915058 2.57376921051171 0.991800903338624 5.33843941870126 2.22044604925031e-16
0.66 2.9 0.378964401677047 1.19352889535953 2.61145769871362 0.967244208047111 5.60222937222379 1.11022302462516e-16
0.68 2.9 0.383350861807642 1.20108381836529 2.64778554198058 0.945986737947459 5.87022058112018 5.55111512312578e-16
0.7 2.9 0.387481975811807 1.20787775565643 2.68284170728004 0.927536331276404 6.14249991295898 4.44089209850063e-16
0.72 2.9 0.391371892621599 1.21396592705821 2.71670971230141 0.911487330358271 6.41916669006058 1.11022302462516e-16
0.74 2.9 0.395034068148487 1.21939976057261 2.74946789686958 0.89750448713392 6.70033122179908 2.22044604925031e-16
0.76 2.9 0.39848127432864 1.22422715082788 2.78118969948516 0.88530965649615 6.9861134757131 1.11022302462516e-16
0.78 2.9 0.401725613091472 1.2284927070171 2.81194393320004 0.874671002748441 7.27664187640024 0
0.8 2.9 0.404778534126235 1.23223798830068 2.84179505655315 0.865394323899973 7.57205222134551 4.44089209850063e-16
0.82 2.9 0.407650855504958 1.23550172548906 2.87080343649897 0.857316102846399 7.87248670325205 2.22044604925031e-16
0.84 2.9 0.410352786378836 1.23832002845613 2.8990256012138 0.850297943087988 8.17809302901535 1.11022302462516e-16
0.86 2.9 0.412893951101733 1.24072657920427 2.92651448140774 0.844222105312715 8.48902362614609 6.66133814775094e-16
0.88 2.9 0.415283414250981 1.24275281084054 2.9533196393425 0.838987916350306 8.80543492815452 0
0.9 2.9 0.41752970611456 1.24442807296125 2.97948748519037 0.834508869182808 9.12748673112516 4.44089209850063e-16
0.92 2.9 0.419640848297217 1.24577978409987 3.0050614806943 0.830710271220321 9.45534161441277 1.11022302462516e-16
0.94 2.9 0.421624379168215 1.24683357199099 3.03008233032742 0.827527328743962 9.78916441906143 1.11022302462516e-16
0.96 2.9 0.423487378932012 1.24761340245517 3.05458816031919 0.824903579550345 10.1291217781788 5.55111512312578e-16
0.98 2.9 0.425236494151957 1.24814169772749 3.0786146860314 0.822789604675369 10.4753816940817 2.22044604925031e-16
1 2.9 0.426877961597532 1.24843944504675 3.10219536824182 0.821141964745934 10.8281131575655 1.11022302462516e-16
0.2 3 0.169127567608747 0.617099504294282 1.15535463951178 0.145759202755517 0.702145736282089 2.22044604925031e-16
0.22 3 0.183835839523358 0.666608238429113 1.25427991747583 0.185282204298091 0.839448326736341 0
0.24 3 0.198009643594146 0.713348916008643 1.34936820319694 0.232947135420623 0.986373542279281 1.11022302462516e-16
0.26 3 0.2116359819106 0.757320170475976 1.44059213429718 0.290477231182922 1.14225529170377 2.22044604925031e-16
0.28 3 0.224707395359731 0.798551644707116 1.52796643542658 0.35998949886468 1.30645612980892 1.11022302462516e-16
0.3 3 0.237221427237545 0.837098736416504 1.61154159089159 0.444015751198511 1.47837512571512 1.11022302462516e-16
0.32 3 0.249180049842232 0.873037507707693 1.69139760739216 0.545444915513892 1.6574536720286 1.11022302462516e-16
0.34 3 0.260589079716604 0.906459945477838 1.76763810491105 0.667303800005037 1.84317941200573 1.11022302462516e-16
0.36 3 0.271457602357138 0.937469693564137 1.84038489827841 0.812236246191294 2.0350885132599 1.11022302462516e-16
0.38 3 0.281797422315683 0.966178321092011 1.90977316572338 0.981377679364244 2.23276654115597 1.11022302462516e-16
0.4 3 0.291622550047182 0.992702146512062 1.97594724660643 1.17147613496197 2.43584818841296 3.33066907387547e-16
0.42 3 0.300948732828584 1.01715960349604 2.03905706915321 1.36367637187459 2.64401610537388 2.22044604925031e-16
0.44 3 0.309793033703178 1.0396691121827 2.09925517958906 1.47967649404275 2.85699905322825 1.11022302462516e-16
0.46 3 0.318173459716895 1.06034740554662 2.15669432498041 1.45007487152587 3.07456957466674 1.11022302462516e-16
0.48 3 0.326108638674396 1.07930825400142 2.21152553135021 1.37016923662875 3.29654134649281 0
0.5 3 0.333617542182105 1.09666152989606 2.26389661426027 1.28978781247679 3.52276634912286 5.55111512312578e-17
0.52 3 0.340719251774129 1.11251255569216 2.31395105924042 1.21842379750548 3.75313196032956 8.32667268468867e-17
0.54 3 0.347432764341929 1.12696168399262 2.36182721267647 1.15706347804918 3.98755805597977 2.22044604925031e-16
0.56 3 0.353776832821195 1.14010406319942 2.40765772884181 1.10479730508824 4.22599417932504 9.71445146547012e-17
0.58 3 0.359769838050689 1.1520295486674 2.45156922476878 1.06034411949593 4.46841682268065 1.45716771982052e-16
0.6 3 0.365429687841096 1.16282272527757 2.49368210095977 1.02247048683821 4.71482685090215 1.11022302462516e-16
0.62 3 0.370773739522812 1.1725630130551 2.53411049210072 0.990103309267644 4.96524708461629 8.32667268468867e-17
0.64 3 0.375818742537731 1.18132483261798 2.57296231769344 0.962344719303597 5.21972005230253 1.11022302462516e-16
0.66 3 0.380580797969185 1.18917781177856 2.61033940771693 0.938455615524802 5.47830591364754 1.11022302462516e-16
0.68 3 0.38507533224314 1.19618701851444 2.64633768300072 0.91783120292685 5.74108055172525 1.11022302462516e-16
0.7 3 0.389317082566056 1.20241320880562 2.68104737393773 0.899976907609416 6.00813382813586 2.22044604925031e-16
0.72 3 0.393320091980061 1.20791308055094 2.71455326451106 0.884487375069316 6.27956799296286 6.66133814775094e-16
0.74 3 0.397097712207555 1.2127395269942 2.74693495140931 0.871029080719582 6.55549624001655 5.55111512312578e-17
0.76 3 0.400662612721884 1.21694188487473 2.7782671103185 0.859326282089621 6.83604139710856 2.22044604925031e-16
0.78 3 0.40402679471714 1.22056617393533 2.80861976336961 0.849149802744102 7.12133474087078 2.22044604925031e-16
0.8 3 0.407201608858686 1.22365532553193 2.8380585432493 0.840308119679547 7.41151492575126 1.11022302462516e-16
0.82 3 0.410197775878302 1.22624939894904 2.86664495070564 0.832640286532467 7.70672701718294 1.11022302462516e-16
0.84 3 0.413025409235579 1.22838578467938 2.89443660315054 0.826010305286527 8.00712161944121 3.33066907387547e-16
0.86 3 0.415694039202782 1.2300993944159 2.92148747282147 0.820302636151423 8.31285408932193 6.66133814775094e-16
0.88 3 0.418212637846149 1.23142283786264 2.94784811355494 0.815418601201736 8.62408382743429 1.11022302462516e-16
0.9 3 0.420589644474815 1.23238658672603 2.97356587567566 0.811273490924741 8.94097363957936 4.44089209850063e-16
0.92 3 0.422832991211444 1.23301912642295 2.99868510884584 0.807794225181292 9.2636891613514 4.44089209850063e-16
0.94 3 0.424950128408354 1.23334709615425 3.02324735297096 0.804917453095937 9.59239833973852 5.55111512312578e-16
0.96 3 0.426948049691082 1.23339541805819 3.04729151744035 0.802588001934069 9.92727096610191 2.22044604925031e-16
0.98 3 0.428833316459874 1.23318741618835 3.0708540491081 0.800757604725278 10.2684782554734 3.33066907387547e-16
1 3 0.430612081719724 1.23274492606478 3.09396908950423 0.799383851583631 10.6161924676253 3.33066907387547e-16
0.2 3.1 0.169195975075419 0.61736479562153 1.15575674577237 0.143016123538995 0.685152138336157 5.55111512312578e-17
0.22 3.1 0.183925471629654 0.66692339373942 1.25477433699873 0.181945396036914 0.819189836662397 1.66533453693773e-16
0.24 3.1 0.19812407416811 0.713708907540971 1.34995705587719 0.228985662650181 0.962640988577779 1.11022302462516e-16
0.26 3.1 0.211778907478266 0.75771632878514 1.44127414374167 0.285896650274066 1.11485848246214 1.11022302462516e-16
0.28 3.1 0.224882602513334 0.798971673369574 1.52873687839624 0.354857904006941 1.275222884946 1.11022302462516e-16
0.3 3.1 0.237432762733796 0.837526859367762 1.61239238483535 0.43850227646651 1.44315012918146 2.22044604925031e-16
0.32 3.1 0.249431393666809 0.873454723367645 1.69231751070126 0.539873100723225 1.6180972120435 1.11022302462516e-16
0.34 3.1 0.26088432121098 0.906844360388843 1.7686130028108 0.662220077841347 1.79956606825724 1.11022302462516e-16
0.36 3.1 0.271800619388212 0.93779690921532 1.84139814799174 0.808492678993474 1.98710583970992 1.11022302462516e-16
0.38 3.1 0.282192063378429 0.966421850188493 1.91080597694535 0.98023505375945 2.18031378267784 1.11022302462516e-16
0.4 3.1 0.292072619124367 0.992833838484378 1.97697907673311 1.17470551859411 2.37883505966868 1.11022302462516e-16
0.42 3.1 0.301457976787232 1.01715006296946 2.04006601654392 1.37234259766176 2.58236165157642 1.11022302462516e-16
0.44 3.1 0.310365131981635 1.0394880980196 2.10021836198287 1.47885006600526 2.79063060497626 5.55111512312578e-17
0.46 3.1 0.31881201604566 1.05996420165849 2.15758823374981 1.42925486603302 3.0034218029562 3.33066907387547e-16
0.48 3.1 0.326817174574894 1.07869200624159 2.21232635539138 1.34181060285125 3.22055541925557 2.22044604925031e-16
0.5 3.1 0.334399491997323 1.09578154592211 2.26458052991675 1.25899946143377 3.44188918709182 1.11022302462516e-16
0.52 3.1 0.341577959000691 1.11133856672779 2.31449448472917 1.18704701246691 3.6673155875189 1.11022302462516e-16
0.54 3.1 0.34837147905262 1.12546406896136 2.3622070270666 1.12586516715055 3.89675903841978 1.94289029309402e-16
0.56 3.1 0.354798709988395 1.13825403681082 2.40785145678761 1.07411616455741 4.13017314472936 4.85722573273506e-17
0.58 3.1 0.360877936603223 1.14979931578066 2.4515551889871 1.0303232121384 4.36753805329217 2.28983498828939e-16
0.6 3.1 0.366626970308719 1.16018560432124 2.49343954493867 0.993156813071381 4.60885794172378 2.08166817117217e-16
0.62 3.1 0.372063072143242 1.16949353150876 2.53361967579524 0.961495503184174 4.85415865947109 3.33066907387547e-16
0.64 3.1 0.377202895720311 1.17779879762156 2.57220458906218 0.934417476152377 5.10348553059106 0
0.66 3.1 0.38206244702673 1.18517235887411 2.60929725292757 0.911172663639155 5.3569013212076 1.66533453693773e-16
0.68 3.1 0.386657058319121 1.19168064138328 2.64499475802152 0.891152288502722 5.61448436979567 1.66533453693773e-16
0.7 3.1 0.391001373698054 1.19738577267005 2.67938852006616 0.873861530995307 5.87632687504192 1.11022302462516e-16
0.72 3.1 0.395109344252343 1.2023458216879 2.71256451019259 0.858896725231249 6.1425333337488 9.43689570931383e-16
0.74 3.1 0.398994230955925 1.20661504057417 2.74460350248602 0.845926960176104 6.41321911983061 1.11022302462516e-16
0.76 3.1 0.40266861376267 1.21024410310565 2.77558133063099 0.834679466958228 6.68850919468799 2.22044604925031e-16
0.78 3.1 0.406144405579477 1.21328033626542 2.80556914742438 0.82492809142217 6.96853693896982 2.22044604925031e-16
0.8 3.1 0.409432870005338 1.21576794245285 2.83463368246353 0.816484215980528 7.25344309580377 2.22044604925031e-16
0.82 3.1 0.4125446419052 1.2177482107443 2.8628374945547 0.809189601296382 7.54337481589091 2.22044604925031e-16
0.84 3.1 0.415489750044246 1.2192597162841 2.89023921637259 0.802910724562419 7.83848479533435 1.11022302462516e-16
0.86 3.1 0.418277641142998 1.22033850739262 2.91689378967861 0.79753428299852 8.1389304976433 3.33066907387547e-16
0.88 3.1 0.420917204828641 1.22101828035426 2.94285269001154 0.792963605775689 8.44487345197699 2.22044604925031e-16
0.9 3.1 0.423416799055602 1.2213305421192 2.96816414023041 0.789115776247345 8.75647862033278 4.44089209850063e-16
0.92 3.1 0.42578427565085 1.22130476134309 2.99287331264479 0.785919311762608 9.07391382701607 3.33066907387547e-16
0.94 3.1 0.428027005708573 1.22096850831481 3.01702251973196 0.783312283162692 9.39734924434036 4.44089209850063e-16
0.96 3.1 0.430151904616792 1.22034758440099 3.04065139363458 0.781240782687426 9.7269569290826 4.44089209850063e-16
0.98 3.1 0.432165456546696 1.21946614167682 3.06379705477021 0.77965766936606 10.0629104047572 7.7715611723761e-16
1 3.1 0.434073738275375 1.21834679342732 3.08649426997807 0.778521536538698 10.4053842852663 1.11022302462516e-16
0.2 3.2 0.169258152741171 0.617605755147415 1.15612206062976 0.140296606106713 0.668718829704584 0
0.22 3.2 0.184006963154171 0.667209622369114 1.25522354867746 0.178623761509068 0.799593289655434 1.66533453693773e-16
0.24 3.2 0.198228142543754 0.714035798181424 1.35049208326893 0.225021242520041 0.939676517563603 1.11022302462516e-16
0.26 3.2 0.211908931644648 0.758075941869463 1.44189380515876 0.281280396817245 1.08833948098064 2.22044604925031e-16
0.28 3.2 0.225042048166483 0.799352745532249 1.52943684186521 0.349636892982658 1.24497992078276 2.22044604925031e-16
0.3 3.2 0.237625155561538 0.837914933797382 1.61316524492046 0.432816689208864 1.40902986339319 2.22044604925031e-16
0.32 3.2 0.249660295220099 0.873832378632762 1.69315296907296 0.534008585216499 1.57996120583073 1.11022302462516e-16
0.34 3.2 0.261153307496205 0.907191513076457 1.76949812806887 0.65667662968605 1.75728953330081 0
0.36 3.2 0.272113262162591 0.938091166440386 1.84231769076557 0.80407136387369 1.94057637818977 1.11022302462516e-16
0.38 3.2 0.282551914050327 0.966638890265249 1.9117427183659 0.978158999334259 2.12943015360514 1.11022302462516e-16
0.4 3.2 0.292483195101621 0.992947801180819 1.97791419138406 1.17681392106323 2.32350599906299 1.11022302462516e-16
0.42 3.2 0.301922750077179 1.01713393428355 2.04097943443791 1.38016027868316 2.52250476585088 1.11022302462516e-16
0.44 3.2 0.310887519823707 1.03931407793563 2.10108911758305 1.47480312142412 2.72617134989333 2.22044604925031e-16
0.46 3.2 0.319395373347986 1.059604046605 2.15839479330097 1.40660582137656 2.93429255476578 2.22044604925031e-16
0.48 3.2 0.327464787927372 1.07811734082656 2.2130469166813 1.31339808205082 3.14669464009173 1.66533453693773e-16
0.5 3.2 0.335114575042351 1.09496414089971 2.26519329098442 1.22895052578438 3.36324068327984 1.11022302462516e-16
0.52 3.2 0.342363648956737 1.11025058204652 2.31497787996 1.1567881716367 3.58382785698553 1.66533453693773e-16
0.54 3.2 0.349230834203179 1.12407826218764 2.36253993059399 1.09597568308022 3.80838470174677 1.2490009027033e-16
0.56 3.2 0.355734707967949 1.13654393826938 2.40801335420528 1.04483918449556 4.0368684533867 1.59594559789866e-16
0.58 3.2 0.361893473331506 1.14773937246625 2.45152631912927 1.00174904059185 4.26926246808746 3.29597460435593e-16
0.6 3.2 0.367724859443911 1.15775129507875 2.49320101396657 0.965301812914395 4.50557377438209 2.63677968348475e-16
0.62 3.2 0.373246044943134 1.1666614562116 2.53315354609787 0.934339979078061 4.74583077040892 2.22044604925031e-16
0.64 3.2 0.378473601217574 1.17454674315209 2.57149394558723 0.907924989331906 4.99008107628206 1.66533453693773e-16
0.66 3.2 0.383423452439978 1.18147934466989 2.60832624954985 0.885300156699635 5.23838954498999 1.11022302462516e-16
0.68 3.2 0.388110849635357 1.18752694719431 2.64374864646502 0.865855407879839 5.49083643048829 1.11022302462516e-16
0.7 3.2 0.392550356374353 1.19275295100301 2.67785366375172 0.849097359105937 5.74751570828115 2.77555756156289e-16
0.72 3.2 0.396755843995278 1.19721669721548 2.71072838520604 0.834625093035367 6.00853354150295 3.88578058618805e-16
0.74 3.2 0.400740494546398 1.2009736985761 2.74245468766889 0.822110979770902 6.27400688407506 6.66133814775094e-16
0.76 3.2 0.404516809901605 1.20407586879509 2.7731094885983 0.811285640742097 6.54406221171946 1.11022302462516e-16
0.78 3.2 0.408096625736318 1.20657174664704 2.80276499811967 0.801926198839639 6.81883437129601 1.11022302462516e-16
0.8 3.2 0.411491129256742 1.20850671216273 2.83148897067622 0.793847091557737 7.09846553896088 1.11022302462516e-16
0.82 3.2 0.414710879755697 1.20992319313958 2.85934495265097 0.786892867937608 7.3831042779161 3.33066907387547e-16
0.84 3.2 0.417765831224236 1.21086086088344 2.88639252333191 0.780932517471319 7.67290468695329 1.11022302462516e-16
0.86 3.2 0.420665356382241 1.21135681461795 2.91268752738243 0.775854983065459 7.96802563152732 1.11022302462516e-16
0.88 3.2 0.42341827160559 1.21144575438902 2.9382822976002 0.771565591745726 8.26863004968218 1.11022302462516e-16
0.9 3.2 0.426032862324587 1.21116014257832 2.96322586722749 0.767983199540992 8.57488432575794 2.22044604925031e-16
0.92 3.2 0.428516908550272 1.21053035434384 2.98756417144439 0.765037894775249 8.88695772541104 3.33066907387547e-16
0.94 3.2 0.430877710254103 1.20958481744444 3.01134023795265 0.762669140229148 9.20502188606399 0
0.96 3.2 0.433122112384066 1.20835014199533 3.03459436676346 0.760824262081086 9.52925035745329 1.11022302462516e-16
0.98 3.2 0.435256529348218 1.20685124075305 3.05736429944949 0.759457214360065 9.85981818746166 4.44089209850063e-16
1 3.2 0.4372869688364 1.20511144055223 3.07968537822503 0.758527563483102 10.1969015488965 8.88178419700125e-16
0.2 3.3 0.169314832538728 0.61782526587719 1.15645493095465 0.137612557854958 0.652852431867905 1.11022302462516e-16
0.22 3.3 0.184081267418028 0.667470354668682 1.25563288950474 0.175333648963406 0.780667691082894 1.11022302462516e-16
0.24 3.3 0.198323057919358 0.714333521334483 1.3509796371732 0.22107608730413 0.9174920427696 2.22044604925031e-16
0.26 3.3 0.212027554170349 0.758403368634842 1.44245847697554 0.276658303904161 1.06271367412194 3.33066907387547e-16
0.28 3.3 0.225187557064633 0.79969953611485 1.53007465024412 0.344365960137482 1.21574669786136 1.11022302462516e-16
0.3 3.3 0.237800789197487 0.838267811669217 1.61386939006419 0.427010273282986 1.37603849295194 1.11022302462516e-16
0.32 3.3 0.249869329416127 0.874175337293621 1.69391399612588 0.527916183870013 1.54307517818939 1.11022302462516e-16
0.34 3.3 0.261399036275769 0.907506091387528 1.77030416393907 0.650752117507005 1.71638537086179 2.22044604925031e-16
0.36 3.3 0.272398980908273 0.938356770699284 1.84315473251583 0.799061298088678 1.89554243072646 1.11022302462516e-16
0.38 3.3 0.282880904987077 0.966833143127049 1.9125949531012 0.97523547757096 2.08016541359354 5.55111512312578e-16
0.4 3.3 0.292858714964484 0.993046900312013 1.97876433024098 1.17785237914017 2.26991896366646 1.11022302462516e-16
0.42 3.3 0.302348019787574 1.01711300679925 2.04180904637439 1.38721436502551 2.46451236453784 2.22044604925031e-16
0.44 3.3 0.311365715978004 1.03914751986185 2.10187895181786 1.46731526552809 2.66369795009029 0
0.46 3.3 0.319929621313829 1.05926583958636 2.15912508221401 1.38264373282928 2.86726905250875 1.11022302462516e-16
0.48 3.3 0.328058156344205 1.07758134092084 2.21369765360925 1.2851908033891 3.07505763831636 1.11022302462516e-16
0.5 3.3 0.335770071530472 1.09420433649825 2.26574447955919 1.19973881384555 3.28693175709496 1.11022302462516e-16
0.52 3.3 0.343084216851799 1.10924131972121 2.31540975342481 1.12766117474785 3.50279290287801 4.71844785465692e-16
0.54 3.3 0.350019350148626 1.12279444061768 2.36283314091494 1.06736269546226 3.72257336602435 1.38777878078145e-16
0.56 3.3 0.356593980214988 1.13496117138926 2.40814913181923 1.01690737045957 3.94623363413589 1.11022302462516e-16
0.58 3.3 0.36282624061383 1.1458341236571 2.45148660488476 0.974546979161443 4.17375988437415 1.11022302462516e-16
0.6 3.3 0.368733790311708 1.15550098465568 2.4929685652791 0.938821859647066 4.40516159623515 1.11022302462516e-16
0.62 3.3 0.374333737457418 1.16404454469289 2.53271201960773 0.908548283315646 4.64046930320409 2.22044604925031e-16
0.64 3.3 0.379642582921161 1.17154279288114 2.57082795872346 0.882776698239292 4.87973249340351 1.38777878078145e-16
0.66 3.3 0.384676180535395 1.17806906233705 2.60742142340784 0.86074724721943 5.12301766302636 3.33066907387547e-16
0.68 3.3 0.389449711312396 1.18369220970683 2.64259163233162 0.841850671161799 5.37040652166991 3.33066907387547e-16
0.7 3.3 0.393977669240984 1.18847681700302 2.67643215548499 0.825596326434081 5.62199434534782 3.33066907387547e-16
0.72 3.3 0.398273856575192 1.19248340636855 2.70903111951894 0.811586851359444 5.87788847068182 1.11022302462516e-16
0.74 3.3 0.402351386814664 1.19576866056149 2.74047143419082 0.799498392807368 6.13820692232614 2.22044604925031e-16
0.76 3.3 0.406222693836881 1.19838564373386 2.77083103140763 0.78906526070417 6.40307716486022 3.33066907387547e-16
0.78 3.3 0.409899545873942 1.20038401851363 2.80018311026151 0.780068027193314 6.67263497003951 5.55111512312578e-16
0.8 3.3 0.413393063231846 1.20181025654395 2.82859638300764 0.772324276482668 6.94702339028908 4.44089209850063e-16
0.82 3.3 0.416713738829486 1.20270784053582 2.85613531819479 0.765681386247925 7.2263918295605 1.11022302462516e-16
0.84 3.3 0.419871460789749 1.20311745659111 2.8828603781706 0.760010866094674 7.51089520306908 3.33066907387547e-16
0.86 3.3 0.422875536448447 1.20307717609121 2.9088282489881 0.755203892335482 7.80069317792607 2.22044604925031e-16
0.88 3.3 0.425734717260633 1.20262262685183 2.9340920613731 0.751167765549685 8.09594948723411 3.33066907387547e-16
0.9 3.3 0.428457224180449 1.20178715354495 2.95870160190584 0.74782308339752 8.39683131079049 1.11022302462516e-16
0.92 3.3 0.431050773172183 1.20060196760552 2.98270351394989 0.745101470823612 8.70350871611846 2.22044604925031e-16
0.94 3.3 0.433522600578754 1.19909628699189 3.0061414881494 0.742943747094057 9.01615415410567 4.44089209850063e-16
0.96 3.3 0.435879488131093 1.19729746626919 3.02905644253137 0.741298437169675 9.33494200405972 3.33066907387547e-16
0.98 3.3 0.438127787429643 1.19523111754679 3.05148669240607 0.740120556077656 9.66004816348768 3.33066907387547e-16
1 3.3 0.440273443768716 1.19292122283315 3.07346811037058 0.739370610962556 9.99164967836555 2.22044604925031e-16
0.2 3.4 0.169366642278263 0.618025796687022 1.15675908124355 0.134972901090303 0.637550777918459 1.11022302462516e-16
0.22 3.4 0.184149202634472 0.667708527779386 1.25600693304833 0.172087562725301 0.762411378789909 0
0.24 3.4 0.198409858821977 0.714605443592592 1.35142516123655 0.217167538720314 0.896086747943632 3.33066907387547e-16
0.26 3.4 0.212136064068727 0.75870233729417 1.44297446543162 0.272054140073019 1.03798147568647 1.11022302462516e-16
0.28 3.4 0.225320698754968 0.800016039146963 1.5306574366569 0.339077205949074 1.18752528209615 1.11022302462516e-16
0.3 3.4 0.237961543295605 0.838589631089558 1.61451271768077 0.421125542922819 1.34418019111727 2.22044604925031e-16
0.32 3.4 0.250060714804629 0.874487736595444 1.6946091662047 0.521650702548761 1.5074458940397 2.22044604925031e-16
0.34 3.4 0.261624092732348 0.907792066736896 1.77104025220159 0.644514419185658 1.67686344770528 1.11022302462516e-16
0.36 3.4 0.27266075389957 0.938597345932425 1.84391885373157 0.793540876048058 1.85201749976116 1.11022302462516e-16
0.38 3.4 0.283182432548024 0.967007690277486 1.91337255537353 0.971541025709193 2.03253725705483 5.55111512312578e-16
0.4 3.4 0.293203016536062 0.99313346987721 1.97953950294933 1.17785784092114 2.21809641845427 1.11022302462516e-16
0.42 3.4 0.302738086854482 1.01708865481119 2.04256482852015 1.393569147545 2.40841228485172 1.11022302462516e-16
0.44 3.4 0.311804504329579 1.03898862172808 2.10259763038724 1.45627972580285 2.60324424141325 1.11022302462516e-16
0.46 3.4 0.320420044744187 1.05894838339312 2.15978847288149 1.3578176885989 2.80239178413295 1.11022302462516e-16
0.48 3.4 0.328603081608598 1.07708119530184 2.21428735851903 1.25738011842184 3.00569223748524 1.11022302462516e-16
0.5 3.4 0.33637231438197 1.09349749020527 2.26624211896921 1.17142383202293 3.21301828466994 2.22044604925031e-16
0.52 3.4 0.343746538993815 1.10830409167231 2.31579716965994 1.09965936710708 3.4242754081096 8.32667268468867e-17
0.54 3.4 0.35074445695281 1.12160366046451 2.36309257437013 1.03998358729193 3.63939931638782 1.2490009027033e-16
0.56 3.4 0.357384519069463 1.13349433157753 2.40826336971645 0.990257612579272 3.85835341515023 3.19189119579733e-16
0.58 3.4 0.363684799782576 1.14406950460265 2.4514391041678 0.948642112196968 4.081126363737 2.22044604925031e-16
0.6 3.4 0.369662898201524 1.15341775507418 2.49274355147723 0.913635439548199 4.30772974636882 1.38777878078145e-16
0.62 3.4 0.3753358622037 1.16162283935382 2.53229456376122 0.88403557273946 4.53819587632536 1.11022302462516e-16
0.64 3.4 0.380720132217552 1.16876377014863 2.57020403458373 0.85888655128334 4.77257574342847 1.94289029309402e-16
0.66 3.4 0.385831501644869 1.17491494384982 2.60657794713955 0.837428086734027 5.01093710893941 2.77555756156289e-16
0.68 3.4 0.390685091208577 1.18014630446679 2.64151648688394 0.819053391706508 5.25336274737757 3.33066907387547e-16
0.7 3.4 0.395295334838394 1.18452353201174 2.67511420168853 0.803275570672311 5.49994883146714 1.11022302462516e-16
0.72 3.4 0.399675975015724 1.18810824579135 2.70746019582279 0.789701427354181 5.75080345415473 2.77555756156289e-16
0.74 3.4 0.40384006578498 1.19095821522484 2.7386383467948 0.77801124750394 6.00604528018605 2.22044604925031e-16
0.76 3.4 0.40779998189773 1.19312757258332 2.76872753637878 0.767943236361818 6.26580231889472 2.22044604925031e-16
0.78 3.4 0.411567432787666 1.19466702348338 2.79780188905871 0.759281524407869 6.53021080948367 1.11022302462516e-16
0.8 3.4 0.415153480278729 1.19562405212123 2.82593101267869 0.751846890281415 6.79941421004454 2.22044604925031e-16
0.82 3.4 0.418568559107179 1.1960431191455 2.85318023735986 0.745489549843222 7.07356228176398 5.55111512312578e-16
0.84 3.4 0.421822499492885 1.19596585078073 2.8796108497665 0.740083519090651 7.35281026012958 2.22044604925031e-16
0.86 3.4 0.424924551127854 1.1954312183643 2.90528032062001 0.735522180342063 7.63731810541446 4.44089209850063e-16
0.88 3.4 0.427883408063306 1.1944757078783 2.93024252400491 0.731714772828025 7.92724982524308 4.44089209850063e-16
0.9 3.4 0.430707234072761 1.19313347937067 2.95454794751619 0.728583597391111 8.22277286258936 3.33066907387547e-16
0.92 3.4 0.433403688149788 1.19143651638874 2.97824389268832 0.72606177610565 8.52405754310884 4.44089209850063e-16
0.94 3.4 0.43597994986724 1.18941476571044 3.00137466544492 0.724091445744012 8.83127657624197 1.11022302462516e-16
0.96 3.4 0.438442744381846 1.18709626776918 3.02398175653287 0.722622292511867 9.14460460503586 7.7715611723761e-16
0.98 3.4 0.440798366915543 1.18450727823935 3.04610401207043 0.721610356860364 9.46421780011078 6.66133814775094e-16
1 3.4 0.443052706584299 1.18167238128945 3.06777779445805 0.721017053307242 9.79029349363961 1.11022302462516e-16
0.2 3.5 0.169414122882372 0.61820947162136 1.1570377173861 0.132384204606452 0.622805467368456 3.33066907387547e-16
0.22 3.5 0.184211474178229 0.667926668244067 1.25634961660053 0.168894950864586 0.744815102282458 1.11022302462516e-16
0.24 3.5 0.198489441108869 0.714854459903246 1.35183334212098 0.21330902935609 0.875450735009947 1.11022302462516e-16
0.26 3.5 0.212235574009818 0.758976051718403 1.44344719973804 0.267486755758383 1.01413258592452 1.11022302462516e-16
0.28 3.5 0.22544282902309 0.800305683378402 1.53119134142458 0.333796667264214 1.16030525691327 1.11022302462516e-16
0.3 3.5 0.238109042735593 0.838883938779538 1.61510202425072 0.41519773510457 1.31344474394004 3.33066907387547e-16
0.32 3.5 0.250236370750013 0.874773113790152 1.69524585529018 0.515258543019104 1.47306369224396 0
0.34 3.5 0.261830715288284 0.908052821658444 1.77171425223501 0.638022271655845 1.63871503325209 0
0.36 3.5 0.272901162177206 0.93881595981256 1.84461828416697 0.787579534077296 1.80999418821149 1.11022302462516e-16
0.38 3.5 0.283459442777458 0.967165112426671 1.91408399798159 0.967144729483228 1.98654004702806 1.11022302462516e-16
0.4 3.5 0.293519431942654 0.993209422394754 1.98024828628006 1.17685623513752 2.16803493625594 0
0.42 3.5 0.30309668915506 1.0170619349262 2.04325531323632 1.39926599758547 2.35420378230306 2.22044604925031e-16
0.44 3.5 0.312208046688757 1.0388373924072 2.10325348578471 1.44179431992084 2.54481265908629 1.66533453693773e-16
0.46 3.5 0.320871246024499 1.05865044535007 2.16039293739907 1.33250287948835 2.73966688732016 1.66533453693773e-16
0.48 3.5 0.329104621749093 1.07661423576717 2.21482347926536 1.23010392708333 2.93860882830888 5.55111512312578e-17
0.5 3.5 0.336926830746471 1.09283930569791 2.26669296719085 1.14403699749322 3.14151549069657 2.22044604925031e-16
0.52 3.5 0.344356623540346 1.10743278354125 2.31614603062194 1.07276199852462 3.34829604557959 1.11022302462516e-16
0.54 3.5 0.35141265408842 1.12049780315466 2.36332311133149 1.01378955975898 3.55888932457929 2.08166817117217e-16
0.56 3.5 0.358113324068611 1.13213311445271 2.40835976258993 0.964825327005955 3.77326135735257 1.11022302462516e-16
0.58 3.5 0.364476657661622 1.14243284877541 2.45138616409866 0.923960942964828 3.99140298969868 2.28983498828939e-16
0.6 3.5 0.370520202955926 1.15148640709254 2.4925268130044 0.889664254268309 4.21332761080659 3.05311331771918e-16
0.62 3.5 0.37626095632797 1.15937844382397 2.53190035647991 0.860721319260542 4.43906900805214 1.11022302462516e-16
0.64 3.5 0.381715306440473 1.16618892346982 2.56961953635077 0.836173451342062 4.66867935980353 1.11022302462516e-16
0.66 3.5 0.386898994823806 1.17199323123782 2.60579122088543 0.815262107130093 4.90222737061042 1.66533453693773e-16
0.68 3.5 0.391827090336875 1.1768623223731 2.64051650304685 0.797384270137174 5.13979654862525 1.11022302462516e-16
0.7 3.5 0.396513975128806 1.18086289793088 2.67389084818849 0.782057567429793 5.38148362184544 2.22044604925031e-16
0.72 3.5 0.400973340030586 1.1840575973047 2.70600427736587 0.768893423044809 5.6273970875181 8.88178419700125e-16
0.74 3.5 0.405218187590587 1.18650519997109 2.73694157515227 0.757576519683382 5.87765588759287 2.77555756156289e-16
0.76 3.5 0.409260841226029 1.18826083068094 2.766782513133 0.74784909407336 6.13238820225945 0
0.78 3.5 0.413112959193196 1.18937616376868 2.79560208215507 0.73949889579724 6.39173035321251 2.22044604925031e-16
0.8 3.5 0.416785552282692 1.18989962340885 2.82347072797424 0.732349912439713 6.65582580822571 1.11022302462516e-16
0.82 3.5 0.420289004323781 1.18987657757171 2.85045458621927 0.726255184734679 6.92482427879124 1.11022302462516e-16
0.84 3.5 0.423633094735712 1.18934952415379 2.87661571362522 0.721091205624473 7.19888090291656 4.44089209850063e-16
0.86 3.5 0.426827022496108 1.18835826832234 2.90201231331455 0.716753525268221 7.47815550560745 2.22044604925031e-16
0.88 3.5 0.429879431009335 1.18694009054284 2.92669895256151 0.713153279345272 7.7628119300632 2.22044604925031e-16
0.9 3.5 0.432798433453516 1.18512990508387 2.9507267719909 0.710214428559653 8.05301743313285 4.44089209850063e-16
0.92 3.5 0.435591638265691 1.18296040903273 2.97414368556411 0.707871549456432 8.34894213910822 1.11022302462516e-16
0.94 3.5 0.438266174492534 1.1804622220284 2.99699457101347 0.706068055361222 8.65075854644408 7.7715611723761e-16
0.96 3.5 0.440828716790833 1.17766401703813 3.01932145061979 0.704754755046654 8.95864108248653 1.11022302462516e-16
0.98 3.5 0.44328550990926 1.17459264258363 3.04116366240215 0.7038886782504 9.27276570175212 4.44089209850063e-16
1 3.5 0.445642392522179 1.17127323687098 3.06255802191534 0.703432113339987 9.5933095237273 4.44089209850063e-16
0.2 3.6 0.169457742390715 0.618378126046248 1.15729361082768 0.129851180012359 0.608603756049771 2.22044604925031e-16
0.22 3.6 0.184268692700466 0.668126958932903 1.25666434433383 0.165762828016809 0.727864303192316 1.11022302462516e-16
0.24 3.6 0.198562580771904 0.715083070621838 1.35220823216565 0.209510848168272 0.855567729031493 0
0.26 3.6 0.212327048374384 0.759227277453918 1.44388137420269 0.262971003012547 0.991149153851949 1.11022302462516e-16
0.28 3.6 0.225555123727582 0.800571425629254 1.53168167308442 0.328545392762446 1.13406737463764 1.11022302462516e-16
0.3 3.6 0.238244697730549 0.839153788719761 1.61564318418086 0.409256024619276 1.28381172127766 2.22044604925031e-16
0.32 3.6 0.250397964258855 0.875034507701351 1.69583043621906 0.508779014936342 1.43990720566244 1.11022302462516e-16
0.34 3.6 0.262020849547786 0.908291251651104 1.77233295074668 0.631326607053082 1.60191809699838 3.33066907387547e-16
0.36 3.6 0.273122450943635 0.939015223034221 1.84526012492149 0.78123904960927 1.76945010157914 1.11022302462516e-16
0.38 3.6 0.283714500531765 0.967307583248032 1.91473658431156 0.962109744017068 1.94215134842105 1.11022302462516e-16
0.4 3.6 0.293810864689823 0.993276334062215 1.98089806344186 1.17486542604153 2.11971238784416 1.11022302462516e-16
0.42 3.6 0.303427086687175 1.01703365951568 2.04388783289003 1.4043158358014 2.30186540277917 1.11022302462516e-16
0.44 3.6 0.312579976166724 1.03869371033307 2.10385366266652 1.42420020702257 2.48838281653582 1.11022302462516e-16
0.46 3.6 0.321287246727447 1.05837079797996 2.16094529143485 1.30700235062919 2.67907545959649 2.77555756156289e-16
0.48 3.6 0.329567200841504 1.0761779567466 2.21531235842961 1.20345858314764 2.87379043456522 1.66533453693773e-16
0.5 3.6 0.337438459919003 1.09222582833615 2.26710274817415 1.11758929930136 3.07240879481177 0
0.52 3.6 0.344919736389752 1.10662182303283 2.31646129581234 1.04693888773827 3.27484313003247 1.11022302462516e-16
0.54 3.6 0.352029644113517 1.11946951352189 2.36352880174892 0.988728503247962 3.48103513177072 8.32667268468867e-17
0.56 3.6 0.358786543171918 1.13086822092336 2.4084413072672 0.940546229611864 3.69095319433519 2.22044604925031e-16
0.58 3.6 0.365208415059331 1.14091275689523 2.45132958701389 0.900432473891848 3.90459009164724 1.11022302462516e-16
0.6 3.6 0.37131276441165 1.14969329025701 2.49231881908031 0.866833853459564 4.12196075825433 1.11022302462516e-16
0.62 3.6 0.377116543637914 1.15729531113773 2.53152839841356 0.838529651747547 4.34310019284935 1.11022302462516e-16
0.64 3.6 0.382636097108963 1.16379966994262 2.56907186416054 0.814561411017893 4.56806149485779 1.11022302462516e-16
0.66 3.6 0.387887121878418 1.16928267233405 2.60505691609088 0.794174060593587 4.79691403868947 1.11022302462516e-16
0.68 3.6 0.392884642241626 1.17381621487467 2.63958549935792 0.776769369150289 5.02974178580074 1.66533453693773e-16
0.7 3.6 0.397642995761981 1.17746794897112 2.67275394049509 0.761870075975363 5.26664173149741 1.11022302462516e-16
0.72 3.6 0.402175828700883 1.18030146330123 2.70465312070299 0.749092558455659 5.50772248118065 5.55111512312578e-17
0.74 3.6 0.406496099071326 1.18237647704024 2.73536867518289 0.738126073002194 5.75310294928505 1.11022302462516e-16
0.76 3.6 0.41061608579239 1.18374903796557 2.76498120955035 0.728716969312744 6.0029111732989 2.22044604925031e-16
0.78 3.6 0.41454740265177 1.18447172096034 2.79356652626388 0.720656639865158 6.25728323484566 1.11022302462516e-16
0.8 3.6 0.418301015986274 1.18459382360034 2.82119585557288 0.713772270668331 6.51636227972188 1.11022302462516e-16
0.82 3.6 0.421887265167286 1.18416155643882 2.84793608677339 0.707919697103792 6.78029762893667 2.22044604925031e-16
0.84 3.6 0.425315885131482 1.18321822633807 2.87384999660103 0.702977848265931 7.04924397310717 4.44089209850063e-16
0.86 3.6 0.428596030328767 1.18180441177004 2.89899647242758 0.698844396481717 7.3233606429762 4.44089209850063e-16
0.88 3.6 0.431736299571816 1.17995812945014 2.92343072859377 0.695432326824606 7.60281094929024 3.33066907387547e-16
0.9 3.6 0.434744761366972 1.17771499200341 2.94720451473735 0.692667213526982 7.88776158577555 1.11022302462516e-16
0.92 3.6 0.437628979386792 1.17510835661252 2.9703663153861 0.69048504320682 8.17838208945573 3.33066907387547e-16
0.94 3.6 0.440396037812168 1.17216946477918 2.99296154040351 0.688830463928376 8.47484435304865 1.11022302462516e-16
0.96 3.6 0.443052566328549 1.16892757345945 3.01503270611654 0.687655368090943 8.77732218465355 1.11022302462516e-16
0.98 3.6 0.445604764607908 1.16541007792118 3.036619607137 0.686917738722053 9.08599091038449 5.55111512312578e-16
1 3.6 0.448058426147197 1.16164262672715 3.05775947902154 0.686580704921136 9.4010270160188 4.44089209850063e-16
0.2 3.7 0.169497907406499 0.618533352429155 1.15752916724215 0.12737707332379 0.594929955834157 2.22044604925031e-16
0.22 3.7 0.184321388949378 0.668311293593642 1.2569540714924 0.162696269921311 0.711540806417501 1.11022302462516e-16
0.24 3.7 0.198629952614806 0.715293444282111 1.35255334951172 0.20578075271615 0.836417086779923 1.11022302462516e-16
0.26 3.7 0.212411326257304 0.759458411727073 1.44428106424168 0.258518476955386 0.969008128566565 1.11022302462516e-16
0.28 3.7 0.225658606577623 0.800815826643425 1.53213303979867 0.323340317270497 1.10878627512391 1.11022302462516e-16
0.3 3.7 0.238369736798151 0.839401822118642 1.61614129571494 0.40332451993009 1.2552535865317 2.22044604925031e-16
0.32 3.7 0.250546948529068 0.8752745407809 1.69636843783904 0.50224541743341 1.40794688501718 1.11022302462516e-16
0.34 3.7 0.262196192768549 0.908509847062859 1.77290223259996 0.624471651368612 1.56644126878635 0
0.36 3.7 0.273326580257649 0.939197368585912 1.84585052910121 0.774574578091296 1.73035226623132 0
0.38 3.7 0.28394984665083 0.967436943471346 1.91533663677301 0.956494452802849 1.89933682531684 3.33066907387547e-16
0.4 3.7 0.294079853515771 0.993335511018379 1.98149521804992 1.17189817595239 2.07309333879824 1.11022302462516e-16
0.42 3.7 0.303732132260391 1.01700445244604 2.04446871696682 1.40867982609306 2.25136089913868 2.22044604925031e-16
0.44 3.7 0.312923474809996 1.03855736597866 2.10440431559865 1.40403735879771 2.43391796166793 1.11022302462516e-16
0.46 3.7 0.321671572247641 1.05810824550954 2.16145139000482 1.28155401942894 2.62058057416401 2.22044604925031e-16
0.48 3.7 0.329994700652477 1.07577002313249 2.21575942443745 1.17750851118187 2.81120030842255 5.55111512312578e-17
0.5 3.7 0.337911451954676 1.09165343164023 2.26747633554959 1.09207702510408 3.00566200655833 5.55111512312578e-17
0.52 3.7 0.345440506684837 1.10586614239348 2.31674715576315 1.02215378667093 3.20388143315285 2.22044604925031e-16
0.54 3.7 0.352600444939953 1.11851213567398 2.36371302555388 0.964746992889428 3.40580290477336 1.11022302462516e-16
0.56 3.7 0.359409591630631 1.12969126386471 2.40851044712597 0.91735750386982 3.6113969512729 1.70002900645727e-16
0.58 3.7 0.365885892038785 1.13949897186855 2.45127075594612 0.87798885509797 3.82065804876643 1.11022302462516e-16
0.6 3.7 0.372046813836344 1.14802614358516 2.49211977125785 0.845073950566691 4.03360245218917 1.80411241501588e-16
0.62 3.7 0.377909271941051 1.15535904766828 2.53117759155038 0.817389457929091 4.25026614567645 2.77555756156289e-17
0.64 3.7 0.383489572873839 1.16157935995976 2.56855850570744 0.79397951948226 4.47070292139373 4.44089209850063e-16
0.66 3.7 0.388803375602453 1.16676424381066 2.60437099501556 0.774093905395498 4.69498259159726 1.11022302462516e-16
0.68 3.7 0.393865666185355 1.17098647288964 2.63871780526035 0.757139956219601 4.92318933433058 1.66533453693773e-16
0.7 3.7 0.398690743852738 1.1743145840264 2.67169607173188 0.742645966171223 5.15542016999276 1.11022302462516e-16
0.72 3.7 0.403292216467378 1.17681305015539 2.70339748309015 0.730233502802472 5.39178356380796 5.55111512312578e-17
0.74 3.7 0.407683003590862 1.17854246554228 2.733908472724 0.719596509350983 5.63239814777856 6.66133814775094e-16
0.76 3.7 0.411875345637215 1.17955973723306 2.76331042850749 0.710485487619243 5.87739155483841 1.11022302462516e-16
0.78 3.7 0.415880817825028 1.17991827810675 2.79167991375681 0.70269546854019 6.12689935749771 1.11022302462516e-16
0.8 3.7 0.419710347841332 1.17966819808078 2.81908889376344 0.696056807250174 6.38106410316752 1.11022302462516e-16
0.82 3.7 0.423374236306921 1.17885649095557 2.84560496356941 0.690428091169021 6.64003443848038 2.22044604925031e-16
0.84 3.7 0.426882179285599 1.17752721512805 2.87129157369925 0.685690636713612 6.90396431520893 3.33066907387547e-16
0.86 3.7 0.43024329221106 1.1757216669871 2.89620825140922 0.681744187637893 7.17301227077359 1.11022302462516e-16
0.88 3.7 0.433466134717104 1.17347854625567 2.92041081568988 0.678503528317472 7.44734077677903 3.33066907387547e-16
0.9 3.7 0.436558735951967 1.17083411288972 2.94395158479365 0.675895798530105 7.72711564949804 7.7715611723761e-16
0.92 3.7 0.439528620037762 1.16782233540359 2.96687957547912 0.673858349862428 8.01250551670666 1.11022302462516e-16
0.94 3.7 0.442382831403452 1.16447503068273 2.98924069348963 0.672337023231945 8.30368133575063 5.55111512312578e-16
0.96 3.7 0.445127959776141 1.16082199548188 3.01107791503416 0.671284756074923 8.60081595817968 3.33066907387547e-16
0.98 3.7 0.447770164662475 1.15689112990221 3.03243145922716 0.670660449334793 8.90408373671615 3.33066907387547e-16
1 3.7 0.450315199190855 1.15270855320298 3.05333895158469 0.670428040515682 9.21366017072366 2.22044604925031e-16
0.2 3.8 0.169534972504007 0.618676537876599 1.15774648288461 0.124963974993842 0.581766471145363 5.55111512312578e-17
0.22 3.8 0.184370025961818 0.668481321571379 1.25722137349501 0.159698807546405 0.695824074215855 1.11022302462516e-16
0.24 3.8 0.198692145632426 0.715487469028654 1.35287176029351 0.202124460750633 0.817975288395521 5.55111512312578e-17
0.26 3.8 0.212489140429195 0.759671540751664 1.44464982161005 0.254138116090238 0.947683008032673 1.11022302462516e-16
0.28 3.8 0.225754172056031 0.801041113093542 1.5325494572056 0.318194976017907 1.08443251074681 1.11022302462516e-16
0.3 3.8 0.238485234002567 0.839630332637259 1.61660080064239 0.39742308411112 1.22773801641953 5.55111512312578e-17
0.32 3.8 0.250684594841419 0.87549548582231 1.69686467550515 0.495685937467418 1.3771476315099 1.11022302462516e-16
0.34 3.8 0.262358230702663 0.908710759355376 1.7734272207607 0.617495837282842 1.53224680184202 1.11022302462516e-16
0.36 3.8 0.273515267090217 0.939364315469197 1.84639484964963 0.767635490073458 1.69266043998241 2.22044604925031e-16
0.38 3.8 0.284167445457567 0.967554759842733 1.91588965075787 0.950353335308143 1.85805391583594 3.33066907387547e-16
0.4 3.8 0.294328625524859 0.993388041251233 1.98204529230095 1.16796517247352 2.02813310507663 4.44089209850063e-16
0.42 3.8 0.304014330414266 1.01697479159387 2.0450034524224 1.41221942210307 2.20264368371038 2.22044604925031e-16
0.44 3.8 0.313241338414482 1.03842809261505 2.10491076944402 1.38193996191213 2.38136984240033 1.11022302462516e-16
0.46 3.8 0.32202732258274 1.05786164050654 2.16191628567202 1.25634003253438 2.56413257457448 1.11022302462516e-16
0.48 3.8 0.330390537420014 1.07538827044038 2.21616934528041 1.15229382771292 2.75078767048023 1.11022302462516e-16
0.5 3.8 0.338349550443043 1.0911187986424 2.26781789952849 1.06748603146101 2.94122352724989 1.11022302462516e-16
0.52 3.8 0.345923015538984 1.1051611386504 2.31700716972837 0.998366800828136 3.1353588640574 4.16333634234434e-16
0.54 3.8 0.353129484434393 1.11761964984768 2.36387861871647 0.941791661217036 3.33314041241423 1.11022302462516e-16
0.56 3.8 0.359987252353839 1.12859467935137 2.40856918405904 0.895198545504117 3.53454063500037 1.11022302462516e-16
0.58 3.8 0.366514233908187 1.13818226219431 2.45121073001068 0.85656573748155 3.73955551228535 1.87350135405495e-16
0.6 3.8 0.372727865373771 1.14647394897266 2.4919296797202 0.824318526945279 3.94820242449724 0
0.62 3.8 0.378645029748677 1.15355673439337 2.53084679389073 0.797234330277297 4.16051814705315 1.11022302462516e-16
0.64 3.8 0.384282001260017 1.15951306422023 2.56807706674026 0.774361790281209 4.37655697011608 3.05311331771918e-16
0.66 3.8 0.389654406315471 1.16442090184866 2.6037297144796 0.754956596814183 4.59638894720941 4.44089209850063e-16
0.68 3.8 0.394777198220789 1.16835383907003 2.63790823551161 0.738432266597259 4.82009827352152 1.11022302462516e-16
0.7 3.8 0.399664643306871 1.17138123849237 2.67071052510611 0.724322974375322 5.04778179140951 1.11022302462516e-16
0.72 3.8 0.404330316415061 1.17356839757574 2.70222903040586 0.71225563856519 5.27954761842993 3.88578058618805e-16
0.74 3.8 0.408787103971294 1.17497672634251 2.73255093428509 0.701928952498626 5.51551389178412 1.11022302462516e-16
0.76 3.8 0.413047213135435 1.1756639325733 2.76175835884417 0.693097576470998 5.7558076221974 3.33066907387547e-16
0.78 3.8 0.417122185740588 1.17568420973993 2.7899285812211 0.685560153960642 6.00056364981361 2.22044604925031e-16
0.8 3.8 0.42102291593863 1.17508842409822 2.81713425597548 0.679150165974232 6.24992369456791 1.11022302462516e-16
0.82 3.8 0.424759670644175 1.17392429830744 2.84344363959579 0.673728900436329 6.50403549360827 2.22044604925031e-16
0.84 3.8 0.428342112021453 1.17223658969423 2.86892081373713 0.669180006726113 6.76305201860196 9.99200722162641e-16
0.86 3.8 0.43177932138939 1.17006726187133 2.89362590465011 0.665405246044422 7.02713076613035 0
0.88 3.8 0.435079824031857 1.16745564888234 2.91761529694605 0.662321150283476 7.29643311480407 0
0.9 3.8 0.438251614494755 1.16443861139846 2.94094184038797 0.659856376127407 7.57112374318946 8.88178419700125e-16
0.92 3.8 0.441302182031629 1.16105068476151 2.96365504882477 0.657949595060971 7.85137010310394 4.44089209850063e-16
0.94 3.8 0.44423853592665 1.15732421886722 2.98580129072052 0.656547799453922 8.1373419432974 2.22044604925031e-16
0.96 3.8 0.447067230480043 1.15328951002795 3.00742397098804 0.65560493396046 8.42921087897729 2.22044604925031e-16
0.98 3.8 0.449794389487827 1.14897492505626 3.02856370403191 0.655080783009678 8.72715000305115 2.22044604925031e-16
1 3.8 0.452425730086586 1.14440701787948 3.04925847805265 0.65494006122246 9.03133353534673 1.11022302462516e-16
0.2 3.9 0.16956924800102 0.618808895081054 1.15794739108309 0.122613066107192 0.569094565161993 3.33066907387547e-16
0.22 3.9 0.184415009144286 0.668638484669523 1.2574685029581 0.156772742201207 0.680692134749073 5.55111512312578e-17
0.24 3.9 0.198749675739032 0.715666794990872 1.35316614646894 0.198546046304627 0.800217043655854 0
0.26 3.9 0.212561133044867 0.759868486902811 1.44499075299255 0.249836690199698 0.92714513821474 2.22044604925031e-16
0.28 3.9 0.225842604429344 0.801249228551835 1.53293443741052 0.313120090636957 1.06097405325232 5.55111512312578e-17
0.3 3.9 0.238592131571347 0.839841319896451 1.61702558303914 0.391568015040144 1.20122963007946 1.11022302462516e-16
0.32 3.9 0.250812019067879 0.875699320522988 1.69732335865875 0.489124400913245 1.34747076239168 2.22044604925031e-16
0.34 3.9 0.262508268257062 0.908895855059697 1.77391239157382 0.610432569943945 1.49929278870314 2.22044604925031e-16
0.36 3.9 0.273690020370804 0.939517720244485 1.84689776098609 0.760466055532327 1.65632959198484 2.22044604925031e-16
0.38 3.9 0.284369024394848 0.967662372351761 1.91640042114146 0.94373760026289 1.81825458934999 4.44089209850063e-16
0.4 3.9 0.294559140589318 0.993434835524329 1.98255311670296 1.16307809969077 1.984780800727 1.11022302462516e-16
0.42 3.9 0.304275886727472 1.01694504144371 2.04549681489866 1.4145542438258 2.15566017955859 1.11022302462516e-16
0.44 3.9 0.313536030852596 1.03830558852972 2.10537765023491 1.3585286179954 2.33068237450712 1.11022302462516e-16
0.46 3.9 0.322357231757127 1.05762989366202 2.16234435717627 1.23149649365508 2.50967307222975 1.11022302462516e-16
0.48 3.9 0.330757726420575 1.07503070010793 2.21654615294908 1.12783630285247 2.69249205014335 1.66533453693773e-16
0.5 3.9 0.338756062234519 1.09061890067352 2.26813102514256 1.04379492163668 2.87903104667337 1.11022302462516e-16
0.52 3.9 0.346370870907749 1.10450263388242 2.31724437569792 0.975536123070613 3.06921153610504 1.66533453693773e-16
0.54 3.9 0.353620680392102 1.11678661219021 2.36402797297442 0.919810126846373 3.2629824766498 3.60822483003176e-16
0.56 3.9 0.360523760914005 1.12757164400854 2.40861916583655 0.874011411883111 3.46031808412659 1.04083408558608e-17
0.58 3.9 0.367098001161701 1.1369543149775 2.4511503173009 0.836102425043536 3.66121566987338 3.33066907387547e-16
0.6 3.9 0.373360810799166 1.14502679799547 2.4917484195938 0.804505796808552 3.86569357008632 1.2490009027033e-16
0.62 3.9 0.379329045702216 1.15187676564542 2.53053485704985 0.778002413338047 4.07378918455366 1.11022302462516e-16
0.64 3.9 0.385018952599337 1.15758738261832 2.567625287817 0.75564693728693 4.28555713546005 5.27355936696949e-16
0.66 3.9 0.390446130118364 1.1622373593878 2.60312961962453 0.736701823355949 4.50106755131553 1.11022302462516e-16
0.68 3.9 0.395625503567755 1.16590105166377 2.63715205879928 0.720587222039324 4.7204044768399 5.55111512312578e-17
0.7 3.9 0.400571311102292 1.16864859302019 2.66979121522477 0.706843420647856 4.94366440655734 3.33066907387547e-16
0.72 3.9 0.405297099227275 1.17054605055735 2.7011402490119 0.695102788885006 5.1709549377003 1.66533453693773e-16
0.74 3.9 0.409815725876524 1.17165559554637 2.73128704729942 0.685068794422124 5.40239353659196 2.22044604925031e-16
0.76 3.9 0.414139369554508 1.17203568274712 2.76031442185614 0.676500237190081 5.63810641180626 0
0.78 3.9 0.418279543260744 1.1717412335301 2.78830032005158 0.669199331088382 5.87822748695824 2.22044604925031e-16
0.8 3.9 0.422247112115498 1.17082381910742 2.81531804333842 0.663002629492263 6.12289746584411 1.11022302462516e-16
0.82 3.9 0.426052313781304 1.16933184112724 2.84143646868984 0.657774063021214 6.37226298274113 2.22044604925031e-16
0.84 3.9 0.429704780926621 1.1673107076446 2.86672026949784 0.653399556025118 6.62647583092439 1.11022302462516e-16
0.86 3.9 0.433213565108398 1.16480300308241 2.89123013329921 0.649782831301778 6.88569226280533 2.22044604925031e-16
0.88 3.9 0.436587161561644 1.16184865126552 2.9150229743888 0.646842115772361 7.15007235550679 7.7715611723761e-16
0.9 3.9 0.439833534478547 1.15848507097443 2.93815213993152 0.644507534452565 7.41977943612987 2.22044604925031e-16
0.92 3.9 0.442960142439418 1.15474732374182 2.96066760862066 0.642719034212843 7.69497956141767 5.55111512312578e-16
0.94 3.9 0.445973963724749 1.15066825382248 2.98261618127197 0.641424718341244 7.97584104696458 1.11022302462516e-16
0.96 3.9 0.44888152129368 1.14627862041988 3.00404166300723 0.640579501941164 8.26253404154579 4.44089209850063e-16
0.98 3.9 0.451688907260859 1.14160722236159 3.02498503688331 0.640144019645772 8.55523014254444 4.44089209850063e-16
1 3.9 0.454401806742395 1.13668101549068 3.04548462897547 0.640083733094705 8.8541020488285 3.33066907387547e-16
0.2 4 0.169601006412376 0.618931487965907 1.15813350079066 0.120324814380045 0.556894924107733 1.11022302462516e-16
0.22 4 0.184456694649736 0.668784047690078 1.25769743698955 0.153919398174867 0.666122267227115 1.11022302462516e-16
0.24 4 0.198802996353697 0.715832869375401 1.3534388620828 0.195048259805687 0.783116109829045 1.11022302462516e-16
0.26 4 0.212627868718886 0.760050847753311 1.44530658519108 0.245619198199428 0.907364675376916 2.22044604925031e-16
0.28 4 0.22592459358688 0.801441875614496 1.53329106278826 0.308124051747067 1.0383774120842 1.11022302462516e-16
0.3 4 0.238691258758983 0.840036533611314 1.61741905112928 0.385772611487292 1.1756912748215 1.11022302462516e-16
0.32 4 0.250930203804922 0.875887772359899 1.69774817996974 0.482580904188715 1.318875475339 1.11022302462516e-16
0.34 4 0.262647455123029 0.909066759965996 1.77436167021205 0.603310875033646 1.46753481522822 2.22044604925031e-16
0.36 4 0.273852170318426 0.939659018982458 1.84736335961931 0.753106010958692 1.62131175720207 2.22044604925031e-16
0.38 4 0.284556107240465 0.967760932297502 1.91687314677843 0.936695632067373 1.77988741210473 2.22044604925031e-16
0.4 4 0.29477312860607 0.99347665984356 1.9830229170557 1.15725264562306 1.94298162524331 2.22044604925031e-16
0.42 4 0.304518749249153 1.01691547819872 2.04595297669703 1.41461075471092 2.11035234011004 1.11022302462516e-16
0.44 4 0.313809729786009 1.03818953300134 2.10580899257335 1.33434044575427 2.28179440406449 0
0.46 4 0.322663717896933 1.05741197884326 2.16273941463713 1.20712246458419 2.45713796227619 1.11022302462516e-16
0.48 4 0.331098936461456 1.07469547184567 2.21689334476858 1.10414398252389 2.63624656574889 2.22044604925031e-16
0.5 4 0.3391339163798 1.09015097524733 2.26841880800693 1.02097740538751 2.81901509845589 1.66533453693773e-16
0.52 4 0.346787270980295 1.10388683689617 2.31746137885676 0.953619266948538 3.00536760881402 1.38777878078145e-16
0.54 4 0.354077508361471 1.11600809851362 2.36416311523657 0.898751606540758 3.19525511271577 5.55111512312578e-17
0.56 4 0.361022877762748 1.12661599916137 2.40866175468686 0.853741066240216 3.38865341954365 2.23779328401008e-16
0.58 4 0.367641246022864 1.13580763882289 2.45109013086861 0.816541892431597 3.58556101914544 1.11022302462516e-16
0.6 4 0.373950000306019 1.14367577193059 2.49157577254263 0.78557808301257 3.78599705659952 1.11022302462516e-16
0.62 4 0.379965973499786 1.15030870467547 2.53024065167504 0.759636191754971 3.98999941257405 2.22044604925031e-16
0.64 4 0.385705388975262 1.15579027380037 2.56720105175089 0.737778110737543 4.19762289994543 2.22044604925031e-16
0.66 4 0.391183821717809 1.16019988815809 2.6025675315937 0.719273715281084 4.40893758182903 6.66133814775094e-16
0.68 4 0.396416173163613 1.16361261753509 2.63644496386231 0.703550128994507 4.62402721202638 2.22044604925031e-16
0.7 4 0.401416657397616 1.16609931607128 2.66893263086652 0.6901539089307 4.84298779586468 4.9960036108132e-16
0.72 4 0.406198796671883 1.1677267700471 2.70012436339087 0.678722928761865 5.06592626727538 6.66133814775094e-16
0.74 4 0.410775424484014 1.16855786188148 2.73010871084951 0.668965424257946 5.29295927654073 1.11022302462516e-16
0.76 4 0.415158694709611 1.16865174392122 2.75896913334044 0.660644296765584 5.52421208226717 5.55111512312578e-16
0.78 4 0.419360095510017 1.16806401703931 2.78678420805934 0.653565276362371 5.75981754069139 3.33066907387547e-16
0.8 4 0.423390466936949 1.1668469102374 2.8136278441113 0.647567927919786 5.99991518527904 6.66133814775094e-16
0.82 4 0.427260021330651 1.16504945840129 2.83956950106259 0.642518762695344 6.24465038965192 5.55111512312578e-16
0.84 4 0.430978365759607 1.16271767612398 2.86467440764319 0.638305919825446 6.4941736071092 2.22044604925031e-16
0.86 4 0.434554525879937 1.15989472611865 2.88900377787852 0.634835027007841 6.74863968033867 7.7715611723761e-16
0.88 4 0.437996970703641 1.15662108122175 2.91261502262903 0.632025953730261 7.00820721530654 3.33066907387547e-16
0.9 4 0.441313637859018 1.15293467935745 2.93556195507549 0.629810245345809 7.27303801373794 3.33066907387547e-16
0.92 4 0.444511959006128 1.14887107111936 2.95789498913162 0.628129080521539 7.54329655903439 1.11022302462516e-16
0.94 4 0.447598885136953 1.14446355984029 2.9796613301142 0.626931634053214 7.81914955090296 2.22044604925031e-16
0.96 4 0.45058091154579 1.13974333418018 3.00090515727176 0.626173755952951 8.10076548438474 5.55111512312578e-16
0.98 4 0.453464102301963 1.13473959337775 3.02166779798168 0.625816899046584 8.38831426936028 7.7715611723761e-16
1 4 0.45625411409554 1.12947966539219 3.04198789358327 0.625827243165536 8.68196688697308 3.33066907387547e-16
0.2 4.1 0.169630487833842 0.619045253040748 1.15830622870843 0.118099130526329 0.545148070274074 0
0.22 4.1 0.184495396370859 0.668919123861112 1.25790991660283 0.151139325766138 0.652091504526862 1.11022302462516e-16
0.24 4.1 0.198852507244197 0.715986965671581 1.35369198015998 0.191632787464597 0.766645893026557 1.11022302462516e-16
0.26 4.1 0.212689845459041 0.760220028537161 1.44559971945524 0.24148919351607 0.888311295276371 2.22044604925031e-16
0.28 4.1 0.22600074829676 0.80162055089119 1.53362204748471 0.303213317686095 1.01660846045808 2.22044604925031e-16
0.3 4.1 0.238783347649194 0.840217510183353 1.61778420548174 0.380047646075037 1.15108497803097 1.11022302462516e-16
0.32 4.1 0.251040016933542 0.87606235569521 1.69814238956229 0.476072348102272 1.29131993503046 5.55111512312578e-17
0.34 4.1 0.262776807290787 0.909224895515259 1.77477851009683 0.596155951533957 1.43692719058238 1.11022302462516e-16
0.36 4.1 0.274002893090958 0.939789461603636 1.84779524778555 0.745591036050907 1.58755741844279 2.22044604925031e-16
0.38 4.1 0.284730042052984 0.967851433153428 1.9173115172594 0.929273290618517 1.74289908986556 1.11022302462516e-16
0.4 4.1 0.294972120881489 0.993514161364212 1.98345840312719 1.15051125439614 1.90267857534173 4.44089209850063e-16
0.42 4.1 0.304744643444562 1.01688630920707 2.04637559609619 1.40934603132639 2.06665953857508 3.33066907387547e-16
0.44 4.1 0.314064365273277 1.03807959770076 2.10620832824731 1.3098030548031 2.2346417830758 1.11022302462516e-16
0.46 4.1 0.322948925579665 1.05720693491722 2.16310478607655 1.18328775768228 2.40645969408869 1.11022302462516e-16
0.48 4.1 0.331416536031354 1.07438089433524 2.21721396639795 1.08121475021172 2.58198039871616 2.77555756156289e-16
0.5 4.1 0.339485714119481 1.08971250409925 2.26868393233821 0.999004046579268 2.76110174690119 4.9960036108132e-16
0.52 4.1 0.347175058025773 1.10331030709142 2.31766042314297 0.932573934772498 2.9437501966751 8.32667268468867e-17
0.54 4.1 0.354503059345062 1.11527965249769 2.36428577118781 0.878567301726614 3.12987866953874 1.38777878078145e-16
0.56 4.1 0.361487949765357 1.12572218191513 2.40869808144584 0.834335480357593 3.3194644264473 2.53269627492614e-16
0.58 4.1 0.368147577773073 1.13473547636297 2.45103063190912 0.797830713743895 3.51250700174667 1.11022302462516e-16
0.6 4.1 0.374499311571651 1.14241283433455 2.49141145747786 0.767481638123988 3.7090262215173 4.16333634234434e-17
0.62 4.1 0.380559964625505 1.14884315491766 2.52996308416867 0.742082245661444 3.90906032395291 2.4980018054066e-16
0.64 4.1 0.386345740527094 1.15411090378346 2.56680238483765 0.72070261480765 4.11266419241142 1.11022302462516e-16
0.66 4.1 0.391872194202115 1.15829614335421 2.60204053175844 0.702620543386002 4.31990770636903 3.33066907387547e-16
0.68 4.1 0.397154206794038 1.16147461162864 2.63578302521671 0.687270371940185 4.53087421143351 3.33066907387547e-16
0.7 4.1 0.402205971888799 1.16371783693734 2.66812978071494 0.674205024499456 4.74565910659131 2.77555756156289e-16
0.72 4.1 0.407040991043327 1.16509327831762 2.69917526040427 0.663067893614819 4.96436854476243 1.11022302462516e-16
0.74 4.1 0.411672076861502 1.16566448325529 2.7290086369783 0.65357195318232 5.18711824133115 1.11022302462516e-16
0.76 4.1 0.416111362114927 1.16549125627054 2.7577139805004 0.645484153011583 5.41403238445372 1.11022302462516e-16
0.78 4.1 0.420370313632593 1.16462983326043 2.78537046052561 0.638613676196502 5.64524264048513 4.44089209850063e-16
0.8 4.1 0.424459749883469 1.16313305768982 2.81205255745675 0.632803033088205 5.88088724771086 0
0.82 4.1 0.428389861350561 1.16105055568086 2.83783027838198 0.627921250833323 6.12111019163239 6.66133814775094e-16
0.84 4.1 0.432170232946106 1.1584289078227 2.86276937371491 0.623858622066009 6.36606045526878 0
0.86 4.1 0.435809867847271 1.15531181613799 2.88693155183253 0.620522622600178 6.6158913382521 0
0.88 4.1 0.439317212242499 1.15174026512799 2.91037468961299 0.617834712581943 6.87075983887 5.55111512312578e-16
0.9 4.1 0.442700180572593 1.14775267619647 2.93315303734165 0.615727810652978 7.13082609361768 5.55111512312578e-16
0.92 4.1 0.445966180929915 1.14338505504471 2.95531741690454 0.61414428485881 7.39625286924024 1.11022302462516e-16
0.94 4.1 0.44912214034574 1.13867113185173 2.97691541254321 0.613034343379855 7.6672051026615 7.7715611723761e-16
0.96 4.1 0.452174529751505 1.13364249421944 2.99799155372245 0.6123547369293 7.94384948459514 2.22044604925031e-16
0.98 4.1 0.455129388446134 1.12832871298422 3.01858748987648 0.612067705846541 8.22635408301295 4.44089209850063e-16
1 4.1 0.457992347940131 1.12275746108227 3.03874215696253 0.612140120631019 8.51488800299732 5.55111512312578e-16
0.2 4.2 0.16965790445387 0.619151017267127 1.15846682617487 0.11593549320906 0.533834661471538 1.11022302462516e-16
0.22 4.2 0.184531391804377 0.669044696105915 1.25810747971467 0.148432464761816 0.638576998627715 1.66533453693773e-16
0.24 4.2 0.198898561948429 0.716130208071322 1.35392733196818 0.188300461929584 0.750779886663451 1.11022302462516e-16
0.26 4.2 0.212747503848289 0.760377269274664 1.44587227697124 0.237449050868104 0.869954711713889 5.55111512312578e-17
0.28 4.2 0.226071607347516 0.801786574207809 1.53392978890284 0.29839274491029 0.995633041063094 5.55111512312578e-17
0.3 4.2 0.238869046448285 0.840385603188253 1.61812369608482 0.374401761772018 1.12737264705402 1.11022302462516e-16
0.32 4.2 0.251142227247045 0.876224402612433 1.69850885710652 0.469612891038939 1.26476207420658 2.22044604925031e-16
0.34 4.2 0.262897225182876 0.90937150892622 1.77516595929197 0.588989646481117 1.40742385641496 1.11022302462516e-16
0.36 4.2 0.274143231582024 0.939910140140985 1.84819660330503 0.737953160273686 1.55501653055747 1.11022302462516e-16
0.38 4.2 0.284892024775495 0.967934735735396 1.91771878528639 0.921514099181502 1.70723561400641 1.11022302462516e-16
0.4 4.2 0.295157476669653 0.993547889179511 1.98386284251882 1.1428853722716 1.86381371980995 2.22044604925031e-16
0.42 4.2 0.304955101779059 1.01685768804986 2.04676789160798 1.39399718190019 2.0245199784508 1.11022302462516e-16
0.44 4.2 0.314301652493887 1.03797545473659 2.10657875972436 1.28523799041487 2.18915892258318 5.55111512312578e-17
0.46 4.2 0.323214761775416 1.05701386540423 2.16344338895506 1.16003940881851 2.35756897404789 1.11022302462516e-16
0.48 4.2 0.331712632518609 1.07408541514499 2.21751068018221 1.05903905942987 2.52962065319448 1.11022302462516e-16
0.5 4.2 0.339813771422063 1.08930119202878 2.26892873487291 0.977843552596872 2.70521461090664 1.38777878078145e-16
0.52 4.2 0.347536764276983 1.10276992091338 2.31784344946735 0.912358618881519 2.88427956497922 3.88578058618805e-16
0.54 4.2 0.354900089038364 1.11459723845784 2.36439741653457 0.859210624809606 3.06677020540649 2.4980018054066e-16
0.56 4.2 0.361921962788142 1.12488516297081 2.40872908854709 0.815745640764511 3.25266511812025 1.40512601554121e-16
0.58 4.2 0.36862021866569 1.13373172588203 2.45097216321341 0.779918934705618 3.4419647639039 1.38777878078145e-16
0.6 4.2 0.375012208961534 1.14123073526686 2.49125515318993 0.750166434397545 3.6346895385616 5.55111512312578e-17
0.62 4.2 0.381114730793523 1.14747164563447 2.52970110722152 0.725290991414593 3.83087793178411 2.22044604925031e-16
0.64 4.2 0.386943971069986 1.1525395118768 2.56642745401677 0.704371620909279 4.03058479530521 1.66533453693773e-16
0.66 4.2 0.39251546776105 1.15651500871917 2.60154594424127 0.686694419755541 4.23387972564011 2.22044604925031e-16
0.68 4.2 0.397844084824839 1.15947450013362 2.6351626697833 0.671701112002583 4.44084556269414 1.11022302462516e-16
0.7 4.2 0.40294399845427 1.16149014593514 2.66737814284367 0.658951037902752 4.65157700259622 0
0.72 4.2 0.407828692612375 1.16263003517478 2.69828742039953 0.64809309397893 4.8661793210389 5.55111512312578e-17
0.74 4.2 0.41251096210342 1.16295833798846 2.7279802621953 0.638844943912719 5.08476720201484 2.22044604925031e-16
0.76 4.2 0.417002921680346 1.16253546928195 2.75654131264265 0.63097752194306 5.30746366597606 2.22044604925031e-16
0.78 4.2 0.421316019915275 1.16141825906662 2.78405029889717 0.624303394604434 5.53439909097961 4.44089209850063e-16
0.8 4.2 0.425461056759298 1.15966012544055 2.81058223895914 0.61866794829219 5.76571032021803 2.22044604925031e-16
0.82 4.2 0.429448203891932 1.15731124717254 2.83620765495641 0.61394265979156 6.0015398493838 1.11022302462516e-16
0.84 4.2 0.433287027111372 1.15441873362312 2.86099278784586 0.61001991366084 6.24203508751698 3.33066907387547e-16
0.86 4.2 0.436986510146094 1.15102679035816 2.88499981065035 0.606808977520633 6.48734768528555 2.22044604925031e-16
0.88 4.2 0.440555079378867 1.14717687930291 2.90828703806065 0.604232851200928 6.7376329250094 1.11022302462516e-16
0.9 4.2 0.44400062906795 1.14290787266958 2.93090913080548 0.602225780779945 6.99304916713265 1.11022302462516e-16
0.92 4.2 0.447330546729359 1.13825620019038 2.95291729364909 0.600731282595555 7.25375734825467 5.55111512312578e-16
0.94 4.2 0.450551738410589 1.13325598941653 2.9743594662377 0.599700561474363 7.51992052623196 1.11022302462516e-16
0.96 4.2 0.453670653641726 1.12793919901532 2.99528050629878 0.599091236007725 7.79170346825124 5.55111512312578e-16
0.98 4.2 0.456693309896234 1.12233574512468 3.01572236491715 0.598866304722104 8.06927227814154 2.22044604925031e-16
1 4.2 0.459625316432096 1.11647362091587 3.03572425378006 0.598993302562609 8.35279405953635 0
0.2 4.3 0.169683444350731 0.619249513070987 1.15861640177245 0.113833049004976 0.522935705098539 1.11022302462516e-16
0.22 4.3 0.184564926989479 0.669161634912631 1.25829148889159 0.145798276269819 0.625556282796966 1.11022302462516e-16
0.24 4.3 0.198941474028263 0.716263591978435 1.35414654003496 0.185051433681357 0.735491987175634 1.66533453693773e-16
0.26 4.3 0.212801234787669 0.760523667538856 1.44612613711419 0.233500185479939 0.852265051260732 2.22044604925031e-16
0.28 4.3 0.226137648950709 0.80194111309075 1.53421641099217 0.29366586246195 0.975417405312305 5.55111512312578e-17
0.3 4.3 0.23894893071283 0.840542008896058 1.61843987032172 0.368841805266144 1.10451657850057 1.11022302462516e-16
0.32 4.3 0.251237517661806 0.876375088665388 1.698850123989 0.463214335128606 1.2391601785552 1.11022302462516e-16
0.34 4.3 0.263009508996941 0.909507698260224 1.77552671625411 0.581830865172986 1.37897905285145 0
0.36 4.3 0.274274113034267 0.940022012121868 1.8485702381904 0.730221114543552 1.52363927305668 1.11022302462516e-16
0.38 4.3 0.285043119246094 0.968011588835173 1.91809782732736 0.913459350080778 1.67284310627899 2.22044604925031e-16
0.4 4.3 0.295330405694192 0.993578311091243 1.98423912247963 1.13441692606565 1.82632914197276 1.11022302462516e-16
0.42 4.3 0.30515148885215 1.01682972630141 2.04713270400571 1.37023716878418 1.98387173927167 2.22044604925031e-16
0.44 4.3 0.31452311958154 1.03787678223827 2.10692302140135 1.26087742380046 2.1452799473632 1.66533453693773e-16
0.46 4.3 0.323462926452402 1.0568319367098 2.1637577896146 1.13740691212934 2.31039603494417 1.66533453693773e-16
0.48 4.3 0.331989105647836 1.07380761043806 2.21778582173373 1.03760202284395 2.47909374607696 0
0.5 4.3 0.340120155296433 1.08891494692164 2.2691552575145 0.957463720608987 2.65127638066437 8.32667268468867e-17
0.52 4.3 0.34787465114949 1.10226284104207 2.31801214334105 0.892933008058531 2.82687477949837 2.22044604925031e-16
0.54 4.3 0.355271059972669 1.11395719857572 2.36449931852106 0.84063731233318 3.00584527717485 3.88578058618805e-16
0.56 4.3 0.362327586768879 1.12410039079464 2.4087555643324 0.797925490378511 3.18816767150468 2.28983498828939e-16
0.58 4.3 0.369062051914975 1.1327908713488 2.45091497517875 0.762759910562774 3.37384324553476 2.22044604925031e-16
0.6 4.3 0.375491794415257 1.14012292613838 2.49110651496889 0.733585938751239 3.56289286788117 1.11022302462516e-16
0.62 4.3 0.381633597697701 1.14618653056265 2.52945372595805 0.709216419616296 3.75535518862223 2.77555756156289e-17
0.64 4.3 0.387503634663735 1.15106729213713 2.5660745614646 0.688739885927292 3.95128494128957 1.11022302462516e-16
0.66 4.3 0.393117429018441 1.15484645985166 2.60108131788854 0.671451007910855 4.1507513562936 4.44089209850063e-16
0.68 4.3 0.398489830232991 1.15760098471636 2.63458064518234 0.656798997186878 4.35383668718739 4.9960036108132e-16
0.7 4.3 0.403634999809581 1.15940361866806 2.66667361828723 0.644349621104899 4.56063484828568 2.77555756156289e-16
0.72 4.3 0.40856640682073 1.16032304138249 2.69745585502395 0.633757241805777 4.77125016011197 2.22044604925031e-16
0.74 4.3 0.413296830973615 1.16042400656778 2.72701766851501 0.624744150318336 4.98579619776906 4.44089209850063e-16
0.76 4.3 0.417838371702908 1.15976750103041 2.75544424443623 0.617085193083339 5.2043947364698 2.22044604925031e-16
0.78 4.3 0.422202462021293 1.1584109112357 2.78281583527829 0.610596246048494 5.42717478799884 2.22044604925031e-16
0.8 4.3 0.426399886055935 1.15640819326694 2.80920796537881 0.605125500135664 5.65427172170436 2.22044604925031e-16
0.82 4.3 0.43044079937301 1.15381004305273 2.83469164179875 0.600546814925342 5.88582646365797 2.22044604925031e-16
0.84 4.3 0.434334751342754 1.15066406451475 2.85933356720026 0.59675460565549 6.12198476780884 1.11022302462516e-16
0.86 4.3 0.438090708926717 1.14701493391488 2.88319635176831 0.593659876327664 6.36289655324511 2.22044604925031e-16
0.88 4.3 0.441717081379119 1.14290455917951 2.90633872193775 0.591187116681767 6.60871530202296 1.11022302462516e-16
0.9 4.3 0.445221745447736 1.13837223337075 2.92881572426623 0.589271855744477 6.85959751240459 2.22044604925031e-16
0.92 4.3 0.448612070738683 1.13345478177943 2.95067892325679 0.587858718489225 7.11570220273873 1.11022302462516e-16
0.94 4.3 0.45189494497578 1.12818670234924 2.9719765923008 0.58689987108349 7.37719046160753 2.22044604925031e-16
0.96 4.3 0.455076798940651 1.12260029931934 2.99275389720064 0.586353768573273 7.64422504024002 4.44089209850063e-16
0.98 4.3 0.458163630925919 1.11672581010462 3.01305307195646 0.586184139689367 7.9169699835504 3.33066907387547e-16
1 4.3 0.461161030572196 1.11059152552982 3.03291358667421 0.586359158876886 8.19559029649236 2.22044604925031e-16
0.2 4.4 0.169707274701303 0.619341391010526 1.15875594041313 0.11179069243278 0.512432707995513 2.22044604925031e-16
0.22 4.4 0.184596220683417 0.669270713410964 1.2584631547778 0.14323584914982 0.613007456025174 1.11022302462516e-16
0.24 4.4 0.198981522360599 0.716388001306604 1.3543510460278 0.181885310693907 0.720756717190091 2.22044604925031e-16
0.26 4.4 0.212851386051523 0.760660197645358 1.4463629697484 0.229643233542759 0.835213119403051 0
0.28 4.4 0.226199298706926 0.802085203384216 1.53448380079807 0.289035100470112 0.955928526763087 1.11022302462516e-16
0.3 4.4 0.239023512869061 0.840687787727885 1.61873481346601 0.363373107985616 1.08247982328606 2.22044604925031e-16
0.32 4.4 0.251326496426993 0.876515454477355 1.69916844733134 0.456886456377838 1.2144733077498 1.11022302462516e-16
0.34 4.4 0.26311437173558 0.909634433373296 1.77586317684446 0.574695927431838 1.35154779992615 1.11022302462516e-16
0.36 4.4 0.274396364010717 0.940125920007855 1.84891864802929 0.722420639505587 1.49337659635677 0
0.38 4.4 0.285184274222792 0.968082646223632 1.91845119466922 0.905148153553341 1.63966843431686 0
0.4 4.4 0.295491987328519 0.993605827208247 1.98458980186528 1.12515882747666 1.79016762893749 3.33066907387547e-16
0.42 4.4 0.305335022824043 1.01680250272499 2.04747254837307 1.3435494317379 1.94465354413354 1.11022302462516e-16
0.44 4.4 0.314730131376799 1.03778326813354 2.10724353088713 1.23688365416732 2.10293954634193 1.11022302462516e-16
0.46 4.4 0.323694938723946 1.05666037546061 2.1640502529085 1.11540637914701 2.26487157399648 1.11022302462516e-16
0.48 4.4 0.332247636077868 1.07354617484531 2.21804144700105 1.01688500477468 2.4303264374641 2.77555756156289e-16
0.5 4.4 0.340406714885699 1.08855186114607 2.26936529091747 0.93783212671475 2.59920994556844 2.4980018054066e-16
0.52 4.4 0.348190742864752 1.10178648831276 2.31816797404226 0.874258251831747 2.7714549370243 1.11022302462516e-16
0.54 4.4 0.355618177689493 1.1133562143626 2.36459256974158 0.822805458916221 2.94701927884725 3.05311331771918e-16
0.56 4.4 0.362707214453383 1.12336374166512 2.40877817057189 0.780831828205757 3.12588387948483 1.76941794549634e-16
0.58 4.4 0.369475662994875 1.13190792011203 2.45085924610178 0.74631012516236 3.30805075218064 3.46944695195361e-17
0.6 4.4 0.375940851297117 1.13908348414618 2.49096518674042 0.717696883563109 3.49354115389801 8.32667268468867e-17
0.62 4.4 0.382119551393537 1.14498089820543 2.5292200009925 0.693815838188596 3.68239381685124 5.55111512312578e-17
0.64 4.4 0.388027924495954 1.14968628866439 2.5657421376563 0.673765481154339 3.87466328311656 5.55111512312578e-17
0.66 4.4 0.393681482377344 1.15328144368003 2.60064440843472 0.656849246839688 4.07041834769083 0
0.68 4.4 0.399095062365856 1.15584386537601 2.63403399010772 0.642523887936828 4.26974061150266 1.11022302462516e-16
0.7 4.4 0.404282813624511 1.15744686149625 2.66601248874528 0.63036157915362 4.47272314304012 1.11022302462516e-16
0.72 4.4 0.409258192692136 1.15815966600876 2.69667605139304 0.620022091563406 4.67946924524322 1.11022302462516e-16
0.74 4.4 0.414033966539363 1.1580475801585 2.72611551323723 0.611232270413513 4.8900913229479 1.11022302462516e-16
0.76 4.4 0.418622221645877 1.15717212717636 2.75441657046812 0.603770796210304 5.10470984531446 1.11022302462516e-16
0.78 4.4 0.423034377830363 1.15559121528017 2.7816599709409 0.597456777373096 5.3234523972065 0
0.8 4.4 0.427281205763363 1.15335930478601 2.80792171631273 0.592141136783697 5.54645281330745 2.22044604925031e-16
0.82 4.4 0.431372847266695 1.15052757611745 2.83327327065084 0.587700050072376 5.77385038879222 2.22044604925031e-16
0.84 4.4 0.435318837653212 1.14714409628683 2.85778177159326 0.584029902697176 6.00578916054756 1.11022302462516e-16
0.86 4.4 0.439128129489578 1.14325398205562 2.88151024103477 0.58104338079251 6.24241725320933 8.88178419700125e-16
0.88 4.4 0.44280911727478 1.13889955848525 2.90451779303481 0.578666415616703 6.4838862846196 1.11022302462516e-16
0.9 4.4 0.446369662620409 1.1341205119882 2.92685983722902 0.576835776125166 6.73035082567518 1.11022302462516e-16
0.92 4.4 0.449817119597505 1.1289540373001 2.94858827649511 0.57549715775019 6.981967909919 5.55111512312578e-16
0.94 4.4 0.453158359980986 1.12343497803389 2.96975169799586 0.574603654141718 7.23889658860517 1.11022302462516e-16
0.96 4.4 0.456399798177964 1.11759596066056 2.99039555701649 0.574114526764686 7.5012975273341 1.11022302462516e-16
0.98 4.4 0.459547415672433 1.11146752189795 3.01056235324282 0.573994207886641 7.76933264070273 2.22044604925031e-16
1 4.4 0.462606784856998 1.10507822959056 3.03029179930456 0.574211487743849 8.04316476173858 1.11022302462516e-16
0.2 4.5 0.169729544503261 0.619427230508469 1.15888631951499 0.109807130029699 0.502307778037617 1.11022302462516e-16
0.22 4.5 0.184625467905759 0.669372620143586 1.2586235559551 0.140743985992721 0.600909308945536 5.55111512312578e-17
0.24 4.5 0.199018955630987 0.716504223127749 1.35454213438972 0.178801272364396 0.70654937894287 1.11022302462516e-16
0.26 4.5 0.212898267858166 0.760787726893445 1.44658426260978 0.225878200998713 0.818770584729311 1.11022302462516e-16
0.28 4.5 0.226256936379815 0.802219766683019 1.53473363944265 0.284501980737738 0.937134319423864 1.11022302462516e-16
0.3 4.5 0.239093250313568 0.840823882372276 1.61901038299941 0.357999723515751 1.06122644246915 1.11022302462516e-16
0.32 4.5 0.25140970667081 0.876646423937843 1.69946583727946 0.450637287682635 1.19066159227868 2.22044604925031e-16
0.34 4.5 0.263212450311356 0.909752573509119 1.77617747413183 0.567598878361005 1.32508623890376 1.66533453693773e-16
0.36 4.5 0.274510723165092 0.940222607433095 1.84924405376328 0.714574758990194 1.46418061113329 1.11022302462516e-16
0.38 4.5 0.285316337918039 0.968148480731291 1.91878115656737 0.896617450902409 1.60765965260011 5.55111512312578e-16
0.4 4.5 0.295643186985273 0.993630781026794 1.98491715499734 1.11517441552437 1.75527316779756 2.22044604925031e-16
0.42 4.5 0.305506793741874 1.01677607048387 2.04778965796762 1.31648065599337 1.90680531482362 2.22044604925031e-16
0.44 4.5 0.314923909762774 1.03769461260455 2.10754243213009 1.21336661303871 2.06207359041501 1.11022302462516e-16
0.46 4.5 0.323912159256848 1.05649846531336 2.16432278382705 1.09404380443215 2.22092743722133 2.22044604925031e-16
0.48 4.5 0.332489729936418 1.07329991173517 2.21827937160801 0.99686683148896 2.38324658555754 1.66533453693773e-16
0.5 4.5 0.340675108172129 1.08821019439923 2.26956041074349 0.918916622369057 2.54893922375031 2.77555756156289e-17
0.52 4.5 0.348486855359683 1.10133851626657 2.31831222698593 0.856297121423675 2.71794007382857 2.77555756156289e-16
0.54 4.5 0.355943421879626 1.11279127205841 2.36467811581767 0.805675496483218 2.8902084334343 4.71844785465692e-16
0.56 4.5 0.363062994779603 1.1226714750843 2.4087974646435 0.764424183084191 3.06572623083936 2.22044604925031e-16
0.58 4.5 0.369863375274595 1.13107834750961 2.4508050980588 0.730529001837341 3.24449612798942 1.94289029309402e-16
0.6 4.5 0.376361882280776 1.13810704529012 2.49083080985167 0.702459040436778 3.42653969652812 1.94289029309402e-16
0.62 4.5 0.382575278421009 1.14384849249099 2.528999049333 0.679049625381782 3.61189568364617 4.16333634234434e-16
0.64 4.5 0.388519715223976 1.14838930316267 2.56542873361062 0.659409535332994 3.80061837815246 2.77555756156289e-16
0.66 4.5 0.394210694554039 1.15181177221245 2.60023316132052 0.642851091394576 3.99277608215561 1.11022302462516e-16
0.68 4.5 0.399663043632803 1.15419391969787 2.63352000696348 0.628838599974972 4.18844968994851 5.55111512312578e-17
0.7 4.5 0.404890901330733 1.15560957563373 2.6653913782952 0.616950599069467 4.38773137289318 1.66533453693773e-16
0.72 4.5 0.409907713707791 1.15612849473448 2.69594392215007 0.606852197784516 4.59072336711609 1.66533453693773e-16
0.74 4.5 0.414726237059868 1.15581649251943 2.72526896663916 0.598274714490089 4.79753685947861 1.11022302462516e-16
0.76 4.5 0.419358546979717 1.15473559590888 2.75345268986831 0.591000581522886 5.00829096643913 7.7715611723761e-16
0.78 4.5 0.423816052165984 1.15294420286624 2.78057630719821 0.584852061121195 5.2231117999563 2.22044604925031e-16
0.8 4.5 0.428109511912305 1.15049724682387 2.80671627064848 0.579682735307813 5.44213161439855 2.22044604925031e-16
0.82 4.5 0.432249056381623 1.14744636260253 2.83194447536578 0.575371029636386 5.66548802844651 4.44089209850063e-16
0.84 4.5 0.436244208920674 1.14384005132533 2.85632846916668 0.57181524044424 5.89332331614121 2.22044604925031e-16
0.86 4.5 0.440103909798303 1.13972384246476 2.87993166206136 0.568929683133969 6.12578376149365 1.11022302462516e-16
0.88 4.5 0.443836540861059 1.13514045167175 2.90281353339386 0.566641683591324 6.36301907139475 1.11022302462516e-16
0.9 4.5 0.447449950692684 1.13012993343942 2.92502983482479 0.564889209206964 6.60518184192115 1.11022302462516e-16
0.92 4.5 0.450951479942714 1.12472982797112 2.94663278785655 0.563618989192296 6.85242707350166 5.55111512312578e-16
0.94 4.5 0.454347986555483 1.11897530186803 2.96767127497899 0.562785012257294 7.1049117307772 2.22044604925031e-16
0.96 4.5 0.457645870686031 1.1128992824401 2.98819102381216 0.562347317608441 7.36279434334336 2.22044604925031e-16
0.98 4.5 0.460851099135471 1.10653258558606 3.008234783857 0.562271015655956 7.62623464390377 5.55111512312578e-16
1 4.5 0.463969229176516 1.0999040372939 3.02784249564693 0.562525489905888 7.89539324067799 1.11022302462516e-16
0.2 4.6 0.16975038689309 0.619507548979287 1.15900832276547 0.107880931632535 0.492543689526888 5.55111512312578e-17
0.22 4.6 0.184652842957866 0.669467969926169 1.2587736558419 0.138321272591433 0.589241405790422 1.11022302462516e-16
0.24 4.6 0.199053996163943 0.716612960124364 1.35472095245225 0.175798162521277 0.69284615520685 1.11022302462516e-16
0.26 4.6 0.212942157621007 0.76090702936484 1.44679134460685 0.222204586355717 0.802910101341958 1.11022302462516e-16
0.28 4.6 0.226310901677074 0.802345625130859 1.53496742848501 0.280067275956539 0.919003784250276 2.22044604925031e-16
0.3 4.6 0.239158552331004 0.840951133142745 1.61926823780475 0.352724628561498 1.04072168050564 5.55111512312578e-17
0.32 4.6 0.251487634558327 0.876768819596332 1.69974408871299 0.444473362023517 1.16768643619038 1.11022302462516e-16
0.34 4.6 0.263304315043667 0.909862882134835 1.77647151222217 0.560551760387707 1.2995518673028 2.22044604925031e-16
0.36 4.6 0.274617852171246 0.940312732829347 1.84954843717184 0.706704025069832 1.43600485845683 0
0.38 4.6 0.285440070448176 0.968209595963315 1.91908973685967 0.887902009058834 1.57676631058747 4.44089209850063e-16
0.4 4.6 0.295784870166463 0.993653468501491 1.98522320883442 1.10453590603176 1.72159129469828 1.11022302462516e-16
0.42 4.6 0.305667779264047 1.0167504628098 2.04808602133789 1.28986851656156 1.87026856481976 0
0.44 4.6 0.315105551129606 1.03761052958089 2.10782163184011 1.19039791625754 2.0226195724543 0
0.46 4.6 0.324115809534177 1.05634554349261 2.16457716256097 1.07331760924344 2.17849710961 2.22044604925031e-16
0.48 4.6 0.332716739931408 1.07306772401705 2.21850120387986 0.977524707822186 2.33778369027721 1.11022302462516e-16
0.5 4.6 0.340926824979233 1.08788835800297 2.26974200796143 0.900685686370356 2.50038976253044 0
0.52 4.6 0.348764621213714 1.10091678817638 2.31844603060381 0.839014095901405 2.66625182648882 2.77555756156289e-17
0.54 4.6 0.356248573261453 1.11225963164014 2.36475677816305 0.789210136495938 2.83533051786117 4.57966997657877e-16
0.56 4.6 0.363396861725661 1.12202019403842 2.40881391748975 0.748664672714046 3.00760870312442 1.82145964977565e-17
0.58 4.6 0.370227280847168 1.13029804767144 2.45075260936578 0.7153787132886 3.18308962067813 1.66533453693773e-16
0.6 4.6 0.376757142161724 1.13718874502914 2.49070302935259 0.687835001517865 3.36179509255873 1.38777878078145e-16
0.62 4.6 0.383003200597013 1.14278364261661 2.52879004381064 0.664880995603439 3.5437638233515 2.22044604925031e-16
0.64 4.6 0.388981599736397 1.14716981333003 2.56513301280282 0.64563599360817 3.72904979661586 1.66533453693773e-16
0.66 4.6 0.394707833291067 1.15043002885497 2.5998456954371 0.629421270195232 3.91772077422262 4.44089209850063e-16
0.68 4.6 0.40019672014569 1.15264279650673 2.63303623679811 0.61570866518844 4.10985690027206 2.77555756156289e-16
0.7 4.6 0.405462390659538 1.15388243756901 2.66480721888809 0.604083016564608 4.30554940851108 2.22044604925031e-16
0.72 4.6 0.410518282205241 1.15421919649828 2.69525576090877 0.594214689670964 4.50489943020946 5.55111512312578e-17
0.74 4.6 0.415377142204705 1.15371937235399 2.7244736567634 0.585839389115763 4.70801689812498 1.11022302462516e-16
0.76 4.6 0.420051037173235 1.15244546550943 2.75254753985589 0.578743214164461 4.91501954134686 2.22044604925031e-16
0.78 4.6 0.424551366507465 1.15045633412174 2.77955906713667 0.572751501450367 5.12603196533915 1.11022302462516e-16
0.8 4.6 0.428888879950729 1.14780735602319 2.80558511592464 0.56772041967655 5.34118481131761 4.44089209850063e-16
0.82 4.6 0.433073697842393 1.14455059267024 2.83069798835503 0.563530579202138 5.56061398910688 4.44089209850063e-16
0.84 4.6 0.437115333407229 1.14073495258191 2.85496561939637 0.560082129261642 5.78445997778213 2.22044604925031e-16
0.86 4.6 0.441022716469386 1.13640635234142 2.8784517852802 0.557290963183195 6.01286718865087 1.11022302462516e-16
0.88 4.6 0.444804218085117 1.13160787375086 2.90121630992109 0.555085756159443 6.24598338544386 2.22044604925031e-16
0.9 4.6 0.448467675681401 1.12637991613729 2.92331526750009 0.553405634072641 6.48395915692883 4.44089209850063e-16
0.92 4.6 0.452020418366095 1.12076034313161 2.9448011798638 0.552198324723001 6.72694743752026 5.55111512312578e-16
0.94 4.6 0.455469292141158 1.11478462349173 2.96572320777404 0.551418680865954 6.97510307181578 2.22044604925031e-16
0.96 4.6 0.458820684805631 1.1084859657353 2.98612733534657 0.551027492088981 7.22858241933763 1.11022302462516e-16
0.98 4.6 0.462080550381017 1.10189544649379 3.00605654725583 0.550990522774569 7.48754299608685 2.22044604925031e-16
1 4.6 0.465254432929757 1.09504213260929 3.0255509984688 0.551277728309911 7.75214314982696 1.11022302462516e-15
0.2 4.7 0.16976992112696 0.619582809619739 1.15912265187366 0.106010571372198 0.48312392152563 5.55111512312578e-17
0.22 4.7 0.184678502004398 0.669557313115902 1.2589143171247 0.135966134053933 0.577984133425695 2.22044604925031e-16
0.24 4.7 0.199086843199299 0.716714841214024 1.35488852761262 0.172874565378127 0.679624170837148 5.55111512312578e-17
0.26 4.7 0.212983304014705 0.761018797690997 1.44698540572041 0.218621482154522 0.787605384831647 0
0.28 4.7 0.226361499200861 0.80246351402943 1.53518651243115 0.27573114288608 0.901507101558277 5.55111512312578e-17
0.3 4.7 0.23921978602153 0.841070291046551 1.61950986308961 0.34754989333126 1.02093207618897 1.11022302462516e-16
0.32 4.7 0.251560716286065 0.87688337573608 1.70000480830821 0.438399921866439 1.14551064871734 1.11022302462516e-16
0.34 4.7 0.263390477807021 0.909966039502902 1.77674699511694 0.553564852121119 1.27490369341696 1.11022302462516e-16
0.36 4.7 0.274718345107369 0.940396880907176 1.84983357112191 0.69882673951106 1.4088044894817 1.11022302462516e-16
0.38 4.7 0.285556154530817 0.968266436090185 1.91937874515182 0.879034409838328 1.54693965989536 2.22044604925031e-16
0.4 4.7 0.295917814545811 0.993674145504519 1.98550977459614 1.09332206905344 1.68906933188567 2.22044604925031e-16
0.42 4.7 0.305818858193426 1.01672569746816 2.04836341385501 1.26399755043375 1.83498666865072 1.11022302462516e-16
0.44 4.7 0.315276041418194 1.03753074753471 2.1080828303711 1.16802153296842 1.98451691149253 1.11022302462516e-16
0.46 4.7 0.32430698846277 1.05620099723369 2.16481497415923 1.05322061197987 2.13751605673284 1.66533453693773e-16
0.48 4.7 0.332929883568907 1.07284860554983 2.21870837268764 0.958834908356794 2.29386927497663 0
0.5 4.7 0.341163206840137 1.08758490060117 2.26991131428144 0.883108668681218 2.4534891630468 1.11022302462516e-16
0.52 4.7 0.349025511200928 1.10051935636575 2.31857037876761 0.822375394597905 2.61631390235975 1.94289029309402e-16
0.54 4.7 0.356535236843548 1.111758799108 2.3648292727951 0.773374287964576 2.78230538235479 2.63677968348475e-16
0.56 4.7 0.363710559303019 1.1214068096131 2.40882792821914 0.733517855826689 2.95144733421239 1.06251812903579e-16
0.58 4.7 0.370569267266861 1.12956328984291 2.45070182437664 0.700823995235926 3.12374350863841 5.55111512312578e-17
0.6 4.7 0.37712866634626 1.13632416571225 2.49058149840477 0.673789971159796 3.29921592193254 2.22044604925031e-16
0.62 4.7 0.38340550525715 1.14178120100684 2.52859221152114 0.651275779595911 3.47790318677113 4.71844785465692e-16
0.64 4.7 0.389415921142907 1.14602190078541 2.56485374307122 0.63241139311301 3.65985893793222 1.11022302462516e-16
0.66 4.7 0.395175401084594 1.14912948577078 2.59948028793997 0.616527061275243 3.84515035836346 2.77555756156289e-16
0.68 4.7 0.400698757167706 1.15118292214476 2.63258043648018 0.603102110544346 4.03385680732783 1.66533453693773e-16
0.7 4.7 0.406000112790781 1.15225699377098 2.66425721935254 0.591727600482962 4.22606854965539 2.22044604925031e-16
0.72 4.7 0.411092898200979 1.15242240616241 2.69460820256437 0.582079062675759 4.42188558319944 1.11022302462516e-16
0.74 4.7 0.415989853518777 1.15174591349106 2.72372562052862 0.573896497039925 4.62141656028143 1.11022302462516e-16
0.76 4.7 0.420703037764973 1.15029046162543 2.75169653715537 0.566969583334691 4.82477779807597 2.22044604925031e-16
0.78 4.7 0.425243842627494 1.14811534160254 2.77860302685753 0.561126653124319 5.03209237242031 0
0.8 4.7 0.429623009903192 1.14527634912512 2.8045223689315 0.556226390154298 5.24348928934058 3.33066907387547e-16
0.82 4.7 0.433850651722433 1.14182594665121 2.82952725009608 0.552151525766508 5.45910272859418 1.11022302462516e-16
0.84 4.7 0.437936272813621 1.13781342544205 2.85368597106929 0.548804005636672 5.67907135367558 1.11022302462516e-16
0.86 4.7 0.441888794193045 1.13328506558121 2.8770626539673 0.546101251285344 5.90353768297528 4.44089209850063e-16
0.88 4.7 0.445716577774875 1.12828429249822 2.89971744804797 0.54397324349599 6.13264751708423 0
0.9 4.7 0.449427451488954 1.1228518289442 2.9217067319221 0.542360228247144 6.36654941757088 1.11022302462516e-16
0.92 4.7 0.453028734572399 1.11702584169436 2.94308331083915 0.54121089820212 6.60539423290752 4.44089209850063e-16
0.94 4.7 0.456527262766792 1.110842082508 2.96389660804159 0.540480940515294 6.84933466757057 2.22044604925031e-16
0.96 4.7 0.45992941320784 1.10433402307433 2.98419284949001 0.540131869062353 7.09852489067841 2.22044604925031e-16
0.98 4.7 0.463241128840195 1.09753298382357 3.00401524150396 0.540130079196799 7.35312018085162 2.22044604925031e-16
1 4.7 0.466467942228191 1.09046825659651 3.02340414105289 0.540446077873757 7.61327660428178 5.55111512312578e-16
0.2 4.8 0.169788254279287 0.619653428081728 1.1592299366403 0.104194460382948 0.474032676074142 0
0.22 4.8 0.184702585287847 0.669641143549396 1.25904631412509 0.133676880085493 0.567118725855947 1.11022302462516e-16
0.24 4.8 0.199117675704113 0.716810430646191 1.35504578205442 0.170028867554256 0.666861524908238 5.55111512312578e-17
0.26 4.8 0.213021930466671 0.76112365312353 1.44716751405687 0.215127658844584 0.772831253497125 1.11022302462516e-16
0.28 4.8 0.226409002700856 0.802574092620814 1.53539209802253 0.271493233869223 0.88461568287073 1.11022302462516e-16
0.3 4.8 0.239277281396194 0.841182028946527 1.61973659173892 0.342476826194345 1.00182552674809 2.22044604925031e-16
0.32 4.8 0.251629344098379 0.876990749519424 1.70024943771618 0.432421099772535 1.12409852231987 1.11022302462516e-16
0.34 4.8 0.263471399044276 0.910062653329064 1.77700545141762 0.546646878576643 1.25110233006268 1.66533453693773e-16
0.36 4.8 0.27481273653844 0.940475572370154 1.85010104544704 0.690959155210079 1.3825363767118 0
0.38 4.8 0.285665204704855 0.968319394065252 1.91964980347496 0.870045043655384 1.5181327849527 4.44089209850063e-16
0.4 4.8 0.29604272039016 0.993693033986009 1.98577847476633 1.08161545920857 1.65765653967763 0
0.42 4.8 0.305960822159152 1.0167017802812 2.0486234245995 1.23896282763457 1.80090503717183 1.11022302462516e-16
0.44 4.8 0.315436269116292 1.03745500977451 2.10832754800709 1.14626165550321 1.94770715335876 0
0.46 4.8 0.324486686732173 1.0560642602493 2.16503763371364 1.03374154853573 2.09792195286561 4.9960036108132e-16
0.48 4.8 0.333130258917989 1.07264163318342 2.2189021510194 0.940773295602265 2.25143714427738 2.22044604925031e-16
0.5 4.8 0.341385464205907 1.08729849518274 2.27006942359455 0.866155953378929 2.40816737011303 1.11022302462516e-16
0.52 4.8 0.349270852973806 1.10014444362833 2.31868614957595 0.80634897136747 2.56805240388166 1.66533453693773e-16
0.54 4.8 0.356804862110209 1.111286501728 2.36489622594841 0.758134960431947 2.73105531175432 6.93889390390723e-17
0.56 4.8 0.364005663264674 1.1208285094996 2.40883983602895 0.718950582909687 2.89716062329527 2.22044604925031e-16
0.58 4.8 0.37089104079544 1.12887067961189 2.45065276120277 0.686831966903752 3.06637254447743 1.94289029309402e-16
0.6 4.8 0.3774782956459 1.13550929000063 2.49046588129243 0.6602915695044 3.23871323683971 8.32667268468867e-17
0.62 4.8 0.383784171603109 1.14083648842407 2.52840483163029 0.638202219569162 3.41422117900786 3.88578058618805e-16
0.64 4.8 0.389824800674404 1.1449401873807 2.56458978872951 0.619704655197241 3.59294962071459 5.55111512312578e-16
0.66 4.8 0.395615664632087 1.14790403092703 2.59913536019121 0.604138085131799 3.77496513471394 2.22044604925031e-16
0.68 4.8 0.401171570098676 1.14980741780696 2.63215055800431 0.590989254518473 3.96034626838199 5.55111512312578e-17
0.7 4.8 0.406506634861284 1.15072556788743 2.66373883761 0.579855354397057 4.14918229413236 1.11022302462516e-16
0.72 4.8 0.411634283403014 1.15072962117005 2.69399818797608 0.570416986543159 4.34157205587285 1.66533453693773e-16
0.74 4.8 0.416567249915882 1.14988676061748 2.72302126044924 0.562418352603236 4.53762290743237 3.33066907387547e-16
0.76 4.8 0.421317587310584 1.14826035171516 2.75089552633633 0.555652625755652 4.73744973806132 1.11022302462516e-16
0.78 4.8 0.425896680962273 1.14591009310769 2.77770345503224 0.549951053557287 4.94117407964378 3.33066907387547e-16
0.8 4.8 0.430315266129049 1.14289217383268 2.80352270609078 0.545174764330765 5.14892329006412 1.11022302462516e-16
0.82 4.8 0.434583448152142 1.13925943365416 2.82842632995844 0.54120854807968 5.360829807172 2.22044604925031e-16
0.84 4.8 0.43871072469593 1.13506152379897 2.85248297319083 0.537956092102676 5.57703046792928 1.11022302462516e-16
0.86 4.8 0.442706009413974 1.13034506605141 2.87575708487936 0.53533629803778 5.79766588755656 1.11022302462516e-16
0.88 4.8 0.446577656536508 1.12515380868588 2.8983091217589 0.533280410154938 6.0228798937889 6.66133814775094e-16
0.9 4.8 0.450333485967535 1.11952877813646 2.92019575007153 0.531729757662283 6.25281901167695 1.11022302462516e-16
0.92 4.8 0.453980808557844 1.11350842563457 2.94147004275026 0.530633965788305 6.48763199470865 2.22044604925031e-16
0.94 4.8 0.457526451286046 1.10712876830598 2.96218167087807 0.529949527760457 6.7274693983667 2.22044604925031e-16
0.96 4.8 0.460976782134604 1.10042352442077 2.98237708868998 0.529638656864044 6.97248319256697 6.66133814775094e-16
0.98 4.8 0.464337734493654 1.09342424264494 3.00209971163225 0.529668357534781 7.22282640973693 1.11022302462516e-16
1 4.8 0.4676148309634 1.08616042525971 3.02139008718652 0.530009669000023 7.4786528255874 1.11022302462516e-16
0.2 4.9 0.169805482703984 0.619719778206909 1.15933074361488 0.102430972827497 0.465254881573163 1.11022302462516e-16
0.22 4.9 0.184725219034416 0.669719905363778 1.25917034343261 0.131451741473033 0.556627270590377 5.55111512312578e-17
0.24 4.9 0.199146654793723 0.716900235817198 1.35519354540464 0.167259308689095 0.654537301044151 3.33066907387547e-16
0.26 4.9 0.21305823816467 0.7612221541817 1.44733863051104 0.211721634132482 0.758563643724075 1.11022302462516e-16
0.28 4.9 0.226453658739726 0.80267795333948 1.53558527081893 0.267352790278951 0.868302192520611 1.11022302462516e-16
0.3 4.9 0.239331335770703 0.841286951127596 1.619949622669 0.337506096636969 0.983371316931217 1.11022302462516e-16
0.32 4.9 0.251693871478368 0.87709153052318 1.70047927347992 0.426540074397773 1.10341587057752 0
0.34 4.9 0.263547493821264 0.910153267902768 1.7772482555453 0.539805196552133 1.22811004266856 2.22044604925031e-16
0.36 4.9 0.274901508498336 0.940549272166105 1.85035228916278 0.683115660311707 1.35715917373705 1.11022302462516e-16
0.38 4.9 0.285767775300534 0.968368818550296 1.91990436915136 0.860962114308961 1.4903006758889 0
0.4 4.9 0.296160219574327 0.993710327082795 1.98603076623145 1.06949955447785 1.62730420406411 5.55111512312578e-17
0.42 4.9 0.306094385729083 1.01667870791135 2.04886747936952 1.21478570027791 1.76797122149615 1.11022302462516e-16
0.44 4.9 0.315587036517122 1.03738307438361 2.10855714741785 1.12512842134909 1.91213409262199 1.11022302462516e-16
0.46 4.9 0.324655799263566 1.05593480929821 2.16524640782535 1.01486624171984 2.05965482269651 1.66533453693773e-16
0.48 4.9 0.333318858289587 1.07244595943261 2.21908367601178 0.923315705453058 2.21042354736774 1.66533453693773e-16
0.5 4.9 0.34159469138928 1.08702792733949 2.27021731011805 0.849799061316342 2.36435685902348 1.11022302462516e-16
0.52 4.9 0.349501847302128 1.09979042655613 2.31879412116039 0.790904482173044 2.52139604090398 1.38777878078145e-16
0.54 4.9 0.357058760581144 1.11084066592709 2.36495818708938 0.743461158512599 2.68150526547351 4.85722573273506e-16
0.56 4.9 0.364283600006569 1.12028272996628 2.40884992997942 0.704931849161494 2.84466980072621 1.11022302462516e-16
0.58 4.9 0.371194146661651 1.12821712448007 2.45060541780337 0.673371960208484 3.01089425711101 2.08166817117217e-16
0.6 4.9 0.377807697906735 1.13474045957862 2.49035585539209 0.647309648697957 3.1802008985788 1.11022302462516e-16
0.62 4.9 0.384140993709262 1.13994524537579 2.52822723279431 0.62563077928398 3.35262803376491 1.11022302462516e-16
0.64 4.9 0.390210162069867 1.14391977887856 2.5643401030183 0.607486893846838 3.52822849734668 1.66533453693773e-16
0.66 4.9 0.396030680598268 1.14674810363594 2.59880946483248 0.592226114473641 3.70706822695952 1.66533453693773e-16
0.68 4.9 0.401617351614799 1.14851002655703 2.63174472978663 0.579342520214654 3.88922493751241 2.77555756156289e-16
0.7 4.9 0.40698428846912 1.14928117886624 2.66324975580448 0.568439334519575 4.07478689212265 3.33066907387547e-16
0.72 4.9 0.412144911066605 1.14913311042109 2.6934229325543 0.559202129017951 4.26385176701514 1.66533453693773e-16
0.74 4.9 0.417111948869159 1.14813340857678 2.7223573063151 0.55137921196976 4.45652560645059 4.44089209850063e-16
0.76 4.9 0.421897449887703 1.14634583445669 2.7501407342321 0.544767162960645 4.65292186292929 1.11022302462516e-16
0.78 4.9 0.426512794407166 1.1438304709044 2.77685605971873 0.539200067562013 4.85316051745386 2.22044604925031e-16
0.8 4.9 0.430968712381999 1.14064387757624 2.80258130234024 0.534541429640036 5.05736727443636 5.55111512312578e-16
0.82 4.9 0.435275303612378 1.13683924961445 2.8273898568392 0.530678037184721 5.26567282583099 4.44089209850063e-16
0.84 4.9 0.439442059960141 1.13246657714554 2.85135069706582 0.527515266005576 5.47821217920601 2.22044604925031e-16
0.86 4.9 0.443477888991379 1.12757280350418 2.87452858148694 0.524973451460639 5.69512404469376 2.22044604925031e-16
0.88 4.9 0.447391138541745 1.12220198061159 2.89698425769508 0.522985060801246 5.91655027604166 6.66133814775094e-16
0.9 4.9 0.451189621793019 1.11639542036144 2.91877466394748 0.521492471094499 6.14263536130331 2.22044604925031e-16
0.92 4.9 0.454880642527658 1.1101918412026 2.93995312625792 0.520446209218976 6.37352595904024 1.11022302462516e-16
0.94 4.9 0.458471020293586 1.10362750937277 2.96056954995995 0.519803547417932 6.60937047623585 6.66133814775094e-16
0.96 4.9 0.461967115266406 1.09673637444351 2.98067060497633 0.519527374666157 6.85031868444514 9.99200722162641e-16
0.98 4.9 0.465374852641881 1.08955019899607 3.00029990427984 0.519585283648054 7.09652137101068 6.66133814775094e-16
1 4.9 0.468699746429497 1.08209868236838 3.01949817522737 0.519948827527905 7.34813002246274 3.33066907387547e-16
0.2 5 0.169821693295491 0.619782196970766 1.15942558356175 0.100718466522741 0.456776185349954 0
0.22 5 0.184746517099392 0.669793998876891 1.25928703307568 0.12928889941187 0.546492701737911 1.11022302462516e-16
0.24 5 0.19917392582272 0.71698471400567 1.35533256565111 0.164564022702567 0.64263156174017 2.22044604925031e-16
0.26 5 0.213092408655503 0.761314804102136 1.44749962141314 0.208401730309569 0.744779606329755 1.11022302462516e-16
0.28 5 0.226495689861716 0.802775629777184 1.53576700950062 0.263308720862833 0.852540546903532 2.22044604925031e-16
0.3 5 0.239382217565506 0.841385601523441 1.62015003665445 0.33263783986874 0.965540122129643 1.11022302462516e-16
0.32 5 0.251754617639785 0.877186248924738 1.70069548420431 0.42075920539568 1.08343003621741 5.55111512312578e-17
0.34 5 0.263619137069075 0.910238371887836 1.77747664602599 0.53304595833714 1.20589076330414 5.55111512312578e-17
0.36 5 0.274985096538755 0.940618396521866 1.85058858959938 0.675308947064909 1.33263333641623 1.11022302462516e-16
0.38 5 0.285864367348603 0.968415019775215 1.92014375447242 0.851811658760657 1.46340025807935 2.22044604925031e-16
0.4 5 0.296270883401034 0.993726193371906 1.98626796017397 1.05705611713223 1.59796567587738 3.33066907387547e-16
0.42 5 0.306220195187776 1.01665647006184 2.04909686043739 1.19145596443259 1.73613496310697 1.11022302462516e-16
0.44 5 0.315729069499155 1.0373147139111 2.10877285290941 1.10462204712288 1.87774383502185 4.9960036108132e-16
0.46 5 0.324815136031427 1.05581216090527 2.16544243296813 0.99657849820511 2.02265711751367 5.55111512312578e-17
0.48 5 0.333496580136293 1.07226080576416 2.21925396603675 0.906438230855125 2.17076726945515 2.22044604925031e-16
0.5 5 0.341791879574998 1.08677208466205 2.27035584381205 0.8340107080327 2.32199274385547 3.05311331771918e-16
0.52 5 0.349719582222291 1.09945582059226 2.31889498503684 0.776013234492901 2.47627625750685 4.16333634234434e-16
0.54 5 0.357298121124293 1.1104193975602 2.36501563980879 0.729323772662636 2.63358302460522 6.24500451351651e-16
0.56 5 0.364545663064505 1.11976713090838 2.40885845703739 0.691432652099689 2.79389899727387 2.22044604925031e-16
0.58 5 0.371479986758908 1.12759980327721 2.45055977679503 0.660415358677142 2.9572291451481 1.2490009027033e-16
0.6 5 0.378118386920737 1.13401433852822 2.49025111236969 0.634816121892797 3.12359579717513 3.33066907387547e-16
0.62 5 0.384477600656651 1.13910358906062 2.52805879037392 0.613533968683894 3.29303706143492 3.88578058618805e-16
0.64 5 0.390573752938359 1.14295621509736 2.56410372097407 0.595731239559906 3.46560533292278 1.11022302462516e-16
0.66 5 0.396422318206865 1.14565663754249 2.59850127395622 0.580764899748745 3.6413658946599 0
0.68 5 0.402038095488359 1.14728504881866 2.63136123979538 0.568136264178999 3.82039561401465 1.11022302462516e-16
0.7 5 0.407435194716059 1.14791746862806 2.66278785806018 0.557454482932978 4.00278173353798 1.11022302462516e-16
0.72 5 0.412627032250945 1.14762583382143 2.69287989832332 0.548409994283085 4.18862075376849 2.77555756156289e-16
0.74 5 0.41762633387026 1.14647811350751 2.72173078124803 0.540755117339162 4.37801740419863 2.22044604925031e-16
0.76 5 0.422445143742821 1.14453844220465 2.74942872969029 0.534289751694216 4.57108369778363 1.11022302462516e-16
0.78 5 0.427094838133499 1.1418672652497 2.7760569415167 0.52885074424634 4.76793806391428 1.11022302462516e-16
0.8 5 0.431586142776205 1.13852149186308 2.80169377741549 0.524303906991103 4.96870455457413 5.55111512312578e-16
0.82 5 0.435929153026587 1.13455465225105 2.82641295830422 0.520537966970705 5.17351211839303 1.11022302462516e-16
0.84 5 0.440133356054356 1.13001705593436 2.85028376804307 0.517459937135278 5.38249393743453 0
0.86 5 0.444207654462902 1.12495594915106 2.87337125807686 0.514991541840169 5.59578682177205 1.11022302462516e-16
0.88 5 0.448160390832748 1.11941566971463 2.89573645138012 0.51306643238542 5.81353065718418 1.11022302462516e-16
0.9 5 0.451999372777892 1.11343779813644 2.91743654369222 0.511627999780949 6.03586790160775 5.55111512312578e-16
0.92 5 0.455731898182003 1.10706130416231 2.93852510052632 0.510627642973083 6.26294312630988 6.66133814775094e-16
0.94 5 0.459364780347007 1.10032268814181 2.95905224883582 0.510023387377641 6.49490259806347 5.55111512312578e-16
0.96 5 0.462904372841354 1.09325611685922 2.97906486254193 0.509778775040909 6.73189389892538 3.33066907387547e-16
0.98 5 0.466356593880916 1.08589355361774 2.99860674137957 0.509861967061312 6.97406558051615 4.44089209850063e-16
1 5 0.469726950113322 1.07826488249291 3.01771878271956 0.51024501310967 7.22156684998112 4.44089209850063e-16
0.2 5.1 0.169836964580305 0.619840988758213 1.15951491791882 0.0990552991997108 0.448582938466395 0
0.22 5.1 0.184766582391843 0.669863785671979 1.25939695045566 0.127186509001984 0.536698783541168 0
0.24 5.1 0.199199620196172 0.717064278195427 1.35546351858777 0.161941071372656 0.63112533109964 2.22044604925031e-16
0.26 5.1 0.213124606096959 0.761402057276662 1.44765126947058 0.205166121615693 0.731457289073352 1.11022302462516e-16
0.28 5.1 0.226535297339697 0.802867603561452 1.53593819824085 0.259359667440183 0.837305897416696 1.11022302462516e-16
0.3 5.1 0.239430169601873 0.841478470813665 1.62033881001741 0.327871745880916 0.948303992475998 3.33066907387547e-16
0.32 5.1 0.251811871425151 0.877275382552908 1.70089912540321 0.41508015018938 1.06410987717009 2.22044604925031e-16
0.34 5.1 0.263686668135756 0.910318405024463 1.77769174129597 0.526374256452567 1.18441007955268 1.66533453693773e-16
0.36 5.1 0.275063894984222 0.940683318962355 1.8508111089308 0.667550167002617 1.30892111548196 1.11022302462516e-16
0.38 5.1 0.28595543458614 0.968458274514587 1.92036914368687 0.842617583623446 1.43739038945054 0
0.4 5.1 0.296375229402599 0.993740780425523 1.98649123923072 1.04436299920098 1.56959637381704 1.11022302462516e-16
0.42 5.1 0.306338836176348 1.01663505121685 2.04931272356954 1.16894923276216 1.70534820367406 1.11022302462516e-16
0.44 5.1 0.315863026043522 1.03724971489532 2.10897576698237 1.08473580977926 1.8444848152011 2.22044604925031e-16
0.46 5.1 0.324965431494796 1.05569586826163 2.16562673125122 0.978860794440645 1.98687374203659 2.22044604925031e-16
0.48 5.1 0.333664239430609 1.0720854564671 2.21941393532832 0.890117427448208 2.13240966894081 1.11022302462516e-16
0.5 5.1 0.341977928174919 1.08652994717603 2.27048580352587 0.818764828661714 2.28101282629903 5.27355936696949e-16
0.52 5.1 0.349925045395852 1.09913926663503 2.31898935742673 0.761648124799153 2.43262729387245 4.16333634234434e-16
0.54 5.1 0.357524023341039 1.11002096429216 2.36506901097424 0.715695469463839 2.58721926830214 4.16333634234434e-16
0.56 5.1 0.364793027545946 1.11927957362803 2.40886562871992 0.678425855354647 2.74477533656985 1.49186218934005e-16
0.58 5.1 0.371749835140305 1.12701613897096 2.45051580925157 0.647935446548054 2.90530078705932 1.94289029309402e-16
0.6 5.1 0.378411738997307 1.13332788081342 2.49015135880804 0.622784804807207 3.06881798103036 1.38777878078145e-16
0.62 5.1 0.384795474191187 1.13830797518547 2.52789892356785 0.601886182427781 3.23536480010481 1.11022302462516e-16
0.64 5.1 0.390917163510823 1.14204542573404 2.56387975275569 0.584412677781075 3.40499317960437 2.77555756156289e-16
0.66 5.1 0.396792279089844 1.14462501014099 2.59820956832068 0.569730009421988 3.57776773308429 1.11022302462516e-16
0.68 5.1 0.402435617535205 1.14612728528886 2.63099852035927 0.557346619830252 3.75376446998182 2.77555756156289e-16
0.7 5.1 0.407861286251152 1.14662863809522 2.66235121059752 0.546877475069485 3.93306960575839 2.22044604925031e-16
0.72 5.1 0.413082698953824 1.14620137116164 2.69236676906929 0.538017775113213 4.11577846209432 2.77555756156289e-16
0.74 5.1 0.418112578647337 1.14491381432139 2.72113897161606 0.530523754215074 4.30199445344651 0
0.76 5.1 0.42296296658209 1.1428304548331 2.74875638799728 0.524198546613573 4.49182815547852 2.22044604925031e-16
0.78 5.1 0.427645235939122 1.14001208037859 2.77530255225683 0.51888168538267 4.685396450414 5.55111512312578e-16
0.8 5.1 0.432170109181041 1.13651593020643 2.80085614856852 0.514441224984092 4.88282174416323 3.33066907387547e-16
0.82 5.1 0.436547678181742 1.13239585074695 2.82549120711043 0.510767774376591 5.0842312500587 3.33066907387547e-16
0.84 5.1 0.440787426395672 1.12770245283443 2.84927730562577 0.507769934032894 5.28975633415544 1.11022302462516e-16
0.86 5.1 0.444898252454926 1.12248326833516 2.87227977324501 0.505370774238601 5.49953191726191 1.11022302462516e-16
0.88 5.1 0.448888494691301 1.11678290451649 2.89455989389909 0.503505092945055 5.71369592913481 1.11022302462516e-16
0.9 5.1 0.452765956172706 1.11064319492434 2.91617510726975 0.50211726259575 5.93238881057129 2.22044604925031e-16
0.92 5.1 0.456537929921231 1.10410334588124 2.9371792057237 0.501159525902068 6.15575305944702 1.11022302462516e-16
0.94 5.1 0.460211224045612 1.0972000779898 2.95762252608102 0.500590636767759 6.38393281706421 2.22044604925031e-16
0.96 5.1 0.463792186575514 1.08996776224053 2.97755213539156 0.500374768738954 6.61707349148115 3.33066907387547e-16
0.98 5.1 0.467286729830672 1.08243855048907 2.99701201015041 0.500480632437428 6.85532141478815 3.33066907387547e-16
1 5.1 0.470700354195705 1.07464250019553 3.01604320858694 0.500880757461875 7.09882353156948 2.22044604925031e-16
0.2 5.2 0.169851367664522 0.619896429071994 1.15959916440104 0.0974398412313036 0.440662175094522 1.11022302462516e-16
0.22 5.2 0.184785508111784 0.66992959300746 1.25950060923103 0.125142717990173 0.527230087173802 1.11022302462516e-16
0.24 5.2 0.199223856943019 0.717139302124422 1.35558701601046 0.159388471594743 0.620000569358895 1.11022302462516e-16
0.26 5.2 0.213154979214815 0.761484324832289 1.44779428326192 0.202012873331214 0.718575909302297 1.11022302462516e-16
0.28 5.2 0.226572663563398 0.80295431031376 1.53609963744056 0.255504059989638 0.822574601700424 1.11022302462516e-16
0.3 5.2 0.239475411968735 0.841566002565357 1.62051682650283 0.323207135305253 0.931636323226729 1.11022302462516e-16
0.32 5.2 0.251865894697809 0.877359362980099 1.70109115237572 0.409503965128167 1.04542573670339 0
0.34 5.2 0.263750394749081 0.910393763906071 1.77789455340423 0.519794251727077 1.16363520506537 2.22044604925031e-16
0.36 5.2 0.275138261509564 0.940744375478189 1.85102089849732 0.659849073702533 1.28598652823792 5.55111512312578e-17
0.38 5.2 0.286041388690936 0.968498830329521 1.92058160771139 0.833401718372898 1.41223183409341 1.11022302462516e-16
0.4 5.2 0.296473727272364 0.993754217793056 1.98670167233778 1.03149250646852 1.54215376080102 1.11022302462516e-16
0.42 5.2 0.306450840358818 1.01661443201735 2.04951611273498 1.1472348148198 1.6755650650124 5.55111512312578e-17
0.44 5.2 0.315989503670711 1.03718787727877 2.10916688462019 1.06545819758673 1.81230778119164 1.11022302462516e-16
0.46 5.2 0.325107352837197 1.05558551832016 2.16580022399455 0.961694799308441 1.95225204440059 3.33066907387547e-16
0.48 5.2 0.333822576738305 1.07191925306949 2.2195644065461 0.874330459464034 2.09529467392951 2.22044604925031e-16
0.5 5.2 0.342153654762266 1.08630057872382 2.27060788824835 0.804036578723441 2.24135759977876 3.33066907387547e-16
0.52 5.2 0.350119134929349 1.09883951903324 2.31907778889193 0.747783568697814 2.39038619917049 2.77555756156289e-16
0.54 5.2 0.357737449293475 1.10964377986248 2.36511867844943 0.702550583688878 2.54234759664855 2.91433543964104e-16
0.56 5.2 0.365026762783776 1.11881810103333 2.40887162660088 0.665886059546483 2.69722896926617 1.91253263226443e-16
0.58 5.2 0.372004851615096 1.12646377447563 2.45047347770582 0.635907268109556 2.85503588800361 6.93889390390723e-17
0.6 5.2 0.378689007515955 1.13267830138554 2.49005631641745 0.611191269375054 3.0157907178923 1.94289029309402e-16
0.62 5.2 0.385095964243218 1.13755516406684 2.52774709255327 0.590663551532588 3.17953109224007 3.05311331771918e-16
0.64 5.2 0.391241843134531 1.14118369117368 2.56366737744274 0.57350790091673 3.34630847069464 1.11022302462516e-16
0.66 5.2 0.397142114762063 1.14364899801857 2.5979332275427 0.55909868393072 3.5161867864637 2.22044604925031e-16
0.68 5.2 0.402811574072316 1.14503198635518 2.63065513449982 0.546951354405088 3.68924118464027 1.66533453693773e-16
0.7 5.2 0.408264326711387 1.1454093905362 2.66193804395897 0.536686580358332 3.86555685108216 3.33066907387547e-16
0.72 5.2 0.413513784533067 1.14485385915642 2.69188142822255 0.528004217713866 4.04522792950004 6.10622663543836e-16
0.74 5.2 0.418572668562498 1.14343406321948 2.72057940034448 0.520664320778329 4.22835652317672 5.55111512312578e-16
0.76 5.2 0.423453017937746 1.14121482352417 2.74812085939966 0.514473174439088 4.41505177694775 1.11022302462516e-16
0.78 5.2 0.428166203574442 1.13825725137444 2.77458965852332 0.509272924512673 4.60542903461782 1.11022302462516e-16
0.8 5.2 0.432722945495185 1.13461889790082 2.80006478889119 0.504933804101827 4.79960906678511 6.66133814775094e-16
0.82 5.2 0.437133332936855 1.13035390826574 2.82462057413945 0.501348248772933 4.99771736402798 1.11022302462516e-16
0.84 5.2 0.441406846497372 1.12551317783856 2.84832687083331 0.498426398646815 5.19988349052274 1.11022302462516e-16
0.86 5.2 0.445552381710817 1.12014450809162 2.87124927151325 0.496092628496747 5.40624049336394 3.33066907387547e-16
0.88 5.2 0.449578273548525 1.11429276050907 2.89344930760612 0.494282847019004 5.61692436311923 2.22044604925031e-16
0.9 5.2 0.453492321435942 1.10800000723638 2.91498465010826 0.492942376936986 5.83207354144341 1.11022302462516e-15
0.92 5.2 0.457301814452829 1.10130567754646 2.93590930645212 0.492024277649576 6.05182847188343 4.44089209850063e-16
0.94 5.2 0.461013556449746 1.09424669947549 2.95627381237498 0.491488007967164 6.27633119031512 4.44089209850063e-16
0.96 5.2 0.464633890868382 1.08685763619855 2.97612541793532 0.491298352355972 6.50572495175261 7.7715611723761e-16
0.98 5.2 0.468168725098838 1.07917081688501 2.99550826708268 0.491424552961654 6.74015389055886 3.33066907387547e-16
1 5.2 0.471623554244706 1.07121646190409 3.0144635703935 0.491839603533176 6.97976271135439 7.7715611723761e-16
0.2 5.3 0.169864967058663 0.619948767758229 1.15967870187555 0.095870485501482 0.433001588224059 1.11022302462516e-16
0.22 5.3 0.184803378827467 0.669991717652189 1.25959847530712 0.123155681633142 0.518071962947821 5.55111512312578e-17
0.24 5.3 0.199246744086585 0.717210124675041 1.35570361284821 0.156904217439451 0.609240141767795 0
0.26 5.3 0.213183663008127 0.761561979481529 1.44792930549778 0.198939973993081 0.706115719761832 2.22044604925031e-16
0.28 5.3 0.226607954121285 0.803036144825503 1.53625205306807 0.251740162822909 0.808324186707637 0
0.3 5.3 0.239518144522804 0.841648598563382 1.62068488760899 0.318643024048425 0.9155118154904 1.11022302462516e-16
0.32 5.3 0.251916925301418 0.877438580802072 1.70127243140491 0.40403119316933 1.02734940226984 1.11022302462516e-16
0.34 5.3 0.263810596475603 0.910464806974303 1.77808599992551 0.513309286696562 1.14353493704368 5.55111512312578e-17
0.36 5.3 0.275208521137507 0.940801868976871 1.85121891125188 0.652214154152695 1.26379531524305 1.11022302462516e-16
0.38 5.3 0.286122603855146 0.968536909195823 1.92078211690611 0.824183884056115 1.38788721876391 1.11022302462516e-16
0.4 5.3 0.296566804050198 0.993766619511511 1.98690022761191 1.01851033735921 1.51559730094277 2.22044604925031e-16
0.42 5.3 0.306556691253398 1.01659459034761 2.04970797285441 1.12627955352063 1.64674180724098 1.11022302462516e-16
0.44 5.3 0.316109045949535 1.03712901375752 2.1093471056566 1.04677446434698 1.78116575450539 0
0.46 5.3 0.325241507183028 1.05548072909095 2.165963743457 0.945061770552253 1.9187417789773 1.66533453693773e-16
0.48 5.3 0.33397226616971 1.07176158926253 2.21970612160195 0.85905519995584 2.05936874862662 1.66533453693773e-16
0.5 5.3 0.342319803783018 1.08608311920206 2.2707227267681 0.789802317523169 2.20297022032724 5.55111512312578e-17
0.52 5.3 0.350302668868624 1.09855543482642 2.31916077256366 0.734395427080909 2.349492807865 7.49400541621981e-16
0.54 5.3 0.357939293802109 1.1092863900241 2.36516497762831 0.689865013672935 2.49890451341894 2.91433543964104e-16
0.56 5.3 0.36524784345545 1.11838091997961 2.40887660689051 0.65378948069618 2.65119306333115 3.9118014383277e-16
0.58 5.3 0.372246093704987 1.12594055110913 2.45043273851911 0.624307497069197 2.8063642788188 2.77555756156289e-17
0.6 5.3 0.378951335732999 1.13206305047948 2.48996572194548 0.600012708870323 2.96444050377537 2.77555756156289e-17
0.62 5.3 0.385380302595596 1.13684219050106 2.52760279569225 0.57984380726445 3.12545910485368 2.22044604925031e-16
0.64 5.3 0.391549114811131 1.14036760768032 2.56346583730258 0.562995172929187 3.28947105346396 1.66533453693773e-16
0.66 5.3 0.397473242035627 1.1427247371254 2.59767122119666 0.54884970224941 3.4565395949758 1.11022302462516e-16
0.68 5.3 0.403167478212559 1.14399480721629 2.63032976364141 0.536929738334302 3.62673900709795 2.77555756156289e-16
0.7 5.3 0.408645927898719 1.14425488132031 2.66154673711775 0.526861534978193 3.8001534469485 1.11022302462516e-16
0.72 5.3 0.413922001765552 1.14357793562975 2.69142193916085 0.518349498233532 3.97687588455929 1.11022302462516e-16
0.74 5.3 0.419008419550472 1.14203296411687 2.72004980321782 0.511157408422243 4.15700711934301 1.11022302462516e-16
0.76 5.3 0.423917218981989 1.13968510325375 2.74751954121773 0.505094618696785 4.34065487526698 2.22044604925031e-16
0.78 5.3 0.428659769425118 1.13659577054996 2.7739153094002 0.500005816028218 4.52793297002577 3.33066907387547e-16
0.8 5.3 0.433246789189804 1.13282281214445 2.79931639052405 0.495763350225617 4.71896055330112 1.11022302462516e-16
0.82 5.3 0.437688365616432 1.12842065567386 2.82379738690673 0.492261429986344 4.91386140917681 8.88178419700125e-16
0.84 5.3 0.441993977200678 1.1234404654555 2.84742841985686 0.489411688925301 5.11276331788482 3.33066907387547e-16
0.86 5.3 0.446172517147202 1.11793029769114 2.87027533198555 0.487139766445545 5.31579747225569 1.11022302462516e-16
0.88 5.3 0.450232317850276 1.11193525394244 2.892399889643 0.485382647523905 5.52309794449947 3.33066907387547e-16
0.9 5.3 0.45418117589149 1.10549763156766 2.91385998335064 0.484086575312183 5.73480119922914 0
0.92 5.3 0.458026377222398 1.0986570701619 2.9347098246067 0.483205399989559 5.95104564893854 1.11022302462516e-16
0.94 5.3 0.461774722265214 1.09145069332299 2.95500013785342 0.482699262740885 6.17197124844874 3.33066907387547e-16
0.96 5.3 0.465432550719277 1.0839132452861 2.97477834672466 0.482533539311969 6.39771912513106 4.44089209850063e-16
0.98 5.3 0.469005765906436 1.07607722214286 2.99408875395573 0.482677986213677 6.62843124199583 0
1 5.3 0.472499858526239 1.06797299749437 3.01297271454685 0.483106046320846 6.86425009099958 2.22044604925031e-16
0.2 5.4 0.169877821397608 0.619998231819607 1.15975387461482 0.0943456549615423 0.4255895030366 1.11022302462516e-16
0.22 5.4 0.184820271415937 0.670050429230179 1.25969097206205 0.121223574394395 0.509210509557618 1.11022302462516e-16
0.24 5.4 0.199268379841541 0.717277053702124 1.35581381338521 0.154486297925028 0.598827783775264 2.22044604925031e-16
0.26 5.4 0.213210780239065 0.761635359750071 1.4480569202282 0.195945361888755 0.694057969870356 2.22044604925031e-16
0.28 5.4 0.226641319620093 0.803113465566975 1.53639610480716 0.248066113259298 0.794533306287646 1.11022302462516e-16
0.3 5.4 0.23955854907452 0.841726623449675 1.62084372159871 0.31417817836712 0.89990643040238 0
0.32 5.4 0.251965179648596 0.8775133902269 1.70144374952409 0.398661939913319 1.0098540566125 1.11022302462516e-16
0.34 5.4 0.263867527747596 0.91053185885094 1.77826691434613 0.506921986048046 1.12407960466917 5.55111512312578e-17
0.36 5.4 0.27527496973852 0.940856073128921 1.85140601260596 0.644652749583407 1.24231488650622 2.22044604925031e-16
0.38 5.4 0.286199420791411 0.968572710617622 1.92097155220044 0.814981975456139 1.36432097732826 5.55111512312578e-16
0.4 5.4 0.296654848666894 0.993778086225985 1.98708778355977 1.00547504244453 1.48988840277534 1.11022302462516e-16
0.42 5.4 0.306656829345551 1.0165755021919 2.049889160883 1.10604978487352 1.61883677135563 3.33066907387547e-16
0.44 5.4 0.316222148207555 1.03707294909689 2.109517245512 1.0286677540654 1.75101397266726 1.11022302462516e-16
0.46 5.4 0.325368447932233 1.05538114713524 2.16611804299971 0.928942853620265 1.88629504952167 1.11022302462516e-16
0.48 5.4 0.334113922363661 1.07161190629181 2.21983975101913 0.844270296209482 2.02458083779729 2.22044604925031e-16
0.5 5.4 0.34247705421218 1.08587677757104 2.2708308859954 0.776039579240726 2.16579645310144 3.88578058618805e-16
0.52 5.4 0.350476393548477 1.09828596409727 2.31923875119423 0.721460930716796 2.30988968908307 2.22044604925031e-16
0.54 5.4 0.358130373507954 1.10894745996962 2.36520820698553 0.677616120977679 2.45682937914803 8.18789480661053e-16
0.56 5.4 0.365457159374537 1.11796638550725 2.40888070425633 0.642113836310027 2.60660376172744 8.15320033709099e-17
0.58 5.4 0.372474527180082 1.1254444893887 2.45039354374886 0.61311431557585 2.75921887927644 2.77555756156289e-17
0.6 5.4 0.379199768074894 1.13147979072291 2.4898793268727 0.589227813811652 2.91469703282782 4.16333634234434e-16
0.62 5.4 0.3856496149453 1.13616633695264 2.52746556684324 0.569406156393546 3.07307530709314 1.11022302462516e-16
0.64 5.4 0.39184018803551 1.13959405644051 2.56327443251153 0.552854205520211 3.23440417564028 1.11022302462516e-16
0.66 5.4 0.397786956642961 1.14184868746051 2.59742260074643 0.538963260027098 3.39874619140379 1.66533453693773e-16
0.68 5.4 0.403504714276994 1.14301176800847 2.63002119656246 0.527262426007852 3.56617476452288 5.55111512312578e-17
0.7 5.4 0.40900756498474 1.14316067329458 2.66117580326406 0.517383425696458 3.73677302707773 1.11022302462516e-16
0.72 5.4 0.414308918845526 1.14236868996328 2.69098652765433 0.509035109975693 3.91063278255199 1.11022302462516e-16
0.74 5.4 0.41942149490998 1.14070511799506 2.71954810781502 0.50198489253866 4.08785353664911 1.11022302462516e-16
0.76 5.4 0.424357330109075 1.13823539289185 2.74695005311 0.496045114215643 4.26854160531508 2.22044604925031e-16
0.78 5.4 0.429127792880788 1.13502122215043 2.773276807912 0.491062933475186 4.45280929537116 3.33066907387547e-16
0.8 5.4 0.43374360045814 1.13112073121142 2.7986079321277 0.486912756813616 4.64077415295612 1.11022302462516e-16
0.82 5.4 0.438214838933518 1.12658861505866 2.82301829292569 0.483490514403071 4.8325582749539 2.22044604925031e-16
0.84 5.4 0.442550985362224 1.12147629246126 2.84657826318571 0.480709288885363 5.02828767868569 5.55111512312578e-16
0.86 5.4 0.446760931295324 1.11583206052245 2.86935392311309 0.478495945974255 5.22809172533668 1.11022302462516e-16
0.88 5.4 0.450853007240326 1.10970124774604 2.89140726222669 0.476788513852771 5.43210259283421 1.11022302462516e-16
0.9 5.4 0.454835007640163 1.10312636427463 2.91279637955496 0.475534127497498 5.64045479417292 8.88178419700125e-16
0.92 5.4 0.458714216038622 1.09614724830897 2.93357568038621 0.474687403076892 5.85328473747598 1.11022302462516e-16
0.94 5.4 0.462497430165496 1.08880120800149 2.95379606833248 0.474209142614452 6.07073032437681 8.88178419700125e-16
0.96 5.4 0.466190986729307 1.08112315834119 2.97350513179981 0.474065294383861 6.29293058359377 1.11022302462516e-16
0.98 5.4 0.469800785750813 1.07314575272263 2.99274732422426 0.474226112895493 6.52002533684572 2.22044604925031e-16
1 5.4 0.473332314308222 1.06489950902822 3.01156413764466 0.474665475833776 6.75215489451445 7.7715611723761e-16
0.2 5.5 0.169889984070591 0.620045027875355 1.15982499601654 0.0928638083160672 0.418414848951185 1.11022302462516e-16
0.22 5.5 0.184836255886311 0.670105973145122 1.25977848491774 0.119344599056741 0.500632541587842 1.11022302462516e-16
0.24 5.5 0.199288853661923 0.7173403693795 1.35591807670335 0.152132711257094 0.588748063993522 2.22044604925031e-16
0.26 5.5 0.213236442737817 0.761704773671486 1.44817765914712 0.19302694678387 0.682384864205197 0
0.28 5.5 0.226672897279027 0.803186598625811 1.53653239318386 0.244479953983571 0.781181695324101 1.11022302462516e-16
0.3 5.5 0.239596791303993 0.841800408772091 1.62099399138008 0.309811161790959 0.884797339105351 0
0.32 5.5 0.252010854990746 0.877584113074601 1.70160582305609 0.393395939557744 0.992914223832632 1.11022302462516e-16
0.34 5.5 0.263921420518312 0.910595214105594 1.77843805514222 0.500634345607865 1.10524101155211 1.11022302462516e-16
0.36 5.5 0.275337877102251 0.940907235701226 1.85158298990573 0.637171166514588 1.22151426065476 0
0.38 5.5 0.286272150250231 0.968606414307996 1.92115071480846 0.805812054205557 1.34149928703233 5.55111512312578e-17
0.4 5.5 0.296738215936041 0.993788706986725 1.98726513885881 0.992437910654053 1.46499035304224 4.44089209850063e-16
0.42 5.5 0.306751656581649 1.01655714230804 2.05006045547134 1.08651236527978 1.59181031100019 1.11022302462516e-16
0.44 5.5 0.316329262552359 1.03701951943574 2.10967804454046 1.01111991540694 1.72180981946348 0
0.46 5.5 0.325488680333536 1.05528644525183 2.1662638059189 0.913319305065059 1.85486623843266 1.11022302462516e-16
0.48 5.5 0.334248106635399 1.07146968877635 2.21996590204715 0.829955208708878 1.99088229561455 6.66133814775094e-16
0.5 5.5 0.342626026297426 1.08568082555884 2.27093287815369 0.762727035548062 2.12978460143478 3.05311331771918e-16
0.52 5.5 0.35064099095145 1.0980301413169 2.3193121232198 0.708958605015035 2.27152207653133 3.60822483003176e-16
0.54 5.5 0.358311434864114 1.10862576307868 2.3652486328069 0.665782634942993 2.41606434261899 6.66133814775094e-16
0.56 5.5 0.365655524131045 1.11757298675881 2.4088840350209 0.630838239062888 2.56340011622939 1.37910516340156e-16
0.58 5.5 0.372691035362171 1.1249737718929 2.45035584261724 0.602307302413152 2.7135356350398 3.46944695195361e-16
0.6 5.5 0.379435260116922 1.1309263767266 2.48979689696044 0.578816657917423 2.86649313829928 1.11022302462516e-16
0.62 5.5 0.385904931568288 1.13552510966532 2.5273349728019 0.559331166937164 3.0223094161477 1.66533453693773e-16
0.64 5.5 0.392116170155818 1.13886017599717 2.5630925163088 0.543066044950052 3.18103443725182 1.11022302462516e-16
0.66 5.5 0.398084445299342 1.14101760164028 2.59718649223896 0.529420858311878 3.34273005997982 2.22044604925031e-16
0.68 5.5 0.403824550565575 1.14207921833069 2.62972831946184 0.517931346943646 3.50746882912611 3.33066907387547e-16
0.7 5.5 0.409350589993558 1.14212269709757 2.66082387708468 0.508234583834371 3.67533285781058 1.11022302462516e-16
0.72 5.5 0.414675973582044 1.1412216190413 2.69057356620539 0.500043760391122 3.8464127924583 1.66533453693773e-16
0.74 5.5 0.419813420216566 1.13944557433086 2.71907241476399 0.493129832689209 4.02080685758177 1.11022302462516e-16
0.76 5.5 0.424774966562783 1.13686028197829 2.74641021510386 0.487308050578145 4.19861997632056 2.22044604925031e-16
0.78 5.5 0.42957198067491 1.13352772434922 2.77267168569904 0.482427976350333 4.37996296224845 2.22044604925031e-16
0.8 5.5 0.434215179263977 1.12950629155012 2.79793665007808 0.478366015089784 4.56495177775364 3.33066907387547e-16
0.82 5.5 0.438714647741579 1.12485093182217 2.82228022730533 0.475019768582703 4.75370685427083 3.33066907387547e-16
0.84 5.5 0.443079862302759 1.11961330489053 2.84577302949605 0.47230372567614 4.9463524697432 2.22044604925031e-16
0.86 5.5 0.447319713438598 1.11384193589258 2.86848136276978 0.470145941564389 5.14301617887723 2.22044604925031e-16
0.88 5.5 0.451442530377471 1.10758236805838 2.89046742881332 0.46848545589877 5.34382829199396 1.11022302462516e-16
0.9 5.5 0.455456106045771 1.10087731276323 2.91178952485477 0.467270268070747 5.54892139855274 3.33066907387547e-16
0.92 5.5 0.459367722216485 1.09376679593061 2.93250224036358 0.466455736510163 5.75842993171031 2.22044604925031e-16
0.94 5.5 0.463184174579074 1.08628830005083 2.95265664920898 0.466003303488898 5.97248977056751 1.11022302462516e-16
0.96 5.5 0.466911797518622 1.07847690130755 2.97230049634479 0.465879471897452 6.19123787703812 2.22044604925031e-16
0.98 5.5 0.470556488437534 1.07036540148326 2.99147837835833 0.46605497862777 6.41481196454397 2.22044604925031e-16
1 5.5 0.474123731490736 1.06198445445367 3.01023191743515 0.466504122523416 6.64335019599376 2.22044604925031e-16
0.2 5.6 0.169901503773846 0.620089344317751 1.15989235186544 0.0914234441982083 0.411467131092431 0
0.22 5.6 0.184851396102184 0.670158573143985 1.25986136534835 0.117516993726155 0.492325556205118 1.11022302462516e-16
0.24 5.6 0.199308247161003 0.71740032713299 1.356016821455 0.149841476155649 0.578986346048736 5.55111512312578e-17
0.26 5.6 0.213260752548259 0.761770502024396 1.44829200712092 0.190182627676977 0.671079519513498 5.55111512312578e-17
0.28 5.6 0.226702812329918 0.803255841155946 1.53666146581578 0.240979660077943 0.76825012196822 5.55111512312578e-17
0.3 5.6 0.239633022444337 0.841870256527202 1.62113630141588 0.305540375084952 0.870162870322575 5.55111512312578e-17
0.32 5.6 0.252054131413042 0.877651042272486 1.70175930509857 0.38823261211441 0.976505712471318 5.55111512312578e-17
0.34 5.6 0.263972486596638 0.910655140541722 1.778600113735 0.494447811186684 1.08699237453596 5.55111512312578e-17
0.36 5.6 0.275397489639236 0.940955581454374 1.85175056073284 0.629774778689287 1.20136399971852 2.22044604925031e-16
0.38 5.6 0.286341076115276 0.968638182503941 1.92132033473449 0.796688450161033 1.31938999956087 6.66133814775094e-16
0.4 5.6 0.296817230068518 0.993798560776912 1.98743302091395 0.979443175102396 1.44086824436421 3.33066907387547e-16
0.42 5.6 0.306841540327113 1.01653948475512 2.05022256540935 1.06763521000819 1.56562471710873 2.22044604925031e-16
0.44 5.6 0.31643080229664 1.03696857159589 2.10983017618917 0.994112091168717 1.69351274696167 1.66533453693773e-16
0.46 5.6 0.325602666398437 1.05519632034703 2.16640165314391 0.898172657626277 1.82441192658848 1.11022302462516e-16
0.48 5.6 0.334375332400137 1.07133446091782 2.2200851257181 0.816090230122171 1.95822680378236 1.11022302462516e-16
0.5 5.6 0.342767287511487 1.08549459198973 2.2710291670127 0.749844452645181 2.09488542375752 8.04911692853238e-16
0.52 5.6 0.350797085206841 1.09778707757551 2.31938124798919 0.696868196187742 2.23433778476205 1.11022302462516e-15
0.54 5.6 0.358483161197788 1.10832017083881 2.36528649323439 0.654344562441045 2.37655425706463 9.71445146547012e-16
0.56 5.6 0.365843682731283 1.11719933438364 2.4088866998462 0.619943097862858 2.52152400419245 3.61689844741164e-16
0.58 5.6 0.372896427355829 1.12452672795023 2.45031958266188 0.5918673298251 2.66925343568078 1.11022302462516e-16
0.6 5.6 0.379658687417444 1.13040083686484 2.48971821169972 0.56876059337811 2.81976471253414 1.94289029309402e-16
0.62 5.6 0.386147196767303 1.1349162173503 2.5272106108849 0.549600663545188 2.97309432000014 1.11022302462516e-16
0.64 5.6 0.392378076443792 1.13816333767005 2.56291949055764 0.533612968587913 3.12929171697519 0
0.66 5.6 0.398366796403214 1.14022849688451 2.59696208969093 0.520205201937194 3.28841806722693 3.33066907387547e-16
0.68 5.6 0.404128150693496 1.14119380563871 2.6294501070257 0.508919606439791 3.45054505445819 2.22044604925031e-16
0.7 5.6 0.409676243778797 1.14113721581314 2.66048970337074 0.499398488461307 3.61575378088592 3.33066907387547e-16
0.72 5.6 0.415024486019835 1.14013258802526 2.69018156006493 0.491359276990958 3.78413374731465 1.11022302462516e-16
0.74 5.6 0.420185596589144 1.13824978786176 2.71862098104005 0.484576381349783 3.95578191151514 2.22044604925031e-16
0.76 5.6 0.425171612349122 1.13555480335837 2.74589802805661 0.478867883767387 4.13080182096113 3.33066907387547e-16
0.78 5.6 0.429993901442783 1.13210987764221 2.77209768052778 0.474085684695925 4.30930281553519 1.11022302462516e-16
0.8 5.6 0.434663180542814 1.12797365183361 2.79730001291924 0.470108131614469 4.4913992956106 1.11022302462516e-16
0.82 5.6 0.439189534875412 1.12320131429375 2.82158038404458 0.466834449823297 4.67721005088694 4.44089209850063e-16
0.84 5.6 0.443582440283121 1.11784475312611 2.84500963369235 0.46418049315173 4.86685764545165 3.33066907387547e-16
0.86 5.6 0.447850786717761 1.11195270951613 2.86765428295165 0.462075470880914 5.0604678547198 4.44089209850063e-16
0.88 5.6 0.452002902662806 1.10557093004701 2.88957673537262 0.46045940367492 5.25816915013905 1.11022302462516e-16
0.9 5.6 0.456046580076324 1.09874231657837 2.91083547673102 0.45928112907042 5.46009222781274 5.55111512312578e-16
0.92 5.6 0.459989099523082 1.09150707263673 2.9314852716829 0.458496725042459 5.66636957747543 1.11022302462516e-16
0.94 5.6 0.463837255229462 1.08390284555641 2.95157735601533 0.458068254417839 5.87713508853796 4.44089209850063e-16
0.96 5.6 0.467597379849233 1.07596486383946 2.97115962353793 0.457962757587792 6.09252369019648 1.11022302462516e-16
0.98 5.6 0.47127536877355 1.06772606938477 2.99027680693188 0.458151438913046 6.31267102286362 1.11022302462516e-16
1 5.6 0.474876703856144 1.05921724437788 3.00897065209017 0.45860900537212 6.53771313842913 2.22044604925031e-16
0.2 5.7 0.16991242499658 0.620131353207207 1.15995620320037 0.0900231041269228 0.404736401737654 2.22044604925031e-16
0.22 5.7 0.184865750417016 0.67020843356966 1.25993993440369 0.115739037116515 0.484277699717156 1.11022302462516e-16
0.24 5.7 0.199326634920575 0.717457160217266 1.35611043005842 0.147610640780633 0.56952875014389 5.55111512312578e-17
0.26 5.7 0.213283802936209 0.761832801175713 1.44840040704813 0.187410307241129 0.660125921231442 1.11022302462516e-16
0.28 5.7 0.226731179249807 0.803321464405408 1.53678382290502 0.237563161559654 0.755720339123373 2.22044604925031e-16
0.3 5.7 0.239667380764028 0.841936442268097 1.62127120379615 0.301364090262834 0.855982456868584 5.55111512312578e-17
0.32 5.7 0.252095173591843 0.877714444917646 1.70190479210133 0.383171113046014 0.96060555715412 0
0.34 5.7 0.264020919704515 0.910711882070176 1.77875372147921 0.488363348434218 1.06930826062679 5.55111512312578e-17
0.36 5.7 0.275454032762719 0.941001314668007 1.85190938019344 0.622468120508743 1.18183614153401 1.11022302462516e-16
0.38 5.7 0.286406458133325 0.968668161971483 1.92148107823813 0.787623868380229 1.29796256914291 1.11022302462516e-16
0.4 5.7 0.296892187773469 0.993807717815515 1.98759209336245 0.966528436595629 1.41748889930652 2.22044604925031e-16
0.42 5.7 0.306926816860421 1.01652250330475 2.0503761370256 1.04938756460263 1.54024413822753 4.44089209850063e-16
0.44 5.7 0.316527145866196 1.03691996240761 2.10997425414001 0.977625143842703 1.66608419241217 1.66533453693773e-16
0.46 5.7 0.325710829243111 1.05511049147793 2.16653214996415 0.883484840252203 1.79489080718321 2.22044604925031e-16
0.48 5.7 0.334496069967613 1.07120578306432 2.22019792299955 0.80265648930529 1.92657028269542 4.9960036108132e-16
0.5 5.7 0.34290135781692 1.08531745767274 2.27112017330658 0.737372644882207 2.06105204250048 6.10622663543836e-16
0.52 5.7 0.350945248342036 1.09755595360291 2.31944645028699 0.685170599646214 2.1982871162755 8.04911692853238e-16
0.54 5.7 0.358646178963249 1.10802964380896 2.36532200173546 0.643283102947229 2.33824658595915 8.46545056276682e-16
0.56 5.7 0.366022318366336 1.11684414926066 2.40888878599333 0.609410025987969 2.48092003356285 9.4542429440736e-17
0.58 5.7 0.373091445344946 1.12410181994365 2.45028471063354 0.58177646840945 2.62631401947655 1.94289029309402e-16
0.6 5.7 0.379870853353771 1.12990135699086 2.48964306369841 0.559042154729101 2.77445061216705 3.05311331771918e-16
0.62 5.7 0.386377277257107 1.13433755214892 2.52709210666313 0.540197631724521 2.92536598367826 8.32667268468867e-17
0.64 5.7 0.392626839038082 1.13750112360988 2.56275480168604 0.524478390347313 3.0791090801484 1.11022302462516e-16
0.66 5.7 0.398635009545096 1.13947863001411 2.59674864910431 0.511300106710156 3.23574037249011 1.11022302462516e-16
0.68 5.7 0.404416583671917 1.14035244704667 2.6291856143905 0.500211394858088 3.39533068926851 1.11022302462516e-16
0.7 5.7 0.409985666681132 1.14020079344467 2.66017212680694 0.490859677988499 3.55796013149587 2.77555756156289e-16
0.72 5.7 0.415355669677432 1.13909779537741 2.68980913473227 0.482966521384322 3.72371706739136 2.22044604925031e-16
0.74 5.7 0.420539312511303 1.13711358004447 2.71819220506707 0.47630970047354 3.8926972040006 2.22044604925031e-16
0.76 5.7 0.425548632642218 1.13431439096976 2.74541165625419 0.470710055303824 4.06500273182099 2.22044604925031e-16
0.78 5.7 0.430394998712226 1.13076271886488 2.77155271628933 0.466021760837781 4.2407415381401 2.22044604925031e-16
0.8 5.7 0.435089127776444 1.12651744311673 2.79669569866961 0.462125052638731 4.42002648459128 4.44089209850063e-16
0.82 5.7 0.439641105307595 1.12163397994476 2.82091619055995 0.458920733139729 4.60297474439821 2.22044604925031e-16
0.84 5.7 0.444060407239438 1.11616443409644 2.84428524857532 0.456325981477642 4.78970719487164 0
0.86 5.7 0.448355923440641 1.11015775162845 2.86686959850974 0.454271127009564 4.98034786089593 1.11022302462516e-16
0.88 5.7 0.452535982118825 1.10365987187739 2.88873183611504 0.452697142185235 5.17502340537229 1.11022302462516e-16
0.9 5.7 0.456608374746199 1.09671387717549 2.90993062666789 0.451553677504881 5.37386266284615 4.44089209850063e-16
0.92 5.7 0.460580381175613 1.08936013923201 2.93052090158323 0.450797508734652 5.57699621282091 3.33066907387547e-16
0.94 5.7 0.464458794680817 1.08163646139351 2.95055405075515 0.450391300413124 5.78455598953829 2.22044604925031e-16
0.96 5.7 0.468249946709093 1.07357821622916 2.97007810964735 0.450302614067893 5.99667492527673 1.11022302462516e-16
0.98 5.7 0.471959731179692 1.06521847807097 2.98913794043036 0.450503107280821 6.21348662447868 8.88178419700125e-16
1 5.7 0.475593628199063 1.05658815028333 3.00777540668145 0.450967882730476 6.43512506626162 6.66133814775094e-16
0.2 5.8 0.16992278844928 0.620171211941498 1.16001678884006 0.0886613744844962 0.398213232149647 2.22044604925031e-16
0.22 5.8 0.18487937223427 0.670255741345028 1.26001448581357 0.114009052434597 0.476477734501029 1.11022302462516e-16
0.24 5.8 0.199344085204579 0.717511081985104 1.35619925239426 0.145438289678321 0.560362114942395 1.11022302462516e-16
0.26 5.8 0.213305679278729 0.761891905583784 1.44850326414124 0.184707903501737 0.649508880239287 2.22044604925031e-16
0.28 5.8 0.226758102848436 0.803383716380729 1.5368999220776 0.234228362123261 0.74357503603981 1.11022302462516e-16
0.3 5.8 0.239699992875184 0.841999217837197 1.62139920358757 0.29728047951091 0.842236582099769 2.22044604925031e-16
0.32 5.8 0.252134132346265 0.877774564966852 1.70204282965938 0.378210376319764 0.945191959957564 1.11022302462516e-16
0.34 5.8 0.26406689729401 0.910765661228491 1.77889945581651 0.482381504719278 1.05216452337555 1.11022302462516e-16
0.36 5.8 0.275507712993012 0.941044621347865 1.85206004733389 0.615254972543752 1.16290413127912 1.11022302462516e-16
0.38 5.8 0.286468534327141 0.968696485747391 1.92163355440167 0.77862949922043 1.27718797940905 2.22044604925031e-16
0.4 5.8 0.296963361000223 0.993816240671596 1.98774296267204 0.953725218133557 1.39482079276026 0
0.42 5.8 0.307007794463852 1.01650617175935 2.05052176068706 1.0317401259377 1.51563449865201 1.11022302462516e-16
0.44 5.8 0.316618640258436 1.03687355805902 2.11011083857589 0.961639961236594 1.63948749240096 1.66533453693773e-16
0.46 5.8 0.32581355693267 1.05502869805758 2.16665581192292 0.8692382633338 1.76626359618452 2.77555756156289e-16
0.48 5.8 0.33461075078914 1.07108324859577 2.22030475017405 0.789635944184522 1.89587079851911 4.9960036108132e-16
0.5 5.8 0.343028714331971 1.08514885079276 2.27120627945671 0.725293426584391 2.02823984814367 6.38378239159465e-16
0.52 5.8 0.351086005382167 1.09733601349322 2.31950802425755 0.673847791187094 2.16332276291406 8.32667268468867e-16
0.54 5.8 0.358801063289224 1.10775322350948 2.36535535008793 0.632580568902141 2.30109130216584 1.0547118733939e-15
0.56 5.8 0.366192058419986 1.1165062523901 2.40889036923007 0.599221755930202 2.44153544022028 1.96023752785379e-16
0.58 5.8 0.373276771072943 1.12369763104574 2.45025117319162 0.572017899511453 2.5846618694236 2.08166817117217e-16
0.6 5.8 0.380072496085318 1.12942626586328 2.48957125803391 0.549644970636733 2.73049255332147 1.11022302462516e-16
0.62 5.8 0.386595969620122 1.13378717260481 2.52697911184505 0.531106130148388 2.87906334419056 5.55111512312578e-17
0.64 5.8 0.392863314900839 1.13687130717746 2.56259793697913 0.515646774220699 3.03042267403757 4.44089209850063e-16
0.66 5.8 0.398890003972494 1.13876547510587 2.59654548305086 0.502690414608642 3.18463032417176 1.66533453693773e-16
0.68 5.8 0.404690832887482 1.13955230413336 2.62893396990832 0.491791904754733 3.34175627539357 1.11022302462516e-16
0.7 5.8 0.410279908027632 1.13931026675619 2.65987008281146 0.482603669399331 3.50187963855932 3.88578058618805e-16
0.72 5.8 0.41567064157049 1.13811374162788 2.68945502476886 0.474851310707422 3.66508766363526 1.11022302462516e-16
0.74 5.8 0.420875754381724 1.13603310464628 2.71778461340972 0.46831588517574 3.83147482421568 1.11022302462516e-16
0.76 5.8 0.425907284863887 1.13313484216421 2.74494941189198 0.462820918216226 4.00114197373915 0
0.78 5.8 0.430776602513399 1.12948168015745 2.77103488518425 0.458222797656493 4.17419556920276 1.11022302462516e-16
0.8 5.8 0.435494425133066 1.12513272436523 2.79612157463136 0.454403594680391 4.3507469579708 3.33066907387547e-16
0.82 5.8 0.440070838817967 1.12014360740922 2.82028528504515 0.451265644143968 4.5309117232406 2.22044604925031e-16
0.84 5.8 0.444515319980097 1.11456663972232 2.84359727968251 0.448727412312426 4.71480908381522 2.22044604925031e-16
0.86 5.8 0.448836758803777 1.10845096179942 2.86612447940697 0.446720315936536 4.90256134400319 6.66133814775094e-16
0.88 5.8 0.453043483631926 1.10184269584131 2.88792966310517 0.445186251199992 5.09429338968887 3.33066907387547e-16
0.9 5.8 0.457143285874879 1.09478509531749 2.90907166706725 0.44407565742224 5.29013222687215 0
0.92 5.8 0.461143445110799 1.08731869134138 2.92960558156297 0.443345987320936 5.49020655924577 4.44089209850063e-16
0.94 5.8 0.465050754111616 1.07948143504707 2.9495829432703 0.442960489109378 5.69464640165057 4.44089209850063e-16
0.96 5.8 0.46887154358278 1.07130883539205 2.96905192255761 0.442887229798054 5.9035827265156 1.11022302462516e-16
0.98 5.8 0.472611706450297 1.06283409199687 2.98805750489747 0.443098306569876 6.11714714064432 1.11022302462516e-16
1 5.8 0.476276721566076 1.05408822277909 3.00664166591124 0.443569205923335 6.33547158994758 7.7715611723761e-16
0.2 5.9 0.169932631442049 0.620209064729378 1.16007432761348 0.0873368877086571 0.39188868508695 1.11022302462516e-16
0.22 5.9 0.184892310502301 0.6703006677244 1.260085288729 0.112325410127531 0.468915006662615 2.22044604925031e-16
0.24 5.9 0.199360660589752 0.717562287890306 1.35628360906981 0.14332254909791 0.551473960213974 3.33066907387547e-16
0.26 5.9 0.213326459850235 0.761948030007169 1.44860094970764 0.182073359209081 0.639213990382762 4.44089209850063e-16
0.28 5.9 0.226783679229822 0.803442824196972 1.53701018265662 0.230973154676352 0.731797790648871 1.11022302462516e-16
0.3 5.9 0.23973097489071 0.842058813774956 1.62152076355638 0.29328763975456 0.828906727043189 5.55111512312578e-17
0.32 5.9 0.252171146010931 0.877831625604819 1.70217391762668 0.373349151739253 0.930244232354881 5.55111512312578e-17
0.34 5.9 0.264110582155497 0.910816681395035 1.77903784570603 0.476502463932005 1.03553823970024 3.33066907387547e-16
0.36 5.9 0.275558719820598 0.941085671159618 1.85220311080081 0.608138439665519 1.14454275326498 1.11022302462516e-16
0.38 5.9 0.286527523132503 0.968723274656226 1.92177832092123 0.769715129348777 1.25703867027757 5.55111512312578e-16
0.4 5.9 0.29703099936772 0.99382418522009 1.98788618395553 0.941059582680195 1.37283397407646 1.11022302462516e-16
0.42 5.9 0.307084756163092 1.01649046419624 2.05065997652242 1.01466507703034 1.49176341598981 5.55111512312578e-17
0.44 5.9 0.316705604109234 1.03682923347412 2.11024044169259 0.946137673978452 1.61368779604892 1.66533453693773e-16
0.46 5.9 0.325911205891575 1.05495069821069 2.16677310999384 0.855415877123894 1.73849294140233 2.22044604925031e-16
0.48 5.9 0.33471977122705 1.07096648110044 2.22040602355454 0.777011366501287 1.86608846838625 3.88578058618805e-16
0.5 5.9 0.343149795473667 1.08498824275202 2.27128783369935 0.713589563276351 1.996406400826 9.15933995315754e-16
0.52 5.9 0.351219838880566 1.09712655905774 2.31956623681887 0.662882761311908 2.12939970419626 1.27675647831893e-15
0.54 5.9 0.358948342909522 1.10749002513623 2.36538671095527 0.622220311242164 2.26504078333463 1.26287869051112e-15
0.56 5.9 0.366353479811413 1.11618455582264 2.40889151544547 0.589362060552662 2.40331998080713 2.25514051876985e-16
0.58 5.9 0.373453031608484 1.12331285422172 2.45021891743869 0.562575834562243 2.54424410389693 1.11022302462516e-16
0.6 5.9 0.380264294752336 1.12897402208721 2.48950261159189 0.540553682947462 2.68783500052951 1.66533453693773e-16
0.62 5.9 0.386804006947241 1.13326328841336 2.52687130230784 0.522311210349092 2.83412819817101 1.11022302462516e-16
0.64 5.9 0.39308829290873 1.13627183537799 2.56244842119545 0.507103555188978 2.98317161470662 1.11022302462516e-16
0.66 5.9 0.399132626138272 1.13808670349435 2.5963519557709 0.494361916259371 3.13502434636404 5.55111512312578e-17
0.68 5.9 0.404951804114292 1.13879076040145 2.62869436863004 0.483647255140423 3.28975553472931 1.11022302462516e-16
0.7 5.9 0.410559934612645 1.13846272008528 2.65958258931057 0.474616884418037 3.44744331265321 3.33066907387547e-16
0.72 5.9 0.415970431165976 1.1371772014443 2.68911806377625 0.467000345772609 3.60817382722261 2.77555756156289e-16
0.74 5.9 0.421196015945131 1.13500481698135 2.71739684887161 0.460581893900672 3.77204033684708 7.7715611723761e-16
0.76 5.9 0.426248728593937 1.132012284027 2.74450974121488 0.455187669242838 3.93914237877911 1.11022302462516e-16
0.78 5.9 0.431139939770115 1.12826255229089 2.77054243183112 0.450676212826543 4.10958500295607 2.22044604925031e-16
0.8 5.9 0.435880368340428 1.12381494271795 2.79557567939881 0.446931380797716 4.28347806784902 1.11022302462516e-16
0.82 5.9 0.440480101348544 1.11872529361824 2.81968549631533 0.443856997346426 4.46093559396791 1.11022302462516e-16
0.84 5.9 0.444948616021506 1.11304611086579 2.84294334290881 0.441372779128546 4.64207517075651 2.22044604925031e-16
0.86 5.9 0.449294803207288 1.10682671964519 2.86541632605976 0.439411198881011 4.82701741277597 6.66133814775094e-16
0.88 5.9 0.453526991743829 1.10011341578568 2.88716739927334 0.437915049593231 5.01588546129486 2.22044604925031e-16
0.9 5.9 0.457652973351535 1.09294961518028 2.90825556188335 0.436835536247944 5.20880452765267 5.55111512312578e-16
0.92 5.9 0.461680027718467 1.08537600015744 2.92873605559437 0.436130768543726 5.40590147502874 2.22044604925031e-16
0.94 5.9 0.465614947512321 1.07743066197124 2.94866055699588 0.435764561095695 5.60730443551488 5.55111512312578e-16
0.96 5.9 0.46946406310756 1.06914923881395 2.96807736502907 0.435705471416173 5.81314245965199 1.11022302462516e-16
0.98 5.9 0.473233266861243 1.06056504894364 2.98703158266612 0.435926023261406 6.02354519584046 3.33066907387547e-16
1 5.9 0.476928036808598 1.05170921866821 3.0055652922854 0.436402075592286 6.23864259726946 1.55431223447522e-15
0.2 6 0.169941988219517 0.62024504389433 1.16012902033336 0.0860483228577825 0.385754288195452 1.11022302462516e-16
0.22 6 0.184904610152536 0.670343369842997 1.26015259014807 0.110686529708108 0.461579414682037 1.11022302462516e-16
0.24 6 0.199376418524128 0.717610957259389 1.35636379430764 0.141261590967523 0.542852450555789 2.22044604925031e-16
0.26 6 0.213346216518855 0.762001371457924 1.44869380449563 0.179504649288262 0.629227587139586 1.11022302462516e-16
0.28 6 0.226807996644264 0.80349899615508 1.53711498944361 0.227795434165161 0.720373023089154 1.11022302462516e-16
0.3 6 0.239760433449872 0.842115441447648 1.62163630834739 0.289383613491649 0.815975318737669 2.22044604925031e-16
0.32 6 0.252206341653013 0.87788583133411 1.70229851464014 0.368586037299667 0.915742738365035 1.11022302462516e-16
0.34 6 0.264152123843901 0.910865128739589 1.77916937642739 0.47072609500168 1.01940764787024 1.11022302462516e-16
0.36 6 0.275607227358999 0.94112461912752 1.85233907384552 0.601121022312952 1.12672806381429 3.33066907387547e-16
0.38 6 0.286583625294759 0.968748638635238 1.92191588922476 0.760889251774549 1.23748846581442 3.33066907387547e-16
0.4 6 0.29709533232133 0.993831601463874 1.98802226610653 0.928552765021472 1.3514999900221 1.11022302462516e-16
0.42 6 0.307157962160358 1.01647535515248 2.0507912794732 0.998136072076883 1.46860011935232 1.11022302462516e-16
0.44 6 0.316788330417789 1.03678687172257 2.11036353255815 0.931099808074033 1.58865197860266 3.88578058618805e-16
0.46 6 0.32600410393499 1.05487626726841 2.16688447513839 0.84200120953705 1.71154333166575 2.22044604925031e-16
0.48 6 0.334823495906606 1.07085513181454 2.22050212362775 0.764766320721528 1.8371853653703 8.88178419700125e-16
0.5 6 0.343265004643607 1.08483514441522 2.27136515370244 0.702244723180831 1.96551133134796 9.15933995315754e-16
0.52 6 0.35134719295102 1.09692694473842 2.31962133064046 0.652259452869088 2.09647510460588 1.22124532708767e-15
0.54 6 0.359088504553529 1.10723923100788 2.36541624011493 0.612186649911881 2.2300497057589 1.69309011255336e-15
0.56 6 0.366507113754903 1.11587805451 2.40889228201981 0.579815680154623 2.36622582345937 1.11022302462516e-16
0.58 6 0.37362080448459 1.12294628235715 2.45018789132633 0.553435440827566 2.50501036458832 1.38777878078145e-16
0.6 6 0.380446875003801 1.12854320239783 2.48943695240543 0.53175387239149 2.64642505223835 4.44089209850063e-16
0.62 6 0.387002064763049 1.13276424674508 2.52676837627118 0.513798843146096 2.79050508534361 1.66533453693773e-16
0.64 6 0.393302500183211 1.13570081311395 2.56230581348037 0.498835066841566 2.93729786886094 1.11022302462516e-16
0.66 6 0.399363656442921 1.13744016584997 2.59616747873582 0.486301280031947 3.08686181952482 2.77555756156289e-16
0.68 6 0.405200332674273 1.13806540108221 2.62846606643076 0.475764422215198 3.2392652492265 1.11022302462516e-16
0.7 6 0.410826638281562 1.13765546278204 2.65930873934516 0.466886581980148 3.39458532585044 1.11022302462516e-16
0.72 6 0.41625598839382 1.1362851986189 2.68879717540654 0.459401145324409 3.55290710979993 0
0.74 6 0.421501106735547 1.13402544636578 2.71702765983687 0.453095484485471 3.71432266333413 1.11022302462516e-16
0.76 6 0.426574034447936 1.13094314322596 2.74409121212183 0.447798286708459 3.87893022911545 1.11022302462516e-16
0.78 6 0.431486143614266 1.12710145184165 2.77007373907018 0.443370188502408 4.04683347393952 2.22044604925031e-16
0.8 6 0.436248154438268 1.12255989792511 2.79505620680165 0.439696782075154 4.21814079341812 2.22044604925031e-16
0.82 6 0.440870155194575 1.11737451544536 2.81911482583451 0.436683339429653 4.39296467334791 3.33066907387547e-16
0.84 6 0.445361624217642 1.11159799613162 2.8423212445669 0.434250792261987 4.57142110357861 4.44089209850063e-16
0.86 6 0.449731453322018 1.10527984074016 2.8647427473842 0.432332639109405 4.7536290403553 2.22044604925031e-16
0.88 6 0.453987972154702 1.09846651009462 2.88644245440403 0.430872543911866 4.93970991332394 2.22044604925031e-16
0.9 6 0.45813897307181 1.0912015743698 2.90747952051342 0.429822455100869 5.12978717363336 7.7715611723761e-16
0.92 6 0.462191736208977 1.08352585946203 2.92790933187998 0.429141120210995 5.3239858798264 1.11022302462516e-16
0.94 6 0.466153054479724 1.07547758958985 2.9477836985493 0.428792903710723 5.52243231847483 1.11022302462516e-16
0.96 6 0.47002925829026 1.06709252550898 2.9671510420895 0.428746839269366 5.72525365676941 5.55111512312578e-16
0.98 6 0.473826239804307 1.058404097917 2.98605657752562 0.428975864748183 5.93257762452201 6.66133814775094e-16
1 6 0.477549476629036 1.04944353577365 3.00454248903172 0.42945620070555 6.14453222326771 3.33066907387547e-16


==> figs/corrected_scaling.dat <==
U0 oldK2 corrected_n0 corrected_n1
3.000000000000000000e+01 2.496689091913140146e-04 1.224713629142115678e-04 1.093240388659211249e-03
5.000000000000000000e+01 5.887319692021719675e-05 1.706760613728874887e-05 1.626256479099197350e-04
1.000000000000000000e+02 9.676161681682060589e-06 1.105111806509739836e-06 1.089596615599930374e-05
2.000000000000000000e+02 1.890834141704544891e-06 6.996671686465560924e-08 6.993303145463869441e-07
4.000000000000000000e+02 4.108730422558437567e-07 4.388596153148682788e-09 4.411174359120195732e-08


==> figs/demo_echo.dat <==
t F n
0 1 1.110223025e-16
0.025 0.9999218842 0.00015625
0.05 0.9996876464 0.000625
0.075 0.9992976157 0.00140625
0.1 0.9987523389 0.0025
0.125 0.9980525785 0.00390625
0.15 0.9971993099 0.005625
0.175 0.9961937175 0.00765625
0.2 0.9950371902 0.01
0.225 0.9937313162 0.01265625
0.25 0.9922778767 0.015625
0.275 0.9906788398 0.01890625
0.3 0.9889363529 0.0225
0.325 0.9870527346 0.02640625
0.35 0.9850304672 0.030625
0.375 0.9828721869 0.03515625
0.4 0.9805806757 0.04
0.425 0.9781588509 0.04515625
0.45 0.9756097561 0.050625
0.475 0.9729365507 0.05640625
0.5 0.9701425001 0.0625
0.525 0.9672309654 0.06890625
0.55 0.9642053928 0.075625
0.575 0.9610693039 0.08265625
0.6 0.9578262852 0.09
0.625 0.954479978 0.09765625
0.65 0.9510340687 0.105625
0.675 0.947492279 0.11390625
0.7 0.9438583564 0.1225
0.725 0.9401360652 0.13140625
0.75 0.9363291776 0.140625
0.775 0.9324414652 0.15015625
0.8 0.9284766909 0.16
0.825 0.9244386011 0.17015625
0.85 0.9203309185 0.180625
0.875 0.9161573349 0.19140625
0.9 0.9119215052 0.2025
0.925 0.9076270408 0.21390625
0.95 0.9032775044 0.225625
0.975 0.8988764045 0.23765625
1 0.894427191 0.25
1.027678718 0.894427191 0.2500000001
1.055357436 0.8944271909 0.2500000003
1.083036154 0.8944271909 0.2500000004
1.110714872 0.8944271908 0.2500000005
1.13839359 0.8944271908 0.2500000006
1.166072308 0.8944271907 0.2500000008
1.193751026 0.8944271907 0.2500000009
1.221429744 0.8944271907 0.250000001
1.249108462 0.8944271906 0.250000001
1.276787179 0.8944271906 0.2500000011
1.304465897 0.8944271906 0.2500000012
1.332144615 0.8944271905 0.2500000013
1.359823333 0.8944271905 0.2500000013
1.387502051 0.8944271905 0.2500000014
1.415180769 0.8944271905 0.2500000014
1.442859487 0.8944271905 0.2500000015
1.470538205 0.8944271905 0.2500000015
1.498216923 0.8944271905 0.2500000015
1.525895641 0.8944271904 0.2500000015
1.553574359 0.8944271904 0.2500000016
1.581253077 0.8944271904 0.2500000015
1.608931795 0.8944271905 0.2500000015
1.636610513 0.8944271905 0.2500000015
1.664289231 0.8944271905 0.2500000015
1.691967949 0.8944271905 0.2500000014
1.719646667 0.8944271905 0.2500000014
1.747325385 0.8944271905 0.2500000013
1.775004102 0.8944271905 0.2500000013
1.80268282 0.8944271906 0.2500000012
1.830361538 0.8944271906 0.2500000011
1.858040256 0.8944271906 0.250000001
1.885718974 0.8944271907 0.250000001
1.913397692 0.8944271907 0.2500000009
1.94107641 0.8944271907 0.2500000008
1.968755128 0.8944271908 0.2500000006
1.996433846 0.8944271908 0.2500000005
2.024112564 0.8944271909 0.2500000004
2.051791282 0.8944271909 0.2500000003
2.07947 0.894427191 0.2500000001
2.107148718 0.894427191 0.25
2.132148718 0.8988764045 0.2376562501
2.157148718 0.9032775043 0.2256250001
2.182148718 0.9076270407 0.2139062501
2.207148718 0.9119215051 0.2025000002
2.232148718 0.9161573348 0.1914062502
2.257148718 0.9203309184 0.1806250003
2.282148718 0.924438601 0.1701562503
2.307148718 0.9284766908 0.1600000003
2.332148718 0.932441465 0.1501562504
2.357148718 0.9363291774 0.1406250004
2.382148718 0.940136065 0.1314062504
2.407148718 0.9438583562 0.1225000004
2.432148718 0.9474922788 0.1139062505
2.457148718 0.9510340685 0.1056250005
2.482148718 0.9544799778 0.09765625049
2.507148718 0.957826285 0.0900000005
2.532148718 0.9610693037 0.08265625051
2.557148718 0.9642053926 0.07562500052
2.582148718 0.9672309651 0.06890625052
2.607148718 0.9701424999 0.06250000052
2.632148718 0.9729365505 0.05640625052
2.657148718 0.9756097559 0.05062500052
2.682148718 0.9781588507 0.04515625051
2.707148718 0.9805806755 0.0400000005
2.732148718 0.9828721867 0.03515625049
2.757148718 0.9850304669 0.03062500048
2.782148718 0.9870527344 0.02640625046
2.807148718 0.9889363527 0.02250000044
2.832148718 0.9906788396 0.01890625042
2.857148718 0.9922778765 0.01562500039
2.882148718 0.993731316 0.01265625036
2.907148718 0.99503719 0.01000000033
2.932148718 0.9961937173 0.007656250302
2.957148718 0.9971993098 0.005625000266
2.982148718 0.9980525784 0.003906250229
3.007148718 0.9987523388 0.002500000188
3.032148718 0.9992976156 0.001406250145
3.057148718 0.9996876464 0.0006250000992
3.082148718 0.9999218841 0.0001562500509
3.107148718 1 0
3.169648718 1 0
3.232148718 1 0
3.294648718 1 0
3.357148718 1 1.110223025e-16
3.419648718 1 1.110223025e-16
3.482148718 1 0
3.544648718 1 -5.551115123e-17
3.607148718 1 0
3.669648718 1 0
3.732148718 1 -1.110223025e-16
3.794648718 1 0
3.857148718 1 0
3.919648718 1 1.110223025e-16
3.982148718 1 0
4.044648718 1 0
4.107148718 1 0
4.169648718 1 -1.110223025e-16
4.232148718 1 0
4.294648718 1 -5.551115123e-17
4.357148718 1 -1.110223025e-16
4.419648718 1 0
4.482148718 1 0
4.544648718 1 0
4.607148718 1 -5.551115123e-17
4.669648718 1 -5.551115123e-17
4.732148718 1 0
4.794648718 1 0
4.857148718 1 1.110223025e-16
4.919648718 1 0
4.982148718 1 0
5.044648718 1 -1.110223025e-16
5.107148718 1 0
5.169648718 1 0
5.232148718 1 0
5.294648718 1 -1.110223025e-16
5.357148718 1 0
5.419648718 1 0
5.482148718 1 0
5.544648718 1 1.110223025e-16
5.607148718 1 0


==> figs/demo_naive.dat <==
t F n
0 1 1.110223025e-16
0.025 0.9999218842 0.00015625
0.05 0.9996876464 0.000625
0.075 0.9992976157 0.00140625
0.1 0.9987523389 0.0025
0.125 0.9980525785 0.00390625
0.15 0.9971993099 0.005625
0.175 0.9961937175 0.00765625
0.2 0.9950371902 0.01
0.225 0.9937313162 0.01265625
0.25 0.9922778767 0.015625
0.275 0.9906788398 0.01890625
0.3 0.9889363529 0.0225
0.325 0.9870527346 0.02640625
0.35 0.9850304672 0.030625
0.375 0.9828721869 0.03515625
0.4 0.9805806757 0.04
0.425 0.9781588509 0.04515625
0.45 0.9756097561 0.050625
0.475 0.9729365507 0.05640625
0.5 0.9701425001 0.0625
0.525 0.9672309654 0.06890625
0.55 0.9642053928 0.075625
0.575 0.9610693039 0.08265625
0.6 0.9578262852 0.09
0.625 0.954479978 0.09765625
0.65 0.9510340687 0.105625
0.675 0.947492279 0.11390625
0.7 0.9438583564 0.1225
0.725 0.9401360652 0.13140625
0.75 0.9363291776 0.140625
0.775 0.9324414652 0.15015625
0.8 0.9284766909 0.16
0.825 0.9244386011 0.17015625
0.85 0.9203309185 0.180625
0.875 0.9161573349 0.19140625
0.9 0.9119215052 0.2025
0.925 0.9076270408 0.21390625
0.95 0.9032775044 0.225625
0.975 0.8988764045 0.23765625
1 0.894427191 0.25
1.115178718 0.8944271908 0.2500000005
1.230357436 0.8944271906 0.250000001
1.345536154 0.8944271905 0.2500000013
1.460714872 0.8944271905 0.2500000015
1.57589359 0.8944271904 0.2500000015
1.691072308 0.8944271905 0.2500000014
1.806251026 0.8944271906 0.2500000012
1.921429744 0.8944271907 0.2500000008
2.036608462 0.8944271909 0.2500000003
2.151787179 0.8944271911 0.2499999998
2.266965897 0.8944271913 0.2499999992
2.382144615 0.8944271915 0.2499999985
2.497323333 0.8944271918 0.2499999979
2.612502051 0.894427192 0.2499999973
2.727680769 0.8944271921 0.2499999968
2.842859487 0.8944271923 0.2499999964
2.958038205 0.8944271924 0.2499999961
3.073216923 0.8944271924 0.249999996
3.188395641 0.8944271924 0.249999996
3.303574359 0.8944271924 0.2499999961
3.418753077 0.8944271923 0.2499999964
3.533931795 0.8944271921 0.2499999968
3.649110513 0.8944271919 0.2499999974
3.764289231 0.8944271917 0.2499999979
3.879467949 0.8944271915 0.2499999986
3.994646667 0.8944271913 0.2499999992
4.109825385 0.8944271911 0.2499999998
4.225004102 0.8944271909 0.2500000004
4.34018282 0.8944271907 0.2500000009
4.455361538 0.8944271906 0.2500000012
4.570540256 0.8944271905 0.2500000015
4.685718974 0.8944271904 0.2500000015
4.800897692 0.8944271905 0.2500000015
4.91607641 0.8944271905 0.2500000013
5.031255128 0.8944271907 0.2500000009
5.146433846 0.8944271908 0.2500000005
5.261612564 0.894427191 0.2499999999
5.376791282 0.8944271912 0.2499999993
5.49197 0.8944271915 0.2499999987
5.607148718 0.8944271917 0.2499999981


==> figs/gates.dat <==
k nr_naive nr_echo nz_naive nz_echo eps_naive eps_echo
0 0.1 0.1 0.5 0.5 0.0004159176565 0.0004159176565
1 0.1917162598 0.1 0.5109009781 0.5364275672 0.0004794950096 0.0004159176565
2 0.2974523067 0.1 0.5219207874 0.574182102 0.0005527908244 0.0004159176565
3 0.4193512116 0.1 0.5330607235 0.6133119427 0.0006372906691 0.0004159176565
4 0.5598836359 0.1 0.5443220958 0.6538671883 0.0007347071967 0.0004159176565
5 0.7218979073 0.1 0.5557062281 0.6958997628 0.0008470148569 0.0004159176565
6 0.9086777505 0.1 0.5672144585 0.7394634818 0.0009764899147 0.0004159176565
7 1.124008841 0.1 0.5788481399 0.784614121 0.001125756586 0.0004159176565
8 1.372255536 0.1 0.5906086398 0.8314094882 0.001297840225 0.0004159176565
9 1.658449328 0.1 0.6024973407 0.8799094968 0.001496228644 0.0004159176565
10 1.988390827 0.1 0.61451564 0.9301762427 0.001724942802 0.0004159176565
11 2.368767326 0.1 0.6266649505 0.9822740839 0.001988618305 0.0004159176565
12 2.807288341 0.1 0.6389467004 1.036269723 0.002292599361 0.0004159176565
13 3.312841869 0.1 0.6513623334 1.092232291 0.002643047091 0.0004159176565
14 3.895674528 0.1 0.663913309 1.15023344 0.003047064414 0.0004159176565
15 4.567599239 0.1 0.6766011024 1.210347429 0.00351284 0.0004159176565
16 5.342234653 0.1 0.6894272052 1.272651225 0.004049814243 0.0004159176565
17 6.235281172 0.1 0.7023931251 1.337224597 0.004668870602 0.0004159176565
18 7.264839168 0.1 0.7155003862 1.404150219 0.005382556183 0.0004159176565
19 8.451775845 0.1 0.7287505292 1.473513779 0.006205336052 0.0004159176565
20 9.820148176 0.1 0.7421451118 1.545404085 0.007153886408 0.0004159176565
21 11.39769049 0.1 0.7556857084 1.61991318 0.008247432581 0.0004159176565
22 13.21637662 0.1 0.7693739107 1.69713646 0.009508138697 0.0004159176565
23 15.31306788 0.1 0.7832113279 1.777172796 0.01096155689 0.0004159176565
24 17.73026029 0.1 0.7971995864 1.860124661 0.01263714523 0.0004159176565
25 20.51694577 0.1 0.8113403306 1.94609826 0.01456886472 0.0004159176565
26 23.7296052 0.1 0.8256352228 2.035203669 0.01679586769 0.0004159176565
27 27.43335314 0.1 0.8400859433 2.127554971 0.01936329129 0.0004159176565
28 31.70325759 0.1 0.8546941908 2.223270406 0.02232317238 0.0004159176565
29 36.62586149 0.1 0.8694616824 2.322472522 0.02573550218 0.0004159176565
30 42.30093675 0.1 0.8843901542 2.42528833 0.02966944219 0.0004159176565
31 48.84350648 0.1 0.8994813609 2.531849467 0.03420472596 0.0004159176565
32 56.38617624 0.1 0.9147370765 2.642292367 0.03943327518 0.0004159176565
33 65.08182177 0.1 0.9301590943 2.756758433 0.0454610627 0.0004159176565
34 75.10668744 0.1 0.9457492272 2.87539422 0.05241026043 0.0004159176565
35 86.66395842 0.1 0.9615093078 2.998351619 0.06042171553 0.0004159176565
36 99.98787884 0.1 0.9774411887 3.125788058 0.06965780513 0.0004159176565
37 115.3484995 0.1 0.9935467427 3.257866696 0.08030572738 0.0004159176565
38 133.0571513 0.1 1.009827863 3.394756638 0.09258129564 0.0004159176565
39 153.4727553 0.1 1.026286463 3.536633147 0.1067333126 0.0004159176565
40 177.0090973 0.1 1.042924479 3.683677872 0.1230486129 0.0004159176565


==> figs/hierarchy_scaling.dat <==
U0 harm K2 O2
3.000000000000000000e+01 1.211317138789524961e-03 2.496689091913140146e-04 5.163106029115738238e-05
5.000000000000000000e+01 4.461786302485393207e-04 5.887319692021719675e-05 1.943554966032934317e-05
1.000000000000000000e+02 1.130484595392999836e-04 9.676161681682060589e-06 4.754994861855266208e-06
2.000000000000000000e+02 2.841804172248885152e-05 1.890834255391382612e-06 1.124185502021646244e-06


==> figs/orbit.dat <==
b bd
1.224744871 0.9128709292
1.231911249 0.9074479746
1.239034416 0.9018954791
1.246113362 0.8962158959
1.253147097 0.8904116187
1.260134648 0.8844849844
1.26707506 0.8784382748
1.273967398 0.8722737189
1.28081074 0.8659934949
1.287604186 0.859599732
1.29434685 0.8530945124
1.301037861 0.8464798731
1.307676367 0.8397578076
1.314261529 0.8329302676
1.320792524 0.8259991646
1.327268545 0.8189663714
1.333688797 0.8118337235
1.340052503 0.8046030208
1.346358895 0.7972760287
1.352607224 0.7898544798
1.358796752 0.7823400747
1.364926754 0.7747344834
1.370996518 0.7670393468
1.377005346 0.7592562774
1.382952552 0.7513868606
1.388837461 0.7434326557
1.394659414 0.7353951969
1.400417759 0.7272759944
1.406111859 0.7190765351
1.411741089 0.7107982838
1.417304832 0.7024426837
1.422802487 0.6940111575
1.428233461 0.6855051083
1.433597172 0.6769259199
1.438893049 0.668274958
1.444120534 0.6595535707
1.449279077 0.6507630892
1.454368138 0.6419048286
1.45938719 0.6329800882
1.464335715 0.6239901525
1.469213202 0.6149362916
1.474019156 0.6058197617
1.478753086 0.5966418057
1.483414514 0.5874036538
1.488002971 0.5781065239
1.492517998 0.568751622
1.496959143 0.559340143
1.501325967 0.5498732709
1.505618038 0.5403521789
1.509834933 0.5307780307
1.513976239 0.52115198
1.518041552 0.5114751713
1.522030478 0.5017487403
1.525942629 0.4919738142
1.529777628 0.4821515119
1.533535107 0.4722829446
1.537214706 0.4623692157
1.540816073 0.4524114217
1.544338866 0.4424106519
1.54778275 0.4323679891
1.551147401 0.4222845096
1.5544325 0.4121612838
1.55763774 0.4019993761
1.560762819 0.3917998452
1.563807446 0.3815637446
1.566771337 0.3712921225
1.569654215 0.3609860224
1.572455815 0.3506464828
1.575175877 0.340274538
1.577814149 0.3298712178
1.580370389 0.3194375478
1.582844361 0.3089745501
1.585235839 0.2984832425
1.587544604 0.2879646397
1.589770445 0.2774197527
1.591913158 0.2668495895
1.59397255 0.2562551549
1.595948432 0.2456374508
1.597840626 0.2349974762
1.59964896 0.2243362278
1.60137327 0.2136546995
1.6030134 0.2029538831
1.604569204 0.1922347681
1.60604054 0.1814983419
1.607427276 0.1707455899
1.608729287 0.1599774958
1.609946456 0.1491950417
1.611078675 0.1383992078
1.612125842 0.127590973
1.613087863 0.1167713151
1.613964651 0.1059412103
1.614756129 0.09510163382
1.615462226 0.08425355991
1.616082878 0.07339796189
1.616618031 0.06253581227
1.617067636 0.05166808287
1.617431653 0.04079574493
1.61771005 0.02991976922
1.617902803 0.01904112611
1.618009893 0.008160785697
1.618031311 -0.002720282104
1.617967056 -0.01360110744
1.617817133 -0.02448072046
1.617581556 -0.03535815115
1.617260345 -0.04623242929
1.616853529 -0.05710258432
1.616361145 -0.06796764527
1.615783236 -0.07882664062
1.615119854 -0.08967859819
1.614371059 -0.1005225451
1.613536916 -0.1113575076
1.612617501 -0.1221825109
1.611612896 -0.1329965794
1.610523191 -0.143798736
1.609348484 -0.1545880025
1.608088879 -0.1653633992
1.606744491 -0.1761239451
1.605315439 -0.1868686573
1.603801852 -0.1975965512
1.602203867 -0.2083066405
1.600521628 -0.2189979366
1.598755286 -0.229669449
1.596905001 -0.2403201849
1.594970941 -0.250949149
1.592953281 -0.2615553435
1.590852205 -0.2721377678
1.588667903 -0.2826954187
1.586400574 -0.2932272897
1.584050426 -0.3037323715
1.581617673 -0.3142096512
1.579102538 -0.3246581126
1.576505252 -0.3350767356
1.573826054 -0.3454644966
1.571065192 -0.3558203678
1.568222919 -0.3661433172
1.565299501 -0.3764323084
1.562295207 -0.3866863005
1.559210318 -0.3969042476
1.556045121 -0.4070850989
1.552799914 -0.4172277984
1.549475 -0.4273312844
1.546070692 -0.4373944897
1.542587312 -0.4474163409
1.53902519 -0.4573957586
1.535384664 -0.4673316566
1.531666081 -0.4772229422
1.527869796 -0.4870685155
1.523996174 -0.496867269
1.520045588 -0.506618088
1.51601842 -0.5163198492
1.51191506 -0.5259714214
1.507735908 -0.5355716645
1.503481373 -0.5451194294
1.499151872 -0.5546135575
1.494747833 -0.5640528804
1.490269692 -0.5734362195
1.485717893 -0.5827623854
1.481092892 -0.5920301779
1.476395154 -0.6012383848
1.471625152 -0.6103857823
1.466783369 -0.6194711339
1.4618703 -0.6284931901
1.456886448 -0.6374506877
1.451832326 -0.6463423497
1.446708457 -0.6551668842
1.441515375 -0.6639229839
1.436253625 -0.672609326
1.43092376 -0.6812245707
1.425526346 -0.6897673614
1.420061958 -0.6982363232
1.414531184 -0.7066300629
1.408934621 -0.7149471677
1.403272879 -0.7231862048
1.397546577 -0.7313457201
1.391756348 -0.7394242381
1.385902835 -0.7474202602
1.379986694 -0.7553322644
1.374008592 -0.763158704
1.367969209 -0.7708980069
1.361869238 -0.7785485741
1.355709384 -0.7861087792
1.349490364 -0.7935769669
1.34321291 -0.8009514519
1.336877767 -0.8082305179
1.330485691 -0.815412416
1.324037457 -0.8224953637
1.317533848 -0.8294775436
1.310975668 -0.8363571015
1.30436373 -0.8431321457
1.297698866 -0.8498007446
1.290981921 -0.8563609259
1.284213756 -0.8628106746
1.27739525 -0.8691479312
1.270527296 -0.8753705904
1.263610806 -0.8814764985
1.256646706 -0.8874634523
1.249635942 -0.8933291967
1.242579479 -0.8990714225
1.235478297 -0.9046877648
1.228333397 -0.9101758002
1.2211458 -0.9155330451
1.213916545 -0.9207569529
1.206646692 -0.9258449115
1.199337322 -0.9307942413
1.191989537 -0.9356021919
1.184604462 -0.94026594
1.177183244 -0.9447825861
1.169727052 -0.9491491519
1.162237079 -0.9533625772
1.154714545 -0.9574197169
1.147160692 -0.9613173376
1.13957679 -0.9650521146
1.131964133 -0.9686206285
1.124324045 -0.9720193615
1.116657877 -0.975244694
1.108967008 -0.9782929013
1.101252849 -0.9811601491
1.093516839 -0.9838424905
1.085760451 -0.9863358617
1.077985188 -0.988636078
1.070192589 -0.99073883
1.062384225 -0.9926396794
1.054561705 -0.9943340551
1.046726672 -0.9958172487
1.038880807 -0.9970844106
1.031025833 -0.9981305458
1.023163508 -0.9989505095
1.015295635 -0.9995390035
1.007424058 -0.9998905716
0.9995506635 -0.999999596
0.9916773844 -0.9998602933
0.9838061993 -0.9994667108
0.9759391341 -0.998812723
0.9680782641 -0.9978920283
0.9602257145 -0.996698146
0.9523836623 -0.9952244138
0.944554338 -0.9934639852
0.9367400264 -0.9914098279
0.9289430686 -0.9890547222
0.921165863 -0.9863912608
0.9134108675 -0.9834118483
0.9056806002 -0.9801087022
0.8979776413 -0.9764738542
0.8903046346 -0.9724991534
0.8826642885 -0.9681762694
0.8750593779 -0.9634966976
0.8674927454 -0.9584517653
0.8599673023 -0.9530326398
0.8524860301 -0.9472303375
0.8450519816 -0.9410357356
0.8376682822 -0.9344395849
0.8303381301 -0.927432526
0.8230647979 -0.9200051065
0.8158516328 -0.9121478016
0.8087020574 -0.9038510374
0.8016195694 -0.8951052169
0.7946077425 -0.8859007491
0.7876702254 -0.876228082
0.780810742 -0.8660777382
0.7740330903 -0.8554403553
0.7673411415 -0.8443067292
0.7607388383 -0.8326678621
0.7542301936 -0.8205150142
0.7478192875 -0.8078397601
0.7415102652 -0.7946340489
0.7353073338 -0.7808902692
0.7292147581 -0.7666013176
0.7232368567 -0.7517606723
0.7173779969 -0.7363624697
0.7116425896 -0.720401585
0.7060350824 -0.7038737162
0.7005599538 -0.6867754712
0.6952217047 -0.6691044563
0.6900248509 -0.6508593673
0.6849739136 -0.6320400812
0.6800734102 -0.6126477471
0.6753278439 -0.5926848775
0.6707416921 -0.5721554359
0.6663193952 -0.5510649221
0.6620653441 -0.5294204523
0.6579838667 -0.507230833
0.6540792151 -0.4845066277
0.6503555509 -0.4612602138
0.646816931 -0.4375058303
0.6434672926 -0.4132596115
0.6403104385 -0.388539609
0.6373500217 -0.3633657979
0.6345895305 -0.3377600672
0.6320322733 -0.3117461937
0.6296813639 -0.285349797
0.6275397076 -0.2585982777
0.6256099869 -0.2315207357
0.623894649 -0.2041478713
0.6223958934 -0.1765118667
0.6211156609 -0.1486462519
0.6200556232 -0.1205857535
0.6192171747 -0.09236612853
0.6186014247 -0.06402398606
0.6182091916 -0.03559659752
0.618040998 -0.007121698453
0.6180970688 0.02136271576
0.6183773289 0.04981859759
0.6188814044 0.07820805576
0.6196086242 0.1064935616
0.6205580239 0.1346381505
0.6217283509 0.1626056163
0.623118071 0.1903606957
0.6247253767 0.2178692407
0.6265481967 0.245098377
0.6285842061 0.2720166477
0.6308308385 0.2985941391
0.6332852983 0.3248025896
0.6359445743 0.3506154803
0.6388054534 0.3760081061
0.6418645355 0.4009576298
0.6451182481 0.4254431171
0.6485628613 0.4494455546
0.6521945034 0.472947851
0.6560091753 0.4959348231
0.660002766 0.5183931681
0.6641710668 0.5403114218
0.668509786 0.561679907
0.6730145626 0.5824906714
0.6776809794 0.6027374165
0.6825045758 0.6224154211
0.6874808601 0.641521458
0.6926053208 0.6600537075
0.6978734373 0.6780116681
0.7032806899 0.6953960648
0.7088225692 0.712208758
0.7144945845 0.7284526518
0.7202922719 0.7441316043
0.7262112012 0.7592503395
0.7322469828 0.773814362
0.7383952729 0.7878298743
0.7446517793 0.8013036985
0.7510122656 0.8142432007
0.7574725552 0.8266562204
0.764028535 0.8385510037
0.7706761583 0.8499361405
0.777411447 0.8608205062
0.7842304938 0.871213208
0.7911294642 0.881123535
0.798104597 0.8905609122
0.8051522059 0.8995348591
0.8122686796 0.9080549515
0.8194504823 0.9161307872
0.8266941541 0.9237719552
0.8339963099 0.9309880078
0.8413536401 0.9377884364
0.8487629093 0.9441826493
0.8562209557 0.9501799528
0.8637246905 0.9557895348
0.8712710966 0.9610204499
0.8788572277 0.9658816077
0.8864802071 0.9703817619
0.8941372262 0.9745295019
0.9018255435 0.9783332461
0.909542483 0.9818012356
0.9172854331 0.9849415305
0.9250518446 0.9877620063
0.9328392297 0.9902703521
0.9406451607 0.9924740695
0.9484672677 0.9943804717
0.9563032381 0.9959966848
0.9641508144 0.9973296477
0.9720077931 0.9983861148
0.9798720232 0.9991726573
0.9877414046 0.9996956658
0.995613887 0.9999613536
1.003487468 0.9999757593
1.011360193 0.9997447505
1.019230151 0.9992740275
1.027095478 0.9985691266
1.03495435 0.9976354245
1.042804987 0.9964781424
1.050645648 0.9951023495
1.058474633 0.9935129675
1.066290278 0.9917147751
1.074090958 0.9897124113
1.081875084 0.9875103806
1.089641099 0.9851130561
1.097387484 0.9825246843
1.105112751 0.9797493891
1.112815443 0.9767911753
1.120494135 0.9736539331
1.128147434 0.9703414414
1.135773973 0.966857372
1.143372417 0.963205293
1.150941455 0.9593886727
1.158479805 0.9554108827
1.165986212 0.9512752017
1.173459445 0.9469848184
1.180898298 0.9425428351
1.18830159 0.9379522707
1.195668162 0.9332160637
1.202996878 0.9283370752
1.210286626 0.9233180917
1.217536314 0.9181618278
1.224744871 0.9128709292


==> figs/p1d.dat <==
t P0 P2 P5
0 1 1 1
0.1 0.9999999951 0.9999651303 0.9742045921
0.2 0.9999996956 0.9994555427 0.9020507126
0.3 0.9999966424 0.9973524594 0.797673676
0.4 0.9999819576 0.9920840597 0.6800425412
0.5 0.9999349385 0.9819780214 0.5679234436
0.6 0.9998183538 0.9656140429 0.4756054015
0.7 0.9995760379 0.9420956059 0.4105753358
0.8 0.9991336567 0.9111931443 0.3734238585
0.9 0.9984026137 0.8733507102 0.3594642182
1 0.997286318 0.8295812197 0.3611518112
1.1 0.9956876078 0.7812935092 0.3704311775
1.2 0.993516079 0.7300970077 0.3804489622
1.3 0.9906943007 0.6776211289 0.3864441755
1.4 0.987162287 0.6253725909 0.3859115793
1.5 0.98288 0.57464 0.3782760243
1.6 0.9778279857 0.5264443237 0.3643339862
1.7 0.9720064616 0.4815273877 0.3456637744
1.8 0.9654332774 0.4403678613 0.324126871
1.9 0.9581411758 0.403214268 0.30151163
2 0.9501747372 0.3701262058 0.2793209892
2.1 0.9415873045 0.3410172145 0.2586789883
2.2 0.9324381035 0.3156949688 0.2403215534
2.3 0.9227896898 0.2938963595 0.2246385007
2.4 0.9127057888 0.2753164369 0.2117403447
2.5 0.902249547 0.2596311465 0.2015314579
2.6 0.8914821756 0.2465143572 0.1937782964
2.7 0.8804619508 0.2356499745 0.1881669471
2.8 0.8692435231 0.2267400226 0.1843480496
2.9 0.8578774835 0.2195095558 0.1819694606
3 0.8464101367 0.2137091704 0.1806982467
3.1 0.8348834383 0.2091157685 0.180234057
3.2 0.8233350532 0.2055321017 0.180315947
3.3 0.8117985041 0.2027855101 0.1807245082
3.4 0.8003033808 0.200726169 0.1812808345
3.5 0.7888755907 0.1992250762 0.1818435213
3.6 0.7775376295 0.1981719432 0.1823045875
3.7 0.7663088636 0.1974731036 0.1825849495
3.8 0.7552058104 0.197049513 0.18262987
3.9 0.7442424119 0.1968348841 0.1824046498
4 0.7334302966 0.196773982 0.1818907136
4.1 0.7227790252 0.1968210885 0.1810821631
4.2 0.7122963201 0.1969386347 0.179982815
4.3 0.7019882767 0.1970959952 0.1786037077
4.4 0.6918595566 0.1972684339 0.1769610418
4.5 0.6819135635 0.1974361868 0.1750745069
4.6 0.672152602 0.1975836701 0.1729659458
4.7 0.6625780201 0.1976987987 0.1706583064
4.8 0.6531903375 0.1977724031 0.1681748348
4.9 0.6439893597 0.1977977317 0.1655384686
5 0.6349742791 0.1977700274 0.1627713933
5.1 0.626143766 0.1976861697 0.159894729
5.2 0.6174960472 0.1975443718 0.1569283227
5.3 0.6090289769 0.1973439252 0.1538906217
5.4 0.6007400984 0.1970849863 0.1507986102
5.5 0.5926266983 0.1967683965 0.147667794
5.6 0.5846858538 0.1963955334 0.1445122209
5.7 0.576914475 0.1959681856 0.141344527
5.8 0.5693093403 0.1954884505 0.1381760007
5.9 0.5618671281 0.1949586489 0.1350166587
6 0.5545844447 0.1943812549 0.1318753288
6.1 0.5474578469 0.1937588397 0.128759737
6.2 0.5404838632 0.1930940244 0.1256765942
6.3 0.5336590111 0.1923894435 0.1226316821
6.4 0.5269798118 0.1916477144 0.1196299371
6.5 0.520442803 0.1908714146 0.1166755287
6.6 0.51404455 0.190063063 0.1137719353
6.7 0.5077816545 0.189225106 0.1109220145
6.8 0.5016507625 0.1883599073 0.108128068
6.9 0.4956485701 0.1874697401 0.1053919023
7 0.4897718293 0.1865567827 0.102714884
7.1 0.4840173515 0.1856231147 0.1000979907
7.2 0.4783820114 0.1846707161 0.09754185718
7.3 0.4728627492 0.1837014669 0.09504681711
7.4 0.4674565727 0.1827171478 0.0926129413
7.5 0.4621605586 0.1817194421 0.09024007177
7.6 0.4569718531 0.1807099379 0.08792785253
7.7 0.451887673 0.1796901305 0.08567575719
7.8 0.4469053052 0.1786614259 0.08348311369
7.9 0.4420221066 0.1776251441 0.08134912632
8 0.437235504 0.176582522 0.07927289537
8.1 0.432542993 0.175534718 0.0772534346
8.2 0.4279421375 0.1744828145 0.07528968668
8.3 0.4234305684 0.1734278226 0.07338053688
8.4 0.4190059827 0.1723706847 0.07152482516
8.5 0.4146661422 0.171312279 0.06972135677
8.6 0.410408872 0.170253422 0.06796891155
8.7 0.4062320596 0.1691948725 0.06626625213
8.8 0.4021336528 0.1681373348 0.06461213101
8.9 0.398111659 0.1670814613 0.06300529674
9 0.3941641431 0.1660278561 0.06144449928
9.1 0.3902892264 0.1649770775 0.05992849459
9.2 0.3864850849 0.1639296407 0.05845604861
9.3 0.382749948 0.1628860208 0.05702594059
9.4 0.3790820966 0.1618466545 0.05563696596
9.5 0.3754798623 0.1608119434 0.05428793873
9.6 0.3719416252 0.1597822556 0.05297769342
9.7 0.368465813 0.1587579277 0.05170508677
9.8 0.3650508996 0.1577392674 0.05046899898
9.9 0.3616954031 0.1567265547 0.04926833479
10 0.3583978853 0.1557200441 0.04810202426
10.1 0.3551569496 0.1547199662 0.04696902334
10.2 0.3519712404 0.153726529 0.04586831429
10.3 0.3488394412 0.1527399199 0.04479890589
10.4 0.3457602738 0.1517603063 0.04375983358
10.5 0.342732497 0.1507878379 0.04275015939
10.6 0.3397549053 0.1498226471 0.04176897183
10.7 0.3368263279 0.1488648505 0.0408153857
10.8 0.3339456276 0.14791455 0.03988854174
10.9 0.3311116998 0.1469718336 0.03898760637
11 0.3283234711 0.1460367767 0.03811177117
11.1 0.3255798989 0.1451094428 0.03726025253
11.2 0.3228799697 0.1441898842 0.03643229112
11.3 0.3202226991 0.143278143 0.03562715134
11.4 0.3176071297 0.1423742517 0.03484412086
11.5 0.3150323315 0.1414782341 0.03408251001
11.6 0.3124973999 0.1405901056 0.0333416512
11.7 0.3100014557 0.1397098742 0.0326208984
11.8 0.3075436438 0.1388375406 0.03191962652
11.9 0.3051231328 0.1379730992 0.03123723081
12 0.3027391139 0.1371165383 0.03057312632
12.1 0.3003908006 0.1362678408 0.0299267473
12.2 0.2980774274 0.1354269843 0.02929754663
12.3 0.2957982498 0.1345939417 0.02868499523
12.4 0.2935525432 0.1337686816 0.02808858153
12.5 0.2913396023 0.1329511687 0.02750781091
12.6 0.2891587409 0.1321413641 0.02694220516
12.7 0.2870092908 0.1313392252 0.02639130194
12.8 0.2848906014 0.1305447068 0.02585465429
12.9 0.2828020393 0.1297577607 0.02533183008
13 0.2807429877 0.1289783361 0.02482241156
13.1 0.2787128459 0.1282063801 0.02432599486
13.2 0.2767110285 0.1274418377 0.02384218954
13.3 0.2747369656 0.1266846518 0.0233706181
13.4 0.2727901015 0.1259347639 0.02291091557
13.5 0.2708698951 0.1251921139 0.02246272909
13.6 0.2689758188 0.1244566403 0.02202571745
13.7 0.2671073583 0.1237282805 0.02159955075
13.8 0.2652640125 0.1230069709 0.02118390994
13.9 0.2634452927 0.1222926469 0.0207784865
14 0.2616507222 0.1215852433 0.02038298207
14.1 0.2598798366 0.1208846939 0.01999710806
14.2 0.2581321825 0.1201909324 0.01962058533
14.3 0.2564073178 0.1195038917 0.01925314389
14.4 0.2547048113 0.1188235044 0.01889452251
14.5 0.2530242421 0.1181497031 0.01854446849
14.6 0.2513651998 0.1174824198 0.01820273732
14.7 0.2497272834 0.1168215868 0.01786909241
14.8 0.248110102 0.116167136 0.0175433048
14.9 0.2465132737 0.1155189995 0.01722515289
15 0.2449364258 0.1148771094 0.01691442221
15.1 0.2433791944 0.114241398 0.01661090514
15.2 0.2418412241 0.1136117979 0.0163144007
15.3 0.2403221678 0.1129882416 0.0160247143
15.4 0.2388216865 0.1123706621 0.01574165752
15.5 0.2373394492 0.1117589927 0.0154650479
15.6 0.2358751322 0.111153167 0.01519470872
15.7 0.2344284194 0.1105531189 0.01493046884
15.8 0.2329990021 0.109958783 0.01467216246
15.9 0.2315865783 0.109370094 0.01441962896
16 0.230190853 0.1087869872 0.01417271272
16.1 0.2288115378 0.1082093983 0.01393126294
16.2 0.2274483506 0.1076372638 0.01369513348
16.3 0.2261010159 0.1070705203 0.01346418272
16.4 0.2247692641 0.1065091053 0.01323827336
16.5 0.2234528315 0.1059529566 0.01301727231
16.6 0.2221514604 0.1054020127 0.01280105055
16.7 0.2208648984 0.1048562126 0.01258948296
16.8 0.219592899 0.1043154961 0.01238244822
16.9 0.2183352207 0.1037798032 0.01217982865
17 0.2170916273 0.103249075 0.01198151013
17.1 0.2158618877 0.1027232528 0.01178738194
17.2 0.2146457758 0.1022022787 0.01159733666
17.3 0.2134430702 0.1016860954 0.01141127009
17.4 0.2122535541 0.1011746463 0.01122908107
17.5 0.2110770154 0.1006678753 0.01105067148
17.6 0.2099132464 0.100165727 0.01087594603
17.7 0.2087620438 0.09966814659 0.01070481226
17.8 0.2076232083 0.09917507999 0.01053718039
17.9 0.206496545 0.09868647367 0.01037296326
18 0.2053818628 0.09820227475 0.01021207622
18.1 0.2042789746 0.097722431 0.01005443707
18.2 0.203187697 0.0972468908 0.009899965988
18.3 0.2021078505 0.09677560318 0.009748585411
18.4 0.201039259 0.09630851777 0.009600220007
18.5 0.1999817503 0.09584558484 0.009454796579
18.6 0.1989351552 0.09538675528 0.009312244006
18.7 0.1978993081 0.09493198058 0.009172493171
18.8 0.1968740467 0.09448121287 0.009035476901
18.9 0.1958592118 0.09403440485 0.008901129904
19 0.1948546475 0.09359150986 0.008769388707
19.1 0.1938602007 0.0931524818 0.008640191605
19.2 0.1928757215 0.09271727521 0.008513478598
19.3 0.1919010627 0.09228584518 0.008389191341
19.4 0.1909360802 0.09185814739 0.008267273095
19.5 0.1899806325 0.09143413812 0.00814766867
19.6 0.1890345807 0.09101377419 0.008030324385
19.7 0.1880977888 0.090597013 0.007915188015
19.8 0.1871701232 0.09018381252 0.00780220875
19.9 0.1862514529 0.08977413127 0.007691337147
20 0.1853416494 0.0893679283 0.007582525096
20.1 0.1844405863 0.08896516324 0.00747572577
20.2 0.1835481401 0.08856579621 0.007370893594
20.3 0.1826641891 0.08816978789 0.007267984201
20.4 0.181788614 0.08777709949 0.007166954399
20.5 0.1809212979 0.08738769271 0.007067762135
20.6 0.1800621258 0.0870015298 0.00697036646
20.7 0.1792109847 0.08661857347 0.006874727497
20.8 0.1783677641 0.08623878697 0.006780806408
20.9 0.177532355 0.08586213402 0.006688565363
21 0.1767046506 0.08548857883 0.006597967513
21.1 0.1758845461 0.08511808609 0.006508976958
21.2 0.1750719384 0.08475062098 0.006421558719
21.3 0.1742667263 0.08438614913 0.006335678713
21.4 0.1734688104 0.08402463663 0.006251303726
21.5 0.1726780931 0.08366605005 0.006168401388
21.6 0.1718944783 0.08331035638 0.006086940146
21.7 0.1711178719 0.08295752308 0.006006889246
21.8 0.1703481812 0.08260751802 0.005928218703
21.9 0.1695853152 0.08226030954 0.005850899286
22 0.1688291845 0.08191586636 0.00577490249
22.1 0.1680797012 0.08157415766 0.005700200521
22.2 0.1673367788 0.081235153 0.005626766269
22.3 0.1666003324 0.08089882239 0.005554573297
22.4 0.1658702786 0.0805651362 0.005483595816
22.5 0.1651465354 0.08023406523 0.005413808667
22.6 0.1644290219 0.07990558065 0.005345187308
22.7 0.163717659 0.07957965402 0.005277707791
22.8 0.1630123686 0.07925625729 0.005211346749
22.9 0.162313074 0.07893536277 0.005146081379
23 0.1616196997 0.07861694317 0.005081889427
23.1 0.1609321718 0.07830097152 0.00501874917
23.2 0.160250417 0.07798742125 0.004956639408
23.3 0.1595743638 0.07767626611 0.004895539441
23.4 0.1589039415 0.07736748023 0.004835429061
23.5 0.1582390807 0.07706103806 0.00477628854
23.6 0.1575797131 0.0767569144 0.004718098611
23.7 0.1569257715 0.07645508439 0.00466084046
23.8 0.1562771897 0.07615552348 0.004604495714
23.9 0.1556339028 0.07585820745 0.004549046426
24 0.1549958466 0.07556311242 0.004494475068
24.1 0.1543629582 0.07527021481 0.004440764515
24.2 0.1537351756 0.07497949133 0.004387898039
24.3 0.1531124377 0.07469091904 0.004335859293
24.4 0.1524946845 0.07440447526 0.004284632307
24.5 0.1518818568 0.07412013763 0.004234201475
24.6 0.1512738966 0.07383788407 0.004184551544
24.7 0.1506707463 0.0735576928 0.004135667609
24.8 0.1500723498 0.07327954232 0.004087535099
24.9 0.1494786513 0.0730034114 0.004040139773
25 0.1488895964 0.07272927909 0.003993467707
25.1 0.148305131 0.07245712473 0.00394750529
25.2 0.1477252021 0.07218692791 0.003902239213
25.3 0.1471497577 0.07191866847 0.003857656463
25.4 0.1465787462 0.07165232655 0.003813744315
25.5 0.146012117 0.0713878825 0.003770490324
25.6 0.1454498203 0.07112531695 0.003727882317
25.7 0.1448918068 0.07086461078 0.00368590839
25.8 0.1443380282 0.07060574511 0.003644556897
25.9 0.1437884369 0.07034870128 0.003603816447
26 0.1432429858 0.07009346091 0.003563675894
26.1 0.1427016286 0.06984000581 0.003524124334
26.2 0.1421643199 0.06958831805 0.003485151097
26.3 0.1416310146 0.06933837992 0.003446745742
26.4 0.1411016684 0.06909017394 0.003408898052
26.5 0.1405762379 0.06884368283 0.003371598027
26.6 0.1400546799 0.06859888955 0.00333483588
26.7 0.1395369522 0.06835577726 0.003298602031
26.8 0.1390230129 0.06811432934 0.003262887103
26.9 0.1385128209 0.06787452937 0.003227681914
27 0.1380063357 0.06763636115 0.003192977478
27.1 0.1375035172 0.06739980867 0.003158764995
27.2 0.1370043261 0.06716485611 0.003125035846
27.3 0.1365087234 0.06693148788 0.003091781596
27.4 0.136016671 0.06669968854 0.00305899398
27.5 0.135528131 0.06646944287 0.003026664906
27.6 0.1350430661 0.06624073584 0.002994786448
27.7 0.1345614398 0.06601355258 0.002963350843
27.8 0.1340832157 0.06578787843 0.002932350485
27.9 0.1336083581 0.06556369888 0.002901777924
28 0.133136832 0.06534099964 0.002871625862
28.1 0.1326686024 0.06511976655 0.002841887147
28.2 0.1322036353 0.06489998565 0.002812554773
28.3 0.1317418968 0.06468164314 0.002783621874
28.4 0.1312833536 0.06446472539 0.002755081722
28.5 0.1308279729 0.06424921894 0.002726927723
28.6 0.1303757222 0.06403511047 0.002699153416
28.7 0.1299265696 0.06382238686 0.002671752465
28.8 0.1294804835 0.06361103511 0.002644718663
28.9 0.1290374329 0.06340104239 0.002618045923
29 0.128597387 0.06319239602 0.002591728281
29.1 0.1281603155 0.0629850835 0.002565759885
29.2 0.1277261885 0.06277909243 0.002540135003
29.3 0.1272949766 0.06257441059 0.00251484801
29.4 0.1268666507 0.0623710259 0.002489893394
29.5 0.126441182 0.06216892642 0.002465265747
29.6 0.1260185422 0.06196810034 0.002440959768
29.7 0.1255987034 0.06176853602 0.002416970256
29.8 0.1251816379 0.06157022192 0.002393292111
29.9 0.1247673184 0.06137314666 0.00236992033
30 0.1243557182 0.06117729898 0.002346850007


==> figs/p3d.dat <==
t P000 P001 P100 P003
0 1 1 1 1
0.025 0.999998028 0.9999976994 0.9971934215 0.9985960532
0.05 0.9999687115 0.9999635018 0.9888442149 0.9944116638
0.075 0.9998437891 0.9998178103 0.9751600584 0.9875277995
0.1 0.9995157346 0.9994353337 0.9564744306 0.9780749147
0.125 0.9988463781 0.9986552592 0.9332288899 0.9662266313
0.15 0.9976776085 0.9972938731 0.9059505951 0.9521916719
0.175 0.9958430503 0.9951583145 0.8752270012 0.9362046997
0.2 0.9931795981 0.9920601419 0.841679737 0.9185167506
0.225 0.9895378235 0.9878275439 0.80593952 0.8993859056
0.25 0.9847905067 0.982315314 0.7686236277 0.8790687464
0.275 0.9788388346 0.9754120499 0.730317006 0.8578129984
0.3 0.9716161014 0.9670443907 0.6915576212 0.8358516108
0.325 0.9630890094 0.9571784117 0.6528262181 0.8133983729
0.35 0.9532568603 0.9458185306 0.6145402808 0.7906450355
0.375 0.9421490582 0.9330044262 0.5770517245 0.7677598134
0.4 0.9298213938 0.9188065322 0.5406476847 0.7448870721
0.425 0.9163515791 0.903320664 0.505553704 0.7221479747
0.45 0.901834452 0.8866622773 0.4719386234 0.6996418525
0.475 0.8863771993 0.8689607702 0.4399205479 0.677448077
0.5 0.8700948604 0.8503541396 0.4095733508 0.6556282352
0.525 0.8531062925 0.8309842028 0.3809332883 0.6342284424
0.55 0.8355307023 0.8109925077 0.3540054037 0.6132816607
0.575 0.8174847876 0.7905169787 0.3287695 0.5928099255
0.6 0.7990804865 0.7696892925 0.3051855419 0.57282641
0.625 0.7804232945 0.7486329359 0.2831984183 0.5533372877
0.65 0.7616110927 0.7274618736 0.2627420454 0.5343433666
0.675 0.7427334178 0.7062797427 0.2437428285 0.5158414933
0.7 0.7238710985 0.6851794824 0.2261225257 0.4978257279
0.725 0.7050961898 0.6642433162 0.209800569 0.480288307
0.75 0.6864721363 0.6435430042 0.1946959079 0.4632204102
0.775 0.6680541089 0.6231402977 0.1807284387 0.4466127543
0.8 0.6498894626 0.6030875333 0.1678200848 0.4304560355
0.825 0.6320182736 0.5834283194 0.1558955845 0.4147412434
0.85 0.614473924 0.5641982723 0.1448830401 0.3994598674
0.875 0.5972837042 0.5454257712 0.1347142732 0.3846040158
0.9 0.5804694158 0.5271327076 0.1253250274 0.3701664652
0.925 0.5640479573 0.5093352124 0.1166550508 0.3561406559
0.95 0.5480318837 0.4920443455 0.1086480872 0.3425206481
0.975 0.5324299321 0.4752667432 0.1012517989 0.3293010485
1 0.5172475092 0.4590052155 0.09441763957 0.3164769195
1.025 0.5024871383 0.4432592933 0.08810069261 0.304043678
1.05 0.4881488666 0.4280257231 0.08225948711 0.2919969901
1.075 0.4742306312 0.4132989127 0.07685580018 0.2803326673
1.1 0.4607285882 0.3990713278 0.07185445325 0.2690465684
1.125 0.4476374042 0.3853338437 0.06722310761 0.258134509
1.15 0.4349505155 0.3720760549 0.06293206331 0.2475921815
1.175 0.4226603549 0.3592865454 0.05895406412 0.2374150866
1.2 0.4107585508 0.3469531245 0.05526411084 0.2275984765
1.225 0.3992361011 0.3350630301 0.05183928394 0.2181373102
1.25 0.3880835227 0.3236031033 0.0486585766 0.209026221
1.275 0.3772909813 0.3125599375 0.04570273828 0.2002594946
1.3 0.3668484031 0.3019200052 0.04295412904 0.1918310585
1.325 0.3567455687 0.2916697639 0.04039658436 0.1837344796
1.35 0.3469721944 0.281795745 0.03801529015 0.1759629716
1.375 0.3375179998 0.2722846272 0.03579666752 0.1685094089
1.4 0.3283727647 0.2631232962 0.03372826685 0.1613663463
1.425 0.3195263762 0.2542988933 0.03179867048 0.154526045
1.45 0.3109688676 0.2457988528 0.02999740363 0.1479805014
1.475 0.3026904499 0.2376109325 0.02831485286 0.1417214801
1.5 0.2946815373 0.2297232349 0.02674219152 0.1357405478
1.525 0.2869327667 0.2221242238 0.0252713117 0.1300291094
1.55 0.2794350133 0.214802734 0.02389476215 0.1245784448
1.575 0.2721794016 0.2077479782 0.02260569165 0.1193797448
1.6 0.2651573138 0.2009495486 0.02139779738 0.1144241472
1.625 0.258360394 0.1943974161 0.02026527789 0.1097027712
1.65 0.2517805517 0.1880819274 0.01920279023 0.105206751
1.675 0.2454099619 0.181993799 0.01820541097 0.1009272666
1.7 0.2392410642 0.1761241104 0.01726860055 0.0968555739
1.725 0.2332665604 0.1704642954 0.01638817097 0.09298303109
1.75 0.2274794104 0.1650061329 0.01556025621 0.08930112402
1.775 0.2218728286 0.1597417366 0.01478128536 0.08580148837
1.8 0.2164402774 0.1546635442 0.0140479581 0.08247592964
1.825 0.2111754625 0.1497643065 0.01335722237 0.07931644081
1.85 0.2060723256 0.1450370759 0.01270625394 0.07631521744
1.875 0.2011250384 0.140475195 0.01209243784 0.07346467066
1.9 0.1963279953 0.1360722857 0.0115133514 0.07075743785
1.925 0.1916758066 0.1318222374 0.01096674873 0.06818639124
1.95 0.1871632912 0.1277191963 0.01045054657 0.06574464464
1.975 0.1827854697 0.1237575544 0.00996281135 0.06342555816
2 0.1785375569 0.1199319392 0.009501747372 0.06122274143
2.025 0.1744149549 0.1162372032 0.009065685988 0.0591300551
2.05 0.1704132463 0.1126684142 0.008653075696 0.05714161105
2.075 0.1665281872 0.1092208456 0.008262473073 0.05525177122
2.1 0.1627557003 0.1058899674 0.007892534473 0.05345514536
2.125 0.1590918688 0.1026714371 0.007542008408 0.0517465878
2.15 0.1555329298 0.09956109156 0.007209728568 0.05012119321
2.175 0.1520752682 0.0965549386 0.00689460741 0.04857429176
2.2 0.1487154104 0.0936491494 0.00659563028 0.0471014435
2.225 0.145450019 0.09084005108 0.006311850003 0.04569843225
2.25 0.142275887 0.08812411963 0.006042381914 0.04436125905
2.275 0.1391899324 0.0854979732 0.005786399293 0.04308613519
2.3 0.136189193 0.08295836564 0.005543129159 0.04186947504
2.325 0.1332708213 0.08050218046 0.005311848393 0.0407078886
2.35 0.1304320799 0.07812642498 0.005091880179 0.03959817397
2.375 0.127670337 0.07582822483 0.004882590711 0.03853730971
2.4 0.1249830615 0.07360481867 0.004683386163 0.03752244722
2.425 0.1223678191 0.07145355321 0.004493709887 0.03655090305
2.45 0.1198222685 0.06937187848 0.004313039834 0.0356201514
2.475 0.1173441566 0.06735734326 0.004140886163 0.03472781662
2.5 0.1149313159 0.06540759084 0.003976789037 0.03387166593
2.525 0.11258166 0.0635203549 0.003820316579 0.03304960216
2.55 0.1102931808 0.06169345567 0.003671062986 0.03225965687
2.575 0.1080639448 0.05992479617 0.003528646779 0.03149998348
2.6 0.1058920904 0.05821235877 0.003392709185 0.03076885073
2.625 0.1037758244 0.05655420181 0.003262912631 0.03006463629
2.65 0.1017134195 0.05494845639 0.003138939357 0.02938582068
2.675 0.09970321161 0.05339332342 0.003020490119 0.02873098135
2.7 0.09774359701 0.05188707065 0.002907282993 0.02809878705
2.725 0.09583302995 0.05042803 0.00279905226 0.02748799243
2.75 0.0939700203 0.04901459486 0.002695547371 0.02689743284
2.775 0.09215313124 0.04764521766 0.002596531981 0.02632601949
2.8 0.09038097709 0.04631840747 0.002501783059 0.02577273467
2.825 0.08865222122 0.0450327277 0.00241109005 0.02523662738
2.85 0.08696557409 0.04378679397 0.002324254102 0.02471680905
2.875 0.08531979131 0.04257927203 0.002241087341 0.02421244958
2.9 0.08371367186 0.04140887576 0.002161412198 0.02372277353
2.925 0.08214605636 0.04027436531 0.002085060781 0.02324705656
2.95 0.08061582536 0.0391745453 0.002011874288 0.02278462203
2.975 0.07912189782 0.03810826304 0.00194170246 0.02233483786
3 0.07766322955 0.03707440697 0.001874403071 0.02189711349
3.025 0.0762388118 0.03607190497 0.001809841449 0.02147089712
3.05 0.07484766983 0.03509972295 0.001747890031 0.02105567299
3.075 0.07348886162 0.03415686335 0.001688427947 0.02065095897
3.1 0.0721614766 0.03324236374 0.001631340628 0.0202563042
3.125 0.07086463443 0.03235529554 0.001576519439 0.0198712869
3.15 0.06959748384 0.03149476272 0.001523861344 0.01949551235
3.175 0.06835920152 0.03065990056 0.001473268577 0.01912861096
3.2 0.06714899108 0.02984987451 0.001424648349 0.01877023651
3.225 0.065966082 0.02906387907 0.001377912562 0.01842006448
3.25 0.06480972868 0.02830113668 0.001332977549 0.01807779048
3.275 0.0636792095 0.02756089673 0.001289763824 0.01774312884
3.3 0.06257382595 0.02684243452 0.00124819585 0.01741581121
3.325 0.06149290174 0.02614505035 0.001208201821 0.01709558535
3.35 0.06043578199 0.02546806858 0.001169713459 0.01678221394
3.375 0.05940183248 0.02481083676 0.001132665819 0.0164754735
3.4 0.05839043886 0.02417272479 0.001096997109 0.01617515338
3.425 0.05740100593 0.0235531241 0.001062648522 0.01588105484
3.45 0.05643295698 0.02295144685 0.001029564073 0.01559299015
3.475 0.05548573309 0.02236712524 0.0009976904473 0.01531078182
3.5 0.05455879254 0.02179961072 0.0009669768647 0.01503426182
3.525 0.05365161014 0.02124837335 0.0009373749401 0.01476327091
3.55 0.05276367671 0.02071290111 0.0009088385608 0.01449765801
3.575 0.05189449845 0.02019269923 0.0008813237668 0.01423727957
3.6 0.05104359647 0.01968728965 0.00085478864 0.01398199905
3.625 0.05021050622 0.01919621035 0.0008291931979 0.01373168642
3.65 0.04939477702 0.01871901481 0.0008044992954 0.01348621767
3.675 0.04859597157 0.01825527146 0.00078067053 0.01324547439
3.7 0.0478136655 0.01780456316 0.000757672154 0.01300934336
3.725 0.04704744693 0.01736648665 0.0007354709908 0.01277771621
3.75 0.04629691602 0.01694065212 0.0007140353558 0.01255048905
3.775 0.0455616846 0.01652668269 0.0006933349822 0.01232756216
3.8 0.04484137576 0.01612421396 0.0006733409503 0.01210883972
3.825 0.04413562349 0.01573289362 0.000654025621 0.01189422955
3.85 0.04344407227 0.01535238094 0.0006353625727 0.01168364281
3.875 0.04276637678 0.01498234644 0.0006173265419 0.01147699385
3.9 0.04210220153 0.01462247148 0.0005998933668 0.01127419994
3.925 0.04145122055 0.01427244787 0.0005830399337 0.01107518113
3.95 0.04081311707 0.01393197749 0.000566744127 0.01087986002
3.975 0.04018758324 0.01360077199 0.0005509847808 0.01068816166
4 0.03957431981 0.0132785524 0.0005357416338 0.01050001335
4.025 0.03897303587 0.01296504884 0.0005209952865 0.01031534452
4.05 0.0383834486 0.01266000019 0.0005067271604 0.01013408662
4.075 0.03780528299 0.01236315381 0.0004929194593 0.009956172995
4.1 0.03723827159 0.0120742652 0.0004795551328 0.009781538757
4.125 0.03668215429 0.01179309778 0.0004666178418 0.009610120723
4.15 0.03613667806 0.01151942256 0.000454091925 0.009441857302
4.175 0.03560159675 0.01125301794 0.0004419623683 0.009276688422
4.2 0.0350766709 0.01099366941 0.0004302147745 0.009114555451
4.225 0.03456166745 0.01074116933 0.0004188353359 0.008955401129
4.25 0.03405635964 0.01049531668 0.0004078108065 0.008799169502
4.275 0.03356052674 0.01025591686 0.0003971284775 0.008645805864
4.3 0.03307395392 0.01002278146 0.0003867761527 0.008495256704
4.325 0.03259643204 0.009795728033 0.0003767421256 0.008347469654
4.35 0.03212775747 0.009574579917 0.0003670151574 0.008202393444
4.375 0.03166773194 0.009359166032 0.0003575844566 0.008059977858
4.4 0.03121616238 0.00914932069 0.0003484396588 0.007920173698
4.425 0.03077286076 0.008944883415 0.0003395708085 0.007782932742
4.45 0.03033764393 0.008745698766 0.0003309683404 0.007648207718
4.475 0.02991033349 0.008551616171 0.0003226230631 0.007515952267
4.5 0.02949075563 0.008362489762 0.0003145261425 0.007386120914
4.525 0.02907874102 0.008178178219 0.0003066690866 0.007258669048
4.55 0.02867412465 0.007998544616 0.0002990437304 0.007133552888
4.575 0.02827674572 0.007823456279 0.0002916422224 0.007010729465
4.6 0.02788644753 0.007652784642 0.0002844570109 0.006890156602
4.625 0.02750307733 0.007486405109 0.0002774808312 0.006771792888
4.65 0.02712648621 0.007324196926 0.000270706694 0.006655597665
4.675 0.02675652903 0.007166043053 0.0002641278732 0.006541531005
4.7 0.02639306426 0.00701183004 0.0002577378951 0.006429553698
4.725 0.02603595391 0.006861447911 0.0002515305281 0.006319627232
4.75 0.0256850634 0.006714790048 0.0002454997723 0.00621171378
4.775 0.0253402615 0.006571753081 0.0002396398502 0.006105776189
4.8 0.0250014202 0.006432236784 0.0002339451973 0.006001777958
4.825 0.02466841466 0.006296143969 0.0002284104535 0.005899683236
4.85 0.02434112306 0.006163380391 0.0002230304548 0.005799456801
4.875 0.02401942659 0.006033854646 0.0002178002253 0.005701064053
4.9 0.02370320929 0.005907478087 0.0002127149694 0.005604471001
4.925 0.02339235803 0.005784164725 0.0002077700649 0.005509644253
4.95 0.02308676242 0.005663831153 0.0002029610557 0.005416551005
4.975 0.02278631471 0.005546396454 0.0001982836454 0.005325159032
5 0.02249090972 0.005431782127 0.0001937336906 0.005235436677
5.025 0.0222004448 0.005319912007 0.0001893071952 0.005147352843
5.05 0.02191481974 0.005210712187 0.0001850003047 0.005060876982
5.075 0.0216339367 0.005104110952 0.0001808093 0.004975979088
5.1 0.02135770017 0.005000038703 0.0001767305926 0.004892629687
5.125 0.02108601687 0.004898427893 0.0001727607195 0.00481079983
5.15 0.0208187957 0.004799212961 0.000168896338 0.004730461084
5.175 0.02055594772 0.004702330269 0.0001651342216 0.004651585521
5.2 0.02029738605 0.004607718039 0.0001614712547 0.004574145715
5.225 0.02004302582 0.004515316297 0.0001579044293 0.004498114732
5.25 0.01979278414 0.004425066814 0.0001544308401 0.004423466121
5.275 0.01954658002 0.004336913054 0.000151047681 0.004350173909
5.3 0.01930433434 0.004250800116 0.0001477522412 0.004278212591
5.325 0.01906596978 0.004166674687 0.0001445419017 0.004207557124
5.35 0.01883141081 0.004084484991 0.0001414141316 0.00413818292
5.375 0.01860058361 0.00400418074 0.0001383664852 0.004070065839
5.4 0.01837341602 0.003925713088 0.0001353965985 0.004003182181
5.425 0.01814983753 0.003849034587 0.0001325021863 0.003937508678
5.45 0.01792977921 0.003774099143 0.000129681039 0.003873022491
5.475 0.0177131737 0.003700861974 0.0001269310203 0.003809701199
5.5 0.01749995511 0.003629279571 0.0001242500643 0.003747522797
5.525 0.01729005905 0.003559309655 0.0001216361726 0.003686465682
5.55 0.01708342256 0.003490911144 0.0001190874122 0.003626508655
5.575 0.01687998407 0.003424044112 0.0001166019133 0.003567630909
5.6 0.01667968337 0.003358669757 0.0001141778662 0.003509812023
5.625 0.01648246158 0.003294750364 0.0001118135203 0.003453031959
5.65 0.01628826112 0.003232249274 0.0001095071807 0.003397271051
5.675 0.01609702567 0.003171130848 0.0001072572074 0.003342510003
5.7 0.01590870011 0.003111360443 0.0001050620125 0.00328872988
5.725 0.01572323057 0.003052904375 0.0001029200587 0.003235912104
5.75 0.01554056431 0.002995729894 0.0001008298574 0.003184038447
5.775 0.01536064974 0.002939805153 9.878996712e-05 0.003133091024
5.8 0.01518343639 0.002885099184 9.679899169e-05 0.00308305229
5.825 0.01500887487 0.00283158187 9.485557875e-05 0.003033905032
5.85 0.01483691685 0.002779223919 9.295841816e-05 0.002985632362
5.875 0.01466751501 0.002727996839 9.110624061e-05 0.002938217715
5.9 0.01450062308 0.002677872917 8.929781612e-05 0.002891644843
5.925 0.01433619573 0.002628825192 8.753195274e-05 0.002845897804
5.95 0.01417418863 0.002580827436 8.580749523e-05 0.002800960963
5.975 0.01401455833 0.00253385413 8.41233238e-05 0.002756818986
6 0.01385726236 0.002487880445 8.247835286e-05 0.00271345683


==> figs/thermal.dat <==
t Q05 C05 Q15 C15 Q40 C40
0 1 0.9999999908 1 0.9999906685 1 0.9999461325
0.1 0.9999928819 0.9999961431 0.9988961254 0.9972267568 0.9959391034 0.985491163
0.2 0.9999636308 0.9999868519 0.9956541536 0.9935636636 0.9842708298 0.9694613296
0.3 0.9998878201 0.9999658992 0.9904634283 0.9888779427 0.9664007941 0.9520387048
0.4 0.9997227552 0.9999218558 0.9835822706 0.9830598348 0.9442652208 0.9333868244
0.5 0.9994059366 0.9998355668 0.9752762997 0.9760303903 0.9198786207 0.9136906939
0.6 0.9988551248 0.9996776233 0.9657679137 0.9677479233 0.8949383796 0.8931490785
0.7 0.9979710115 0.9994064794 0.9552112699 0.9582106091 0.8705905564 0.8719655632
0.8 0.9966427172 0.9989678623 0.9436948689 0.9474550481 0.8473856574 0.8503397869
0.9 0.9947555024 0.9982956881 0.9312636234 0.9355497755 0.8253853543 0.8284577396
1 0.9921994927 0.9973154933 0.917947922 0.9225952974 0.8043462483 0.806495943
1.1 0.9888780385 0.9959483941 0.9037886979 0.9087104697 0.7839079658 0.7846087105
1.2 0.9847145277 0.9941156272 0.8888523381 0.8940239318 0.7637371406 0.7629266297
1.3 0.9796569032 0.9917453313 0.8732344141 0.8786758869 0.7436089718 0.7415658753
1.4 0.9736796401 0.9887764351 0.8570547534 0.862805976 0.7234315839 0.7206211637
1.5 0.9667833693 0.9851588164 0.8404477663 0.8465405775 0.7032306504 0.7001604192
1.6 0.9589926178 0.9808624139 0.8235516699 0.8300104492 0.6831139595 0.6802462458
1.7 0.9503522666 0.9758719742 0.8064991233 0.8133295523 0.663231753 0.660920029
1.8 0.9409233233 0.9701859891 0.7894105109 0.7965961639 0.6437426752 0.6422071642
1.9 0.9307785203 0.9638203807 0.7723900946 0.7799019337 0.6247896395 0.6241267294
2 0.9199981245 0.9568024319 0.7555246354 0.7633237702 0.606486017 0.6066865564
2.1 0.9086662081 0.9491666837 0.7388838217 0.7469232458 0.5889104017 0.5898844453
2.2 0.8968675173 0.9409636002 0.7225218219 0.730761254 0.5721074261 0.573719504
2.3 0.8846849797 0.9322439935 0.7064793922 0.7148813575 0.5560921786 0.558180676
2.4 0.8721978303 0.9230586567 0.6907861278 0.6993150651 0.54085626 0.5432512803
2.5 0.8594802946 0.913464734 0.6754625992 0.6840912982 0.526374112 0.5289155405
2.6 0.8466007472 0.9035092439 0.6605222352 0.6692230336 0.5126087958 0.515149887
2.7 0.833621259 0.8932598446 0.645972901 0.6547366364 0.4995168152 0.5019417427
2.8 0.8205974485 0.8827617791 0.6318181748 0.6406354089 0.487051864 0.4892661622
2.9 0.8075785619 0.8720657007 0.6180583525 0.6269256275 0.4751675527 0.4771023845
3 0.7946077161 0.8612178817 0.6046912242 0.6136090643 0.4638192538 0.4654289403
3.1 0.781722252 0.8502645567 0.5917126678 0.6006869549 0.4529652409 0.4542259216
3.2 0.7689541556 0.8392297933 0.5791170999 0.5881456781 0.4425672908 0.4434664463
3.3 0.7563305145 0.8281725159 0.5668978192 0.5759954865 0.432590901 0.4331392395
3.4 0.7438739848 0.8170923336 0.555047269 0.5642088979 0.4230052458 0.4232126032
3.5 0.7316032515 0.806049188 0.5435572411 0.5527977458 0.413782969 0.4136788564
3.6 0.7195334711 0.7950446789 0.5324190364 0.5417387552 0.4048998826 0.4045114637
3.7 0.7076766869 0.7841138628 0.5216235935 0.5310301846 0.396334625 0.3956972633
3.8 0.6960422143 0.7732844666 0.5111615937 0.5206665593 0.3880683104 0.3872219158
3.9 0.6846369933 0.7625490019 0.5010235482 0.5106240907 0.3800841938 0.3790619164
4 0.673465907 0.751917867 0.4911998719 0.5008907054 0.3723673613 0.3712011942
4.1 0.6625320682 0.7414452986 0.4816809452 0.4914782826 0.3649044545 0.3636374349
4.2 0.6518370749 0.7311037439 0.4724571677 0.4823563201 0.3576834302 0.356345935
4.3 0.6413812361 0.7208913422 0.463519003 0.4735096101 0.3506933531 0.349311074
4.4 0.6311637719 0.7108515526 0.4548570184 0.4649465638 0.3439242224 0.3425304537
4.5 0.621182988 0.7009947931 0.4464619168 0.4566592338 0.337366825 0.3359933434
4.6 0.6114364293 0.691265736 0.4383245651 0.4486088663 0.3310126155 0.3296732295
4.7 0.6019210127 0.6817270103 0.4304360165 0.4408149192 0.3248536171 0.3235749204
4.8 0.592633143 0.672343814 0.4227875295 0.4332505236 0.3188823408 0.3176791248
4.9 0.5835688125 0.6631422468 0.4153705827 0.4259184754 0.3130917197 0.3119825489
5 0.5747236876 0.6541185205 0.4081768863 0.4188080148 0.3074750563 0.3064751097
5.1 0.5660931827 0.6452510744 0.4011983907 0.4119010616 0.3020259799 0.3011432707
5.2 0.5576725234 0.6365597887 0.3944272921 0.4051989966 0.2967384118 0.2959839008
5.3 0.5494568008 0.6280620738 0.3878560367 0.3987022595 0.291606538 0.2909935952
5.4 0.5414410173 0.6197009739 0.3814773216 0.3923788136 0.2866247866 0.2861524723
5.5 0.5336201257 0.6115435153 0.3752840952 0.3862519177 0.2817878093 0.2814693408
5.6 0.5259890619 0.6035059743 0.3692695554 0.380279121 0.2770904671 0.2769194875
5.7 0.5185427725 0.5956652992 0.3634271466 0.3744883149 0.272527817 0.2725144205
5.8 0.5112762375 0.5879703242 0.3577505564 0.3688522253 0.2680951026 0.2682376145
5.9 0.5041844896 0.5804155568 0.3522337102 0.3633638219 0.2637877444 0.264083081
6 0.4972626292 0.5730541632 0.3468707664 0.3580409574 0.2596013326 0.2600575772
6.1 0.4905058379 0.5658353387 0.3416561102 0.352857876 0.2555316199 0.2561458823
6.2 0.4839093875 0.5587328207 0.3365843473 0.3477997437 0.2515745157 0.252338494
6.3 0.477468649 0.5518022035 0.3316502975 0.3428858845 0.2477260804 0.2486432568
6.4 0.4711790981 0.5450378568 0.3268489875 0.3381102296 0.2439825199 0.2450552844
6.5 0.4650363197 0.5383622418 0.3221756441 0.3334377163 0.2403401809 0.2415552666
6.6 0.4590360118 0.5318340904 0.3176256871 0.3288892818 0.2367955461 0.2381521276
6.7 0.4531739868 0.5254738713 0.3131947225 0.3244700836 0.2333452296 0.2348469095
6.8 0.4474461731 0.5192074769 0.3088785351 0.3201474135 0.2299859724 0.2316218215
6.9 0.4418486153 0.5130794876 0.304673082 0.3159365705 0.2267146383 0.2284831556
7 0.4363774742 0.5070914196 0.3005744855 0.3118355845 0.2235282098 0.2254286349
7.1 0.4310290255 0.5012233667 0.2965790264 0.3078341142 0.2204237835 0.2224518861
7.2 0.4257996586 0.4954673541 0.2926831377 0.3039267641 0.2173985667 0.219549074
7.3 0.4206858751 0.4898193796 0.2888833984 0.3001098527 0.2144498728 0.2167172797
7.4 0.4156842869 0.4842784034 0.2851765268 0.2963809782 0.2115751182 0.2139542766
7.5 0.4107916133 0.4788472826 0.2815593751 0.2927393536 0.2087718181 0.2112586885
7.6 0.4060046796 0.4735403639 0.2780289235 0.2891887183 0.2060375827 0.2086314212
7.7 0.4013204134 0.4683567858 0.2745822744 0.2857269222 0.2033701142 0.206070505
7.8 0.3967358431 0.4632192781 0.2712166476 0.2823224706 0.2007672026 0.2035595508
7.9 0.3922480942 0.4582654578 0.2679293746 0.2790268962 0.198226723 0.2011231629
8 0.3878543871 0.4533044592 0.2647178943 0.2757652504 0.1957466319 0.1987236356
8.1 0.3835520339 0.4485334462 0.2615797477 0.2726118287 0.1933249639 0.1963968198
8.2 0.3793384359 0.4437614934 0.2585125737 0.2694921997 0.1909598292 0.1941053974
8.3 0.3752110808 0.4391470886 0.2555141046 0.2664655977 0.1886494099 0.1918778175
8.4 0.3711675396 0.4346396698 0.2525821624 0.2635114386 0.1863919577 0.1897033152
8.5 0.3672054641 0.4301259404 0.2497146542 0.2605856422 0.1841857907 0.1875596657
8.6 0.3633225842 0.4257489695 0.2469095689 0.2577413114 0.182029291 0.1854723282
8.7 0.3595167053 0.4214655985 0.2441649733 0.2549609987 0.1799209018 0.1834321848
8.8 0.3557857055 0.417264341 0.2414790091 0.2522393399 0.1778591251 0.1814360732
8.9 0.3521275333 0.4131391981 0.238849889 0.2495731056 0.1758425196 0.1794819025
9 0.3485402051 0.4090860993 0.2362758941 0.2469598448 0.1738696976 0.1775679864
9.1 0.3450218025 0.4051020266 0.2337553704 0.2443975475 0.1719393236 0.175692876
9.2 0.3415704707 0.4011846913 0.2312867265 0.2418845181 0.1700501116 0.1738552963
9.3 0.3381844155 0.3973324023 0.2288684307 0.2394193221 0.1682008233 0.1720541188
9.4 0.3348619013 0.3935440342 0.2264990079 0.23700077 0.1663902663 0.1702883521
9.5 0.3316012495 0.3898190805 0.224177038 0.2346279329 0.1646172918 0.1685571489
9.6 0.3284008357 0.3861578354 0.221901153 0.2323002071 0.1628807932 0.1668598354
9.7 0.3252590883 0.3825618819 0.2196700347 0.2300174888 0.1611797039 0.1651959961
9.8 0.3221744863 0.3790356693 0.2174824128 0.2277807507 0.1595129963 0.1635657516
9.9 0.3191455577 0.3755962733 0.215337063 0.2255956197 0.1578796797 0.1619714957
10 0.3161708773 0.3722271262 0.2132328046 0.2234553449 0.1562787987 0.1604096167
10.1 0.3132490658 0.3688478848 0.211168499 0.2213298804 0.1547094324 0.158865219
10.2 0.310378787 0.3655398284 0.2091430479 0.2192485346 0.1531706924 0.1573522387
10.3 0.3075587474 0.3623323781 0.2071553914 0.2172214894 0.1516617215 0.1558753194
10.4 0.3047876939 0.3591684559 0.2052045066 0.2152272966 0.1501816928 0.1544237729
10.5 0.3020644125 0.3560043044 0.2032894062 0.2132495471 0.1487298082 0.1529893877
10.6 0.2993877273 0.3529429127 0.2014091367 0.2113253275 0.1473052972 0.1515898781
10.7 0.2967564984 0.3499374151 0.1995627771 0.2094370304 0.1459074162 0.1502164557
10.8 0.2941696212 0.3469226666 0.197749438 0.2075605765 0.1445354467 0.1488572322
10.9 0.2916260251 0.3440754672 0.1959682595 0.2057597285 0.143188695 0.1475428308
11 0.2891246718 0.3411262791 0.1942184109 0.2039362465 0.1418664909 0.1462254969
11.1 0.2866645549 0.338288057 0.192499089 0.2021670176 0.1405681867 0.1449422156
11.2 0.2842446979 0.335516461 0.1908095169 0.2004355027 0.1392931563 0.1436847682
11.3 0.281864154 0.3327372003 0.1891489435 0.1987145197 0.1380407948 0.1424398258
11.4 0.2795220044 0.3300765801 0.187516642 0.1970492906 0.1368105169 0.1412290358
11.5 0.2772173577 0.3273670357 0.1859119092 0.1953790332 0.135601757 0.14002286
11.6 0.2749493489 0.3247955185 0.1843340644 0.1937707828 0.1344139677 0.1388534795
11.7 0.2727171382 0.3221621626 0.1827824487 0.1921522594 0.1332466194 0.1376858361
11.8 0.2705199104 0.3196652409 0.1812564242 0.1905944658 0.1320991997 0.1365540175
11.9 0.268356874 0.317116059 0.1797553727 0.1890292985 0.1309712126 0.1354250126
12 0.2662272605 0.314680139 0.1782786959 0.187515879 0.1298621781 0.1343271695
12.1 0.2641303232 0.3122308068 0.1768258136 0.186008505 0.1287716311 0.1332383064
12.2 0.2620653369 0.3098371319 0.1753961637 0.1845316284 0.1276991214 0.1321700552
12.3 0.260031597 0.3075582614 0.1739892015 0.1831061697 0.1266442128 0.1311323526
12.4 0.2580284188 0.3051368165 0.1726043985 0.1816397772 0.1256064827 0.1300805745
12.5 0.2560551367 0.3029010402 0.1712412426 0.180249595 0.1245855217 0.1290710047
12.6 0.2541111038 0.300588875 0.1698992368 0.1788417528 0.1235809326 0.1280583171
12.7 0.2521956913 0.2983780098 0.1685778991 0.1774794304 0.1225923308 0.1270727934
12.8 0.2503082875 0.2962584569 0.1672767617 0.1761588285 0.121619343 0.126112481
12.9 0.2484482978 0.2939980765 0.1659953705 0.1747970044 0.1206616075 0.1251373593
13 0.2466151435 0.2919029108 0.164733285 0.1735027637 0.119718773 0.1241996502
13.1 0.2448082619 0.2898153121 0.1634900772 0.1722197794 0.1187904991 0.1232721532
13.2 0.2430271054 0.2876877266 0.1622653315 0.17093093 0.1178764553 0.1223465264
13.3 0.2412711411 0.2856852529 0.1610586445 0.1696947134 0.1169763207 0.1214507852
13.4 0.2395398503 0.2836714792 0.159869624 0.1684624919 0.1160897839 0.1205614531
13.5 0.2378327282 0.2816322962 0.158697889 0.1672290652 0.1152165427 0.1196759307
13.6 0.2361492832 0.2797071811 0.1575430693 0.166043741 0.1143563032 0.1188178094
13.7 0.2344890366 0.2778429578 0.156404805 0.1648874753 0.1135087805 0.1179778458
13.8 0.2328515225 0.2758185828 0.1552827461 0.1636818151 0.1126736973 0.1171182796
13.9 0.2312362866 0.2739566026 0.1541765526 0.1625408128 0.1118507845 0.1162937815
14 0.2296428868 0.2721558969 0.1530858934 0.161428499 0.1110397804 0.115486995
14.1 0.2280708922 0.2702463882 0.1520104467 0.160284602 0.1102404307 0.1146689145
14.2 0.2265198827 0.2684275286 0.1509498995 0.1591794559 0.1094524882 0.1138732065
14.3 0.2249894492 0.26667935 0.1499039469 0.1581058561 0.1086757125 0.1130963343
14.4 0.2234791927 0.2649800511 0.1488722924 0.1570559552 0.1079098697 0.1123344554
14.5 0.2219887244 0.2631253708 0.1478546475 0.1559575658 0.1071547325 0.1115528779
14.6 0.2205176651 0.2614125675 0.146850731 0.1549153958 0.1064100796 0.110801739
14.7 0.219065645 0.25975663 0.1458602693 0.1538993298 0.1056756959 0.1100665264
14.8 0.2176323037 0.2581436348 0.144882996 0.1529043296 0.1049513716 0.1093447548
14.9 0.2162172893 0.2563700935 0.1439186514 0.1518586396 0.1042369031 0.1086019691
15 0.2148202587 0.2547380382 0.1429669828 0.1508684533 0.1035320918 0.1078889943
15.1 0.2134408772 0.2531591537 0.1420277436 0.1499025657 0.1028367444 0.1071908123
15.2 0.2120788181 0.251620341 0.1411006939 0.1489562519 0.1021506726 0.1065050965
15.3 0.2107337626 0.2499587278 0.1401855996 0.1479721806 0.1014736933 0.1058043282
15.4 0.2094053995 0.2483834174 0.1392822326 0.1470236994 0.1008056279 0.1051235763
15.5 0.208093425 0.2468673757 0.1383903704 0.1461012051 0.1001463023 0.1044581841
15.6 0.2067975425 0.2453915338 0.1375097962 0.1451978962 0.09949554708 0.103804838
15.7 0.2055174626 0.2439490967 0.1366402986 0.1443112858 0.09885319701 0.1031622922
15.8 0.2042529023 0.242346306 0.1357816712 0.1433733435 0.09821909107 0.1024979319
15.9 0.2030035854 0.2408726344 0.1349337128 0.1424854612 0.09759307227 0.1018602341
16 0.2017692423 0.23944684 0.134096227 0.1416190628 0.09697498755 0.1012354707
16.1 0.2005496092 0.2380562038 0.1332690223 0.1407695987 0.09636468766 0.1006214148
16.2 0.1993444287 0.2366954105 0.1324519116 0.1399351177 0.09576202702 0.1000170841
16.3 0.1981534492 0.2351932937 0.1316447124 0.1390556421 0.09516686365 0.09939374221
16.4 0.1969764246 0.2337901883 0.1308472466 0.1382151791 0.09457905902 0.09879152632
16.5 0.1958131147 0.232436425 0.1300593402 0.1373962677 0.09399847797 0.09820203939
16.6 0.1946632844 0.2311166685 0.1292808234 0.1365934623 0.0934249886 0.0976226329
16.7 0.193526704 0.2298251763 0.1285115301 0.135804676 0.09285846217 0.09705226594
16.8 0.1924031491 0.2285587885 0.1277512985 0.1350287276 0.09229877304 0.09649033185
16.9 0.1912923998 0.2271184644 0.1269999701 0.134196038 0.09174579852 0.09590352857
17 0.1901942415 0.2258144734 0.1262573904 0.1334148789 0.09119941885 0.09534357374
17.1 0.189108464 0.2245505055 0.1255234082 0.1326515484 0.09065951705 0.09479431787
17.2 0.188034862 0.2233160713 0.1247978759 0.1319023147 0.0901259789 0.09425393905
17.3 0.1869732342 0.2221066673 0.124080649 0.131165538 0.08959869281 0.09372161631
17.4 0.1859233841 0.2209196842 0.1233715866 0.1304402415 0.08907754978 0.09319684656
17.5 0.1848851191 0.2195981221 0.1226705507 0.1296716462 0.08856244332 0.09265342432
17.6 0.183858251 0.2183570639 0.1219774063 0.1289346444 0.08805326935 0.0921270936
17.7 0.1828425953 0.2171616904 0.1212920218 0.1282170401 0.08754992618 0.09161199407
17.8 0.1818379717 0.2159960379 0.120614268 0.12751321 0.0870523144 0.09110540611
17.9 0.1808442034 0.2148545375 0.1199440188 0.1268211547 0.08656033685 0.09060634222
18 0.1798611176 0.2137342541 0.1192811509 0.1261397942 0.08607389853 0.09011425481
18.1 0.1788885449 0.2126333126 0.1186255436 0.1254684192 0.08559290655 0.0896287741
18.2 0.1779263195 0.2114139799 0.1179770786 0.1247590705 0.0851172701 0.08912697225
18.3 0.176974279 0.2102488972 0.1173356404 0.124071739 0.08464690033 0.08863746134
18.4 0.1760322643 0.2091312607 0.116701116 0.1234040055 0.08418171037 0.08815905744
18.5 0.1751001197 0.2080421061 0.1160733945 0.122749223 0.08372161523 0.08768855855
18.6 0.1741776926 0.2069754929 0.1154523677 0.1221052752 0.08326653175 0.08722492653
18.7 0.1732648334 0.2059284366 0.1148379294 0.121471075 0.08281637857 0.08676761523
18.8 0.1723613955 0.2048990891 0.1142299758 0.1208459318 0.08237107609 0.08631626832
18.9 0.1714672356 0.2038861577 0.1136284051 0.1202293491 0.08193054638 0.08587062281
19 0.1705822127 0.2027645145 0.1130331178 0.1195778479 0.08149471318 0.08540990757
19.1 0.1697061892 0.2016800661 0.1124440162 0.1189420279 0.08106350184 0.08495824064
19.2 0.1688390297 0.2006433671 0.1118610048 0.1183255083 0.08063683928 0.08451732443
19.3 0.1679806017 0.1996335225 0.1112839901 0.1177209932 0.08021465394 0.08408365374
19.4 0.1671307755 0.1986444503 0.1107128802 0.117126329 0.07979687574 0.08365617766
19.5 0.1662894235 0.1976731964 0.1101475854 0.1165404491 0.07938343607 0.08323436424
19.6 0.165456421 0.1967179749 0.1095880176 0.1159626931 0.07897426773 0.08281787587
19.7 0.1646316454 0.1957775597 0.1090340905 0.1153925958 0.07856930488 0.08240646852
19.8 0.1638149766 0.1948510362 0.1084857196 0.1148298008 0.07816848304 0.08199995065
19.9 0.1630062969 0.193857257 0.1079428219 0.1142461595 0.07777173903 0.08158487851
20 0.1622054906 0.192835229 0.1074053162 0.1136551466 0.07737901093 0.08116765661
20.1 0.1614124444 0.1918750707 0.1068731228 0.1130879434 0.0769902381 0.08076313312
20.2 0.1606270471 0.1909421104 0.1063461636 0.1125325033 0.07660536108 0.08036554371
20.3 0.1598491895 0.1900289523 0.105824362 0.1119862292 0.0762243216 0.07997363037
20.4 0.1590787645 0.1891323229 0.1053076429 0.1114479525 0.07584706256 0.07958681676
20.5 0.1583156672 0.1882503485 0.1047959326 0.1109169904 0.07547352796 0.07920475842
20.6 0.1575597943 0.1873817907 0.1042891589 0.1103928808 0.07510366292 0.07882721661
20.7 0.1568110446 0.1865257522 0.1037872509 0.1098752805 0.07473741361 0.07845400954
20.8 0.1560693188 0.1856815395 0.103290139 0.1093639174 0.07437472727 0.0780849898
20.9 0.1553345194 0.1848485915 0.1027977551 0.1088585661 0.07401555213 0.07772003244
21 0.1546065505 0.1839038262 0.1023100322 0.1083166437 0.07365983745 0.07733882791
21.1 0.1538853183 0.1829964151 0.1018269047 0.1077896917 0.07330753342 0.076965921
21.2 0.1531707303 0.1821301288 0.101348308 0.107278984 0.07295859123 0.07660190234
21.3 0.152462696 0.1812861491 0.1008741789 0.1067779857 0.07261296295 0.07624364166
21.4 0.1517611263 0.1804589762 0.1004044553 0.1062847671 0.07227060157 0.07589020349
21.5 0.1510659338 0.1796459827 0.09993907633 0.1057983919 0.07193146099 0.07554112611
21.6 0.1503770326 0.1788456138 0.09947798205 0.1053182952 0.07159549592 0.07519612508
21.7 0.1496943384 0.1780568254 0.09902111374 0.1048440893 0.07126266197 0.07485500062
21.8 0.1490177683 0.1772788551 0.09856841374 0.1043754842 0.07093291553 0.07451759989
21.9 0.148347241 0.1765111118 0.09811982539 0.1039122499 0.07060621381 0.07418379879
22 0.1476826764 0.1757531168 0.09767529308 0.1034541955 0.07028251482 0.07385349221
22.1 0.147023996 0.1750044695 0.09723476218 0.1030011576 0.06996177731 0.07352658837
22.2 0.1463711225 0.1742648253 0.09679817904 0.1025529927 0.0696439608 0.07320300524
22.3 0.1457239801 0.1733767692 0.09636549097 0.102055364 0.06932902553 0.07285685174
22.4 0.1450824941 0.1725756451 0.09593664619 0.1015894481 0.06901693249 0.0725267746
22.5 0.1444465914 0.1718034137 0.09551159384 0.1011351966 0.06870764333 0.07220321288
22.6 0.1438161998 0.1710491504 0.09509028396 0.1006888174 0.06840112041 0.07188434785
22.7 0.1431912485 0.1703088776 0.09467266746 0.1002489156 0.06809732674 0.07156950274
22.8 0.1425716678 0.1695805464 0.09425869608 0.09981476246 0.06779622602 0.07125831811
22.9 0.1419573895 0.1688628993 0.09384832243 0.09938590239 0.06749778256 0.07095056499
23 0.141348346 0.1681550759 0.09344149991 0.09896201735 0.0672019613 0.07064608
23.1 0.1407444714 0.1674564414 0.09303818272 0.09854286752 0.06690872781 0.07034473729
23.2 0.1401457004 0.1667665017 0.09263832586 0.09812826191 0.06661804825 0.07004643443
23.3 0.1395519691 0.1660848557 0.09224188508 0.09771804203 0.06632988936 0.06975108468
23.4 0.1389632147 0.1654111673 0.09184881687 0.09731207224 0.06604421848 0.06945861237
23.5 0.138379375 0.1647451483 0.09145907849 0.09691023362 0.06576100347 0.06916894998
23.6 0.1378003894 0.1640865458 0.09107262788 0.09651241992 0.06548021279 0.06888203622
23.7 0.1372261979 0.1634351351 0.09068942371 0.09611853481 0.06520181539 0.06859781469
23.8 0.1366567416 0.162665791 0.09030942531 0.09568547426 0.06492578078 0.06829575982
23.9 0.1360919625 0.1619415247 0.08993259271 0.09526935117 0.06465207898 0.06800256815
24 0.1355318036 0.1612506021 0.08955888658 0.09486610714 0.0643806805 0.06771629808
24.1 0.1349762088 0.1605774891 0.08918826827 0.09447037558 0.06411155637 0.06743438554
24.2 0.134425123 0.1599174409 0.08882069973 0.09408050533 0.06384467807 0.06715603499
24.3 0.1338784917 0.1592681917 0.08845614353 0.09369569919 0.06358001759 0.06688085747
24.4 0.1333362615 0.1586284177 0.08809456289 0.09331548461 0.06331754736 0.06660861871
24.5 0.1327983798 0.1579972459 0.08773592157 0.09293954451 0.06305724028 0.06633915857
24.6 0.1322647949 0.1573740513 0.08738018395 0.09256764757 0.06279906967 0.06607235787
24.7 0.1317354556 0.1567583592 0.08702731497 0.09219961443 0.06254300932 0.06580812236
24.8 0.131210312 0.1561497928 0.08667728014 0.09183529966 0.06228903343 0.06554637401
24.9 0.1306893145 0.1555480421 0.08633004551 0.09147458114 0.06203711662 0.06528704609
25 0.1301724146 0.154952845 0.08598557768 0.09111735353 0.06178723391 0.06503007995
25.1 0.1296595643 0.1543639751 0.08564384376 0.090763524 0.06153936075 0.06477542304
25.2 0.1291507166 0.1537812334 0.08530481139 0.09041300932 0.06129347295 0.06452302754
25.3 0.1286458251 0.153204442 0.08496844871 0.09006573387 0.06104954674 0.06427284935
25.4 0.128144844 0.1526334402 0.08463472438 0.08972162813 0.0608075587 0.06402484741
25.5 0.1276477284 0.1520680812 0.08430360752 0.08938062761 0.06056748579 0.06377898317
25.6 0.1271544339 0.1515082298 0.08397506775 0.08904267203 0.06032930534 0.06353522024
25.7 0.1266649168 0.1508212304 0.08364907514 0.08866216054 0.06009299504 0.06327186098
25.8 0.1261791343 0.1501930301 0.08332560024 0.08830298066 0.05985853292 0.06301928594
25.9 0.125697044 0.1495926487 0.08300461403 0.08795447289 0.05962589734 0.06277241754
26 0.125218604 0.1490075342 0.08268608796 0.08761231074 0.05939506703 0.06252919063
26.1 0.1247437735 0.1484335695 0.08236999389 0.08727506664 0.05916602103 0.06228891902
26.2 0.1242725118 0.1478687493 0.08205630411 0.08694203888 0.05893873869 0.0620512619
26.3 0.1238047792 0.1473118957 0.08174499136 0.08661281032 0.0587131997 0.06181601391
26.4 0.1233405363 0.146762233 0.08143602874 0.08628710223 0.05848938405 0.06158303563
26.5 0.1228797444 0.1462192089 0.08112938979 0.08596471282 0.05826727204 0.06135222437
26.6 0.1224223655 0.1456824069 0.08082504843 0.08564548717 0.05804684426 0.06112349978
26.7 0.1219683618 0.1451514988 0.08052297898 0.08532930089 0.05782808161 0.06089679619
26.8 0.1215176963 0.1446262172 0.08022315612 0.08501605062 0.05761096527 0.06067205798
26.9 0.1210703327 0.1441063378 0.07992555493 0.08470564805 0.05739547669 0.06044923682
27 0.1206262348 0.1435916686 0.07963015083 0.08439801607 0.05718159761 0.06022828977
27.1 0.1201853673 0.1430820418 0.07933691962 0.0840930861 0.05696931005 0.06000917808
27.2 0.1197476952 0.1425773087 0.07904583745 0.08379079628 0.05675859628 0.05979186626
27.3 0.119313184 0.1420773359 0.07875688081 0.08349109013 0.05654943884 0.05957632146
27.4 0.1188817998 0.1415820021 0.07847002653 0.08319391555 0.05634182053 0.05936251302
27.5 0.1184535092 0.1410911963 0.0781852518 0.08289922407 0.0561357244 0.05915041208
27.6 0.118028279 0.140604816 0.0779025341 0.08260697031 0.05593113375 0.05893999135
27.7 0.1176060769 0.1401227657 0.07762185126 0.0823171115 0.05572803212 0.05873122485
27.8 0.1171868707 0.1396449564 0.07734318142 0.08202960716 0.05552640329 0.05852408776
27.9 0.1167706287 0.1391713042 0.07706650303 0.08174441876 0.05532623128 0.05831855628
28 0.1163573199 0.1387017299 0.07679179485 0.08146150954 0.05512750033 0.05811460755
28.1 0.1159469134 0.1381343006 0.07651903593 0.08114591066 0.05493019492 0.05789561373
28.2 0.1155393789 0.1375863198 0.07624820563 0.08083784365 0.05473429975 0.05768068894
28.3 0.1151346866 0.13707115 0.07597928358 0.08054188223 0.05453979972 0.05747200213
28.4 0.1147328068 0.1365711025 0.07571224973 0.08025195067 0.05434667996 0.05726666009
28.5 0.1143337107 0.1360813528 0.07544708427 0.07996638539 0.05415492582 0.05706386699
28.6 0.1139373693 0.1355997092 0.07518376769 0.07968442596 0.05396452284 0.05686325639
28.7 0.1135437545 0.1351249395 0.07492228074 0.07940564104 0.05377545676 0.05666461838
28.8 0.1131528383 0.1346562586 0.07466260445 0.07912975279 0.05358771355 0.05646781605
28.9 0.1127645932 0.1341931225 0.07440472009 0.07885656622 0.05340127934 0.05627275196
29 0.1123789921 0.1337351311 0.07414860921 0.07858593573 0.05321614047 0.05607935219
29.1 0.111996008 0.1332819757 0.07389425358 0.07831774729 0.05303228347 0.05588755792
29.2 0.1116156147 0.1328334099 0.07364163526 0.07805190823 0.05284969506 0.05569732053
29.3 0.1112377859 0.1323892307 0.07339073652 0.077788341 0.05266836213 0.05550859865
29.4 0.110862496 0.1319492673 0.07314153988 0.07752697907 0.05248827176 0.05532135623
29.5 0.1104897195 0.1315133726 0.07289402811 0.07726776427 0.0523094112 0.05513556121
29.6 0.1101194315 0.1310814181 0.07264818418 0.07701064485 0.05213176789 0.05495118469
29.7 0.1097516071 0.1306532899 0.07240399133 0.07675557419 0.05195532941 0.05476820024
29.8 0.1093862219 0.1302288858 0.07216143299 0.07650250976 0.05178008355 0.05458658343
29.9 0.1090232519 0.129808113 0.07192049282 0.0762514124 0.05160601823 0.05440631151
30 0.1086626734 0.1293908868 0.0716811547 0.07600224579 0.05143312154 0.0542273631


==> figs/timeline.dat <==
t u b
0 0 1
0.000834028357 0 1.000000348
0.001668056714 0 1.000001391
0.002502085071 0 1.00000313
0.003336113428 0 1.000005565
0.004170141785 0 1.000008695
0.005004170142 0 1.000012521
0.005838198499 0 1.000017042
0.006672226856 0 1.000022259
0.007506255213 0 1.000028172
0.00834028357 0 1.00003478
0.009174311927 0 1.000042083
0.01000834028 0 1.000050082
0.01084236864 0 1.000058777
0.011676397 0 1.000068167
0.01251042535 0 1.000078252
0.01334445371 0 1.000089033
0.01417848207 0 1.00010051
0.01501251043 0 1.000112681
0.01584653878 0 1.000125549
0.01668056714 0 1.000139111
0.0175145955 0 1.000153369
0.01834862385 0 1.000168322
0.01918265221 0 1.00018397
0.02001668057 0 1.000200314
0.02085070892 0 1.000217352
0.02168473728 0 1.000235086
0.02251876564 0 1.000253515
0.02335279399 0 1.000272639
0.02418682235 0 1.000292458
0.02502085071 0 1.000312973
0.02585487907 0 1.000334182
0.02668890742 0 1.000356085
0.02752293578 0 1.000378684
0.02835696414 0 1.000401978
0.02919099249 0 1.000425966
0.03002502085 0 1.000450649
0.03085904921 0 1.000476027
0.03169307756 0 1.0005021
0.03252710592 0 1.000528866
0.03336113428 0 1.000556328
0.03419516264 0 1.000584484
0.03502919099 0 1.000613334
0.03586321935 0 1.000642879
0.03669724771 0 1.000673117
0.03753127606 0 1.00070405
0.03836530442 0 1.000735678
0.03919933278 0 1.000767999
0.04003336113 0 1.000801014
0.04086738949 0 1.000834723
0.04170141785 0 1.000869126
0.04253544621 0 1.000904223
0.04336947456 0 1.000940014
0.04420350292 0 1.000976498
0.04503753128 0 1.001013676
0.04587155963 0 1.001051547
0.04670558799 0 1.001090112
0.04753961635 0 1.00112937
0.0483736447 0 1.001169321
0.04920767306 0 1.001209966
0.05004170142 0 1.001251303
0.05087572977 0 1.001293334
0.05170975813 0 1.001336057
0.05254378649 0 1.001379473
0.05337781485 0 1.001423582
0.0542118432 0 1.001468384
0.05504587156 0 1.001513878
0.05587989992 0 1.001560065
0.05671392827 0 1.001606944
0.05754795663 0 1.001654515
0.05838198499 0 1.001702778
0.05921601334 0 1.001751734
0.0600500417 0 1.001801381
0.06088407006 0 1.001851721
0.06171809842 0 1.001902752
0.06255212677 0 1.001954474
0.06338615513 0 1.002006889
0.06422018349 0 1.002059994
0.06505421184 0 1.002113791
0.0658882402 0 1.002168279
0.06672226856 0 1.002223459
0.06755629691 0 1.002279329
0.06839032527 0 1.00233589
0.06922435363 0 1.002393142
0.07005838198 0 1.002451085
0.07089241034 0 1.002509718
0.0717264387 0 1.002569041
0.07256046706 0 1.002629055
0.07339449541 0 1.002689759
0.07422852377 0 1.002751152
0.07506255213 0 1.002813236
0.07589658048 0 1.00287601
0.07673060884 0 1.002939473
0.0775646372 0 1.003003626
0.07839866555 0 1.003068468
0.07923269391 0 1.003133999
0.08006672227 0 1.003200219
0.08090075063 0 1.003267129
0.08173477898 0 1.003334727
0.08256880734 0 1.003403014
0.0834028357 0 1.003471989
0.08423686405 0 1.003541653
0.08507089241 0 1.003612005
0.08590492077 0 1.003683045
0.08673894912 0 1.003754773
0.08757297748 0 1.00382719
0.08840700584 0 1.003900293
0.0892410342 0 1.003974084
0.09007506255 0 1.004048563
0.09090909091 0 1.004123729
0.09174311927 0 1.004199582
0.09257714762 0 1.004276122
0.09341117598 0 1.004353348
0.09424520434 0 1.004431261
0.09507923269 0 1.004509861
0.09591326105 0 1.004589147
0.09674728941 0 1.004669119
0.09758131776 0 1.004749777
0.09841534612 0 1.00483112
0.09924937448 0 1.00491315
0.1000834028 0 1.004995864
0.1009174312 0 1.005079264
0.1017514595 0 1.00516335
0.1025854879 0 1.00524812
0.1034195163 0 1.005333575
0.1042535446 0 1.005419714
0.105087573 0 1.005506538
0.1059216013 0 1.005594046
0.1067556297 0 1.005682238
0.107589658 0 1.005771114
0.1084236864 0 1.005860674
0.1092577148 0 1.005950917
0.1100917431 0 1.006041844
0.1109257715 0 1.006133454
0.1117597998 0 1.006225746
0.1125938282 0 1.006318722
0.1134278565 0 1.00641238
0.1142618849 0 1.00650672
0.1150959133 0 1.006601743
0.1159299416 0 1.006697448
0.11676397 0 1.006793834
0.1175979983 0 1.006890902
0.1184320267 0 1.006988652
0.119266055 0 1.007087083
0.1201000834 0 1.007186194
0.1209341118 0 1.007285987
0.1217681401 0 1.00738646
0.1226021685 0 1.007487614
0.1234361968 0 1.007589447
0.1242702252 0 1.007691961
0.1251042535 0 1.007795155
0.1259382819 0 1.007899028
0.1267723103 0 1.008003581
0.1276063386 0 1.008108812
0.128440367 0 1.008214723
0.1292743953 0 1.008321313
0.1301084237 0 1.00842858
0.130942452 0 1.008536527
0.1317764804 0 1.008645151
0.1326105088 0 1.008754453
0.1334445371 0 1.008864433
0.1342785655 0 1.00897509
0.1351125938 0 1.009086425
0.1359466222 0 1.009198436
0.1367806505 0 1.009311125
0.1376146789 0 1.009424489
0.1384487073 0 1.00953853
0.1392827356 0 1.009653248
0.140116764 0 1.009768641
0.1409507923 0 1.009884709
0.1417848207 0 1.010001453
0.142618849 0 1.010118872
0.1434528774 0 1.010236966
0.1442869058 0 1.010355735
0.1451209341 0 1.010475178
0.1459549625 0 1.010595295
0.1467889908 0 1.010716087
0.1476230192 0 1.010837552
0.1484570475 0 1.01095969
0.1492910759 0 1.011082502
0.1501251043 0 1.011205986
0.1509591326 0 1.011330144
0.151793161 0 1.011454974
0.1526271893 0 1.011580476
0.1534612177 0 1.01170665
0.154295246 0 1.011833496
0.1551292744 0 1.011961013
0.1559633028 0 1.012089202
0.1567973311 0 1.012218061
0.1576313595 0 1.012347591
0.1584653878 0 1.012477792
0.1592994162 0 1.012608663
0.1601334445 0 1.012740204
0.1609674729 0 1.012872414
0.1618015013 0 1.013005294
0.1626355296 0 1.013138843
0.163469558 0 1.013273061
0.1643035863 0 1.013407948
0.1651376147 0 1.013543503
0.165971643 0 1.013679726
0.1668056714 0 1.013816617
0.1676396997 0 1.013954175
0.1684737281 0 1.014092401
0.1693077565 0 1.014231293
0.1701417848 0 1.014370853
0.1709758132 0 1.014511079
0.1718098415 0 1.014651971
0.1726438699 0 1.014793529
0.1734778982 0 1.014935752
0.1743119266 0 1.015078641
0.175145955 0 1.015222195
0.1759799833 0 1.015366414
0.1768140117 0 1.015511297
0.17764804 0 1.015656845
0.1784820684 0 1.015803056
0.1793160967 0 1.015949931
0.1801501251 0 1.01609747
0.1809841535 0 1.016245671
0.1818181818 0 1.016394535
0.1826522102 0 1.016544062
0.1834862385 0 1.016694251
0.1843202669 0 1.016845102
0.1851542952 0 1.016996614
0.1859883236 0 1.017148788
0.186822352 0 1.017301623
0.1876563803 0 1.017455118
0.1884904087 0 1.017609274
0.189324437 0 1.01776409
0.1901584654 0 1.017919566
0.1909924937 0 1.018075701
0.1918265221 0 1.018232495
0.1926605505 0 1.018389949
0.1934945788 0 1.018548061
0.1943286072 0 1.018706831
0.1951626355 0 1.018866259
0.1959966639 0 1.019026345
0.1968306922 0 1.019187089
0.1976647206 0 1.019348489
0.198498749 0 1.019510546
0.1993327773 0 1.019673259
0.2001668057 0 1.019836629
0.201000834 0 1.020000655
0.2018348624 0 1.020165335
0.2026688907 0 1.020330672
0.2035029191 0 1.020496662
0.2043369475 0 1.020663308
0.2051709758 0 1.020830608
0.2060050042 0 1.020998561
0.2068390325 0 1.021167168
0.2076730609 0 1.021336429
0.2085070892 0 1.021506342
0.2093411176 0 1.021676908
0.210175146 0 1.021848126
0.2110091743 0 1.022019996
0.2118432027 0 1.022192517
0.212677231 0 1.02236569
0.2135112594 0 1.022539514
0.2143452877 0 1.022713989
0.2151793161 0 1.022889113
0.2160133445 0 1.023064888
0.2168473728 0 1.023241312
0.2176814012 0 1.023418386
0.2185154295 0 1.023596108
0.2193494579 0 1.023774479
0.2201834862 0 1.023953499
0.2210175146 0 1.024133166
0.221851543 0 1.024313481
0.2226855713 0 1.024494443
0.2235195997 0 1.024676052
0.224353628 0 1.024858307
0.2251876564 0 1.025041209
0.2260216847 0 1.025224757
0.2268557131 0 1.02540895
0.2276897415 0 1.025593788
0.2285237698 0 1.025779271
0.2293577982 0 1.025965399
0.2301918265 0 1.02615217
0.2310258549 0 1.026339586
0.2318598832 0 1.026527645
0.2326939116 0 1.026716347
0.2335279399 0 1.026905691
0.2343619683 0 1.027095678
0.2351959967 0 1.027286307
0.236030025 0 1.027477578
0.2368640534 0 1.02766949
0.2376980817 0 1.027862042
0.2385321101 0 1.028055236
0.2393661384 0 1.028249069
0.2402001668 0 1.028443543
0.2410341952 0 1.028638655
0.2418682235 0 1.028834407
0.2427022519 0 1.029030798
0.2435362802 0 1.029227827
0.2443703086 0 1.029425494
0.2452043369 0 1.029623799
0.2460383653 0 1.029822741
0.2468723937 0 1.03002232
0.247706422 0 1.030222535
0.2485404504 0 1.030423387
0.2493744787 0 1.030624874
0.2502085071 0 1.030826997
0.2510425354 0 1.031029754
0.2518765638 0 1.031233147
0.2527105922 0 1.031437174
0.2535446205 0 1.031641834
0.2543786489 0 1.031847129
0.2552126772 0 1.032053056
0.2560467056 0 1.032259616
0.2568807339 0 1.032466809
0.2577147623 0 1.032674634
0.2585487907 0 1.03288309
0.259382819 0 1.033092177
0.2602168474 0 1.033301896
0.2610508757 0 1.033512245
0.2618849041 0 1.033723224
0.2627189324 0 1.033934832
0.2635529608 0 1.03414707
0.2643869892 0 1.034359937
0.2652210175 0 1.034573433
0.2660550459 0 1.034787557
0.2668890742 0 1.035002308
0.2677231026 0 1.035217687
0.2685571309 0 1.035433693
0.2693911593 0 1.035650326
0.2702251877 0 1.035867584
0.271059216 0 1.036085469
0.2718932444 0 1.036303979
0.2727272727 0 1.036523114
0.2735613011 0 1.036742873
0.2743953294 0 1.036963257
0.2752293578 0 1.037184265
0.2760633862 0 1.037405896
0.2768974145 0 1.03762815
0.2777314429 0 1.037851027
0.2785654712 0 1.038074526
0.2793994996 0 1.038298647
0.2802335279 0 1.038523389
0.2810675563 0 1.038748753
0.2819015847 0 1.038974737
0.282735613 0 1.039201341
0.2835696414 0 1.039428565
0.2844036697 0 1.039656408
0.2852376981 0 1.039884871
0.2860717264 0 1.040113952
0.2869057548 0 1.040343651
0.2877397832 0 1.040573968
0.2885738115 0 1.040804902
0.2894078399 0 1.041036454
0.2902418682 0 1.041268621
0.2910758966 0 1.041501405
0.2919099249 0 1.041734805
0.2927439533 0 1.04196882
0.2935779817 0 1.04220345
0.29441201 0 1.042438694
0.2952460384 0 1.042674553
0.2960800667 0 1.042911025
0.2969140951 0 1.04314811
0.2977481234 0 1.043385808
0.2985821518 0 1.043624119
0.2994161802 0 1.043863041
0.3002502085 0 1.044102575
0.3010842369 0 1.04434272
0.3019182652 0 1.044583476
0.3027522936 0 1.044824842
0.3035863219 0 1.045066818
0.3044203503 0 1.045309404
0.3052543786 0 1.045552598
0.306088407 0 1.045796401
0.3069224354 0 1.046040812
0.3077564637 0 1.046285831
0.3085904921 0 1.046531458
0.3094245204 0 1.046777691
0.3102585488 0 1.04702453
0.3110925771 0 1.047271976
0.3119266055 0 1.047520027
0.3127606339 0 1.047768683
0.3135946622 0 1.048017945
0.3144286906 0 1.04826781
0.3152627189 0 1.048518279
0.3160967473 0 1.048769352
0.3169307756 0 1.049021028
0.317764804 0 1.049273306
0.3185988324 0 1.049526186
0.3194328607 0 1.049779669
0.3202668891 0 1.050033752
0.3211009174 0 1.050288436
0.3219349458 0 1.050543721
0.3227689741 0 1.050799605
0.3236030025 0 1.051056089
0.3244370309 0 1.051313173
0.3252710592 0 1.051570854
0.3261050876 0 1.051829134
0.3269391159 0 1.052088012
0.3277731443 0 1.052347487
0.3286071726 0 1.052607559
0.329441201 0 1.052868228
0.3302752294 0 1.053129492
0.3311092577 0 1.053391352
0.3319432861 0 1.053653807
0.3327773144 0 1.053916857
0.3336113428 0 1.054180501
0.3344453711 0 1.054444738
0.3352793995 0 1.054709569
0.3361134279 0 1.054974993
0.3369474562 0 1.05524101
0.3377814846 0 1.055507618
0.3386155129 0 1.055774818
0.3394495413 0 1.056042609
0.3402835696 0 1.05631099
0.341117598 0 1.056579962
0.3419516264 0 1.056849523
0.3427856547 0 1.057119674
0.3436196831 0 1.057390414
0.3444537114 0 1.057661741
0.3452877398 0 1.057933657
0.3461217681 0 1.058206161
0.3469557965 0 1.058479251
0.3477898249 0 1.058752928
0.3486238532 0 1.059027191
0.3494578816 0 1.05930204
0.3502919099 0 1.059577473
0.3511259383 0 1.059853492
0.3519599666 0 1.060130095
0.352793995 0 1.060407282
0.3536280234 0 1.060685052
0.3544620517 0 1.060963405
0.3552960801 0 1.06124234
0.3561301084 0 1.061521858
0.3569641368 0 1.061801957
0.3577981651 0 1.062082637
0.3586321935 0 1.062363897
0.3594662219 0 1.062645738
0.3603002502 0 1.062928159
0.3611342786 0 1.063211158
0.3619683069 0 1.063494737
0.3628023353 0 1.063778894
0.3636363636 0 1.064063628
0.364470392 0 1.06434894
0.3653044204 0 1.064634829
0.3661384487 0 1.064921295
0.3669724771 0 1.065208336
0.3678065054 0 1.065495953
0.3686405338 0 1.065784145
0.3694745621 0 1.066072911
0.3703085905 0 1.066362252
0.3711426188 0 1.066652166
0.3719766472 0 1.066942654
0.3728106756 0 1.067233714
0.3736447039 0 1.067525346
0.3744787323 0 1.06781755
0.3753127606 0 1.068110326
0.376146789 0 1.068403672
0.3769808173 0 1.068697589
0.3778148457 0 1.068992076
0.3786488741 0 1.069287132
0.3794829024 0 1.069582757
0.3803169308 0 1.06987895
0.3811509591 0 1.070175712
0.3819849875 0 1.070473041
0.3828190158 0 1.070770937
0.3836530442 0 1.071069399
0.3844870726 0 1.071368428
0.3853211009 0 1.071668023
0.3861551293 0 1.071968182
0.3869891576 0 1.072268907
0.387823186 0 1.072570195
0.3886572143 0 1.072872047
0.3894912427 0 1.073174463
0.3903252711 0 1.073477441
0.3911592994 0 1.073780982
0.3919933278 0 1.074085085
0.3928273561 0 1.074389749
0.3936613845 0 1.074694973
0.3944954128 0 1.075000758
0.3953294412 0 1.075307104
0.3961634696 0 1.075614008
0.3969974979 0 1.075921472
0.3978315263 0 1.076229494
0.3986655546 0 1.076538074
0.399499583 0 1.076847211
0.4003336113 0 1.077156906
0.4011676397 0 1.077467157
0.4020016681 0 1.077777965
0.4028356964 0 1.078089328
0.4036697248 0 1.078401246
0.4045037531 0 1.078713718
0.4053377815 0 1.079026745
0.4061718098 0 1.079340326
0.4070058382 0 1.07965446
0.4078398666 0 1.079969146
0.4086738949 0 1.080284385
0.4095079233 0 1.080600175
0.4103419516 0 1.080916517
0.41117598 0 1.08123341
0.4120100083 0 1.081550853
0.4128440367 0 1.081868845
0.4136780651 0 1.082187387
0.4145120934 0 1.082506478
0.4153461218 0 1.082826118
0.4161801501 0 1.083146305
0.4170141785 0 1.083467039
0.4178482068 0 1.083788321
0.4186822352 0 1.084110148
0.4195162636 0 1.084432522
0.4203502919 0 1.084755442
0.4211843203 0 1.085078906
0.4220183486 0 1.085402914
0.422852377 0 1.085727467
0.4236864053 0 1.086052563
0.4245204337 0 1.086378202
0.4253544621 0 1.086704384
0.4261884904 0 1.087031108
0.4270225188 0 1.087358373
0.4278565471 0 1.087686179
0.4286905755 0 1.088014526
0.4295246038 0 1.088343413
0.4303586322 0 1.08867284
0.4311926606 0 1.089002806
0.4320266889 0 1.08933331
0.4328607173 0 1.089664352
0.4336947456 0 1.089995932
0.434528774 0 1.090328049
0.4353628023 0 1.090660703
0.4361968307 0 1.090993893
0.437030859 0 1.091327619
0.4378648874 0 1.09166188
0.4386989158 0 1.091996675
0.4395329441 0 1.092332005
0.4403669725 0 1.092667868
0.4412010008 0 1.093004265
0.4420350292 0 1.093341194
0.4428690575 0 1.093678656
0.4437030859 0 1.094016649
0.4445371143 0 1.094355174
0.4453711426 0 1.094694229
0.446205171 0 1.095033814
0.4470391993 0 1.09537393
0.4478732277 0 1.095714574
0.448707256 0 1.096055748
0.4495412844 0 1.096397449
0.4503753128 0 1.096739678
0.4512093411 0 1.097082435
0.4520433695 0 1.097425719
0.4528773978 0 1.097769528
0.4537114262 0 1.098113864
0.4545454545 0 1.098458725
0.4553794829 0 1.098804111
0.4562135113 0 1.099150021
0.4570475396 0 1.099496455
0.457881568 0 1.099843412
0.4587155963 0 1.100190892
0.4595496247 0 1.100538894
0.460383653 0 1.100887418
0.4612176814 0 1.101236464
0.4620517098 0 1.10158603
0.4628857381 0 1.101936117
0.4637197665 0 1.102286724
0.4645537948 0 1.10263785
0.4653878232 0 1.102989495
0.4662218515 0 1.103341658
0.4670558799 0 1.103694339
0.4678899083 0 1.104047538
0.4687239366 0 1.104401254
0.469557965 0 1.104755485
0.4703919933 0 1.105110233
0.4712260217 0 1.105465496
0.47206005 0 1.105821274
0.4728940784 0 1.106177567
0.4737281068 0 1.106534373
0.4745621351 0 1.106891693
0.4753961635 0 1.107249526
0.4762301918 0 1.107607871
0.4770642202 0 1.107966728
0.4778982485 0 1.108326096
0.4787322769 0 1.108685976
0.4795663053 0 1.109046366
0.4804003336 0 1.109407265
0.481234362 0 1.109768675
0.4820683903 0 1.110130593
0.4829024187 0 1.110493019
0.483736447 0 1.110855954
0.4845704754 0 1.111219396
0.4854045038 0 1.111583345
0.4862385321 0 1.1119478
0.4870725605 0 1.112312761
0.4879065888 0 1.112678228
0.4887406172 0 1.1130442
0.4895746455 0 1.113410676
0.4904086739 0 1.113777656
0.4912427023 0 1.11414514
0.4920767306 0 1.114513126
0.492910759 0 1.114881615
0.4937447873 0 1.115250606
0.4945788157 0 1.115620099
0.495412844 0 1.115990092
0.4962468724 0 1.116360586
0.4970809008 0 1.11673158
0.4979149291 0 1.117103073
0.4987489575 0 1.117475066
0.4995829858 0 1.117847557
0.5004170142 0 1.118220545
0.5012510425 0 1.118594032
0.5020850709 0 1.118968015
0.5029190992 0 1.119342495
0.5037531276 0 1.11971747
0.504587156 0 1.120092942
0.5054211843 0 1.120468908
0.5062552127 0 1.120845369
0.507089241 0 1.121222323
0.5079232694 0 1.121599772
0.5087572977 0 1.121977713
0.5095913261 0 1.122356147
0.5104253545 0 1.122735072
0.5112593828 0 1.123114489
0.5120934112 0 1.123494398
0.5129274395 0 1.123874797
0.5137614679 0 1.124255685
0.5145954962 0 1.124637064
0.5154295246 0 1.125018931
0.516263553 0 1.125401287
0.5170975813 0 1.125784131
0.5179316097 0 1.126167462
0.518765638 0 1.12655128
0.5195996664 0 1.126935585
0.5204336947 0 1.127320376
0.5212677231 0 1.127705653
0.5221017515 0 1.128091414
0.5229357798 0 1.12847766
0.5237698082 0 1.12886439
0.5246038365 0 1.129251604
0.5254378649 0 1.129639301
0.5262718932 0 1.13002748
0.5271059216 0 1.130416141
0.52793995 0 1.130805284
0.5287739783 0 1.131194908
0.5296080067 0 1.131585013
0.530442035 0 1.131975597
0.5312760634 0 1.132366661
0.5321100917 0 1.132758204
0.5329441201 0 1.133150226
0.5337781485 0 1.133542726
0.5346121768 0 1.133935703
0.5354462052 0 1.134329158
0.5362802335 0 1.134723089
0.5371142619 0 1.135117496
0.5379482902 0 1.135512379
0.5387823186 0 1.135907737
0.539616347 0 1.136303569
0.5404503753 0 1.136699876
0.5412844037 0 1.137096656
0.542118432 0 1.13749391
0.5429524604 0 1.137891636
0.5437864887 0 1.138289834
0.5446205171 0 1.138688503
0.5454545455 0 1.139087644
0.5462885738 0 1.139487256
0.5471226022 0 1.139887337
0.5479566305 0 1.140287889
0.5487906589 0 1.140688909
0.5496246872 0 1.141090398
0.5504587156 0 1.141492355
0.551292744 0 1.14189478
0.5521267723 0 1.142297673
0.5529608007 0 1.142701031
0.553794829 0 1.143104856
0.5546288574 0 1.143509147
0.5554628857 0 1.143913903
0.5562969141 0 1.144319124
0.5571309425 0 1.144724808
0.5579649708 0 1.145130957
0.5587989992 0 1.145537569
0.5596330275 0 1.145944643
0.5604670559 0 1.14635218
0.5613010842 0 1.146760179
0.5621351126 0 1.147168638
0.562969141 0 1.147577559
0.5638031693 0 1.14798694
0.5646371977 0 1.14839678
0.565471226 0 1.14880708
0.5663052544 0 1.149217839
0.5671392827 0 1.149629056
0.5679733111 0 1.150040731
0.5688073394 0 1.150452863
0.5696413678 0 1.150865452
0.5704753962 0 1.151278497
0.5713094245 0 1.151691998
0.5721434529 0 1.152105955
0.5729774812 0 1.152520366
0.5738115096 0 1.152935232
0.5746455379 0 1.153350551
0.5754795663 0 1.153766324
0.5763135947 0 1.15418255
0.577147623 0 1.154599229
0.5779816514 0 1.155016359
0.5788156797 0 1.155433941
0.5796497081 0 1.155851973
0.5804837364 0 1.156270456
0.5813177648 0 1.156689389
0.5821517932 0 1.157108772
0.5829858215 0 1.157528604
0.5838198499 0 1.157948884
0.5846538782 0 1.158369612
0.5854879066 0 1.158790787
0.5863219349 0 1.15921241
0.5871559633 0 1.159634479
0.5879899917 0 1.160056994
0.58882402 0 1.160479955
0.5896580484 0 1.160903361
0.5904920767 0 1.161327212
0.5913261051 0 1.161751506
0.5921601334 0 1.162176245
0.5929941618 0 1.162601426
0.5938281902 0 1.16302705
0.5946622185 0 1.163453116
0.5954962469 0 1.163879624
0.5963302752 0 1.164306574
0.5971643036 0 1.164733963
0.5979983319 0 1.165161793
0.5988323603 0 1.165590063
0.5996663887 0 1.166018772
0.600500417 0 1.16644792
0.6013344454 0 1.166877507
0.6021684737 0 1.16730753
0.6030025021 0 1.167737992
0.6038365304 0 1.16816889
0.6046705588 0 1.168600224
0.6055045872 0 1.169031995
0.6063386155 0 1.169464201
0.6071726439 0 1.169896841
0.6080066722 0 1.170329917
0.6088407006 0 1.170763426
0.6096747289 0 1.171197368
0.6105087573 0 1.171631744
0.6113427857 0 1.172066552
0.612176814 0 1.172501792
0.6130108424 0 1.172937463
0.6138448707 0 1.173373566
0.6146788991 0 1.173810099
0.6155129274 0 1.174247063
0.6163469558 0 1.174684455
0.6171809842 0 1.175122278
0.6180150125 0 1.175560528
0.6188490409 0 1.175999207
0.6196830692 0 1.176438314
0.6205170976 0 1.176877848
0.6213511259 0 1.177317808
0.6221851543 0 1.177758195
0.6230191827 0 1.178199008
0.623853211 0 1.178640246
0.6246872394 0 1.179081909
0.6255212677 0 1.179523996
0.6263552961 0 1.179966507
0.6271893244 0 1.180409441
0.6280233528 0 1.180852798
0.6288573812 0 1.181296578
0.6296914095 0 1.18174078
0.6305254379 0 1.182185403
0.6313594662 0 1.182630448
0.6321934946 0 1.183075912
0.6330275229 0 1.183521797
0.6338615513 0 1.183968102
0.6346955796 0 1.184414825
0.635529608 0 1.184861968
0.6363636364 0 1.185309528
0.6371976647 0 1.185757506
0.6380316931 0 1.186205902
0.6388657214 0 1.186654714
0.6396997498 0 1.187103942
0.6405337781 0 1.187553587
0.6413678065 0 1.188003646
0.6422018349 0 1.188454121
0.6430358632 0 1.188905009
0.6438698916 0 1.189356312
0.6447039199 0 1.189808028
0.6455379483 0 1.190260158
0.6463719766 0 1.190712699
0.647206005 0 1.191165653
0.6480400334 0 1.191619018
0.6488740617 0 1.192072795
0.6497080901 0 1.192526982
0.6505421184 0 1.192981579
0.6513761468 0 1.193436586
0.6522101751 0 1.193892002
0.6530442035 0 1.194347827
0.6538782319 0 1.19480406
0.6547122602 0 1.195260701
0.6555462886 0 1.195717749
0.6563803169 0 1.196175205
0.6572143453 0 1.196633066
0.6580483736 0 1.197091334
0.658882402 0 1.197550007
0.6597164304 0 1.198009085
0.6605504587 0 1.198468568
0.6613844871 0 1.198928455
0.6622185154 0 1.199388745
0.6630525438 0 1.199849439
0.6638865721 0 1.200310535
0.6647206005 0 1.200772034
0.6655546289 0 1.201233934
0.6663886572 0 1.201696236
0.6672226856 0 1.202158938
0.6680567139 0 1.202622041
0.6688907423 0 1.203085544
0.6697247706 0 1.203549446
0.670558799 0 1.204013747
0.6713928274 0 1.204478447
0.6722268557 0 1.204943545
0.6730608841 0 1.20540904
0.6738949124 0 1.205874933
0.6747289408 0 1.206341222
0.6755629691 0 1.206807907
0.6763969975 0 1.207274989
0.6772310259 0 1.207742465
0.6780650542 0 1.208210337
0.6788990826 0 1.208678603
0.6797331109 0 1.209147262
0.6805671393 0 1.209616316
0.6814011676 0 1.210085762
0.682235196 0 1.210555601
0.6830692244 0 1.211025832
0.6839032527 0 1.211496454
0.6847372811 0 1.211967468
0.6855713094 0 1.212438873
0.6864053378 0 1.212910668
0.6872393661 0 1.213382852
0.6880733945 0 1.213855426
0.6889074229 0 1.214328389
0.6897414512 0 1.214801741
0.6905754796 0 1.21527548
0.6914095079 0 1.215749607
0.6922435363 0 1.216224121
0.6930775646 0 1.216699022
0.693911593 0 1.217174309
0.6947456214 0 1.217649982
0.6955796497 0 1.21812604
0.6964136781 0 1.218602483
0.6972477064 0 1.21907931
0.6980817348 0 1.219556521
0.6989157631 0 1.220034116
0.6997497915 0 1.220512094
0.7005838198 0 1.220990454
0.7014178482 0 1.221469196
0.7022518766 0 1.221948321
0.7030859049 0 1.222427826
0.7039199333 0 1.222907712
0.7047539616 0 1.223387979
0.70558799 0 1.223868625
0.7064220183 0 1.224349651
0.7072560467 0 1.224831056
0.7080900751 0 1.225312839
0.7089241034 0 1.225795001
0.7097581318 0 1.22627754
0.7105921601 0 1.226760457
0.7114261885 0 1.22724375
0.7122602168 0 1.227727419
0.7130942452 0 1.228211465
0.7139282736 0 1.228695886
0.7147623019 0 1.229180682
0.7155963303 0 1.229665852
0.7164303586 0 1.230151397
0.717264387 0 1.230637315
0.7180984153 0 1.231123606
0.7189324437 0 1.231610271
0.7197664721 0 1.232097307
0.7206005004 0 1.232584716
0.7214345288 0 1.233072496
0.7222685571 0 1.233560647
0.7231025855 0 1.234049168
0.7239366138 0 1.23453806
0.7247706422 0 1.235027321
0.7256046706 0 1.235516952
0.7264386989 0 1.236006951
0.7272727273 0 1.236497319
0.7281067556 0 1.236988055
0.728940784 0 1.237479158
0.7297748123 0 1.237970628
0.7306088407 0 1.238462465
0.7314428691 0 1.238954669
0.7322768974 0 1.239447237
0.7331109258 0 1.239940172
0.7339449541 0 1.240433471
0.7347789825 0 1.240927134
0.7356130108 0 1.241421162
0.7364470392 0 1.241915553
0.7372810676 0 1.242410308
0.7381150959 0 1.242905425
0.7389491243 0 1.243400904
0.7397831526 0 1.243896745
0.740617181 0 1.244392948
0.7414512093 0 1.244889511
0.7422852377 0 1.245386436
0.7431192661 0 1.24588372
0.7439532944 0 1.246381364
0.7447873228 0 1.246879367
0.7456213511 0 1.247377729
0.7464553795 0 1.24787645
0.7472894078 0 1.248375528
0.7481234362 0 1.248874964
0.7489574646 0 1.249374757
0.7497914929 0 1.249874907
0.7506255213 0 1.250375413
0.7514595496 0 1.250876275
0.752293578 0 1.251377492
0.7531276063 0 1.251879064
0.7539616347 0 1.252380991
0.7547956631 0 1.252883272
0.7556296914 0 1.253385906
0.7564637198 0 1.253888894
0.7572977481 0 1.254392235
0.7581317765 0 1.254895928
0.7589658048 0 1.255399973
0.7597998332 0 1.25590437
0.7606338616 0 1.256409118
0.7614678899 0 1.256914216
0.7623019183 0 1.257419665
0.7631359466 0 1.257925464
0.763969975 0 1.258431612
0.7648040033 0 1.258938109
0.7656380317 0 1.259444955
0.7664720601 0 1.259952149
0.7673060884 0 1.260459691
0.7681401168 0 1.26096758
0.7689741451 0 1.261475817
0.7698081735 0 1.261984399
0.7706422018 0 1.262493328
0.7714762302 0 1.263002602
0.7723102585 0 1.263512222
0.7731442869 0 1.264022187
0.7739783153 0 1.264532496
0.7748123436 0 1.265043149
0.775646372 0 1.265554145
0.7764804003 0 1.266065485
0.7773144287 0 1.266577167
0.778148457 0 1.267089192
0.7789824854 0 1.267601559
0.7798165138 0 1.268114267
0.7806505421 0 1.268627317
0.7814845705 0 1.269140707
0.7823185988 0 1.269654437
0.7831526272 0 1.270168508
0.7839866555 0 1.270682917
0.7848206839 0 1.271197666
0.7856547123 0 1.271712753
0.7864887406 0 1.272228179
0.787322769 0 1.272743942
0.7881567973 0 1.273260043
0.7889908257 0 1.273776481
0.789824854 0 1.274293255
0.7906588824 0 1.274810366
0.7914929108 0 1.275327812
0.7923269391 0 1.275845593
0.7931609675 0 1.27636371
0.7939949958 0 1.276882161
0.7948290242 0 1.277400946
0.7956630525 0 1.277920065
0.7964970809 0 1.278439517
0.7973311093 0 1.278959303
0.7981651376 0 1.27947942
0.798999166 0 1.27999987
0.7998331943 0 1.280520651
0.8006672227 0 1.281041764
0.801501251 0 1.281563208
0.8023352794 0 1.282084982
0.8031693078 0 1.282607086
0.8040033361 0 1.28312952
0.8048373645 0 1.283652283
0.8056713928 0 1.284175375
0.8065054212 0 1.284698795
0.8073394495 0 1.285222544
0.8081734779 0 1.28574662
0.8090075063 0 1.286271023
0.8098415346 0 1.286795753
0.810675563 0 1.28732081
0.8115095913 0 1.287846193
0.8123436197 0 1.288371901
0.813177648 0 1.288897935
0.8140116764 0 1.289424294
0.8148457048 0 1.289950977
0.8156797331 0 1.290477984
0.8165137615 0 1.291005315
0.8173477898 0 1.291532969
0.8181818182 0 1.292060946
0.8190158465 0 1.292589245
0.8198498749 0 1.293117867
0.8206839033 0 1.29364681
0.8215179316 0 1.294176075
0.82235196 0 1.29470566
0.8231859883 0 1.295235566
0.8240200167 0 1.295765792
0.824854045 0 1.296296338
0.8256880734 0 1.296827203
0.8265221018 0 1.297358387
0.8273561301 0 1.29788989
0.8281901585 0 1.298421711
0.8290241868 0 1.298953849
0.8298582152 0 1.299486305
0.8306922435 0 1.300019078
0.8315262719 0 1.300552168
0.8323603003 0 1.301085573
0.8331943286 0 1.301619295
0.834028357 0 1.302153332
0.8348623853 0 1.302687684
0.8356964137 0 1.303222351
0.836530442 0 1.303757332
0.8373644704 0 1.304292627
0.8381984987 0 1.304828235
0.8390325271 0 1.305364157
0.8398665555 0 1.305900391
0.8407005838 0 1.306436937
0.8415346122 0 1.306973796
0.8423686405 0 1.307510966
0.8432026689 0 1.308048447
0.8440366972 0 1.30858624
0.8448707256 0 1.309124342
0.845704754 0 1.309662755
0.8465387823 0 1.310201477
0.8473728107 0 1.310740508
0.848206839 0 1.311279849
0.8490408674 0 1.311819498
0.8498748957 0 1.312359455
0.8507089241 0 1.31289972
0.8515429525 0 1.313440292
0.8523769808 0 1.313981171
0.8532110092 0 1.314522357
0.8540450375 0 1.315063849
0.8548790659 0 1.315605647
0.8557130942 0 1.31614775
0.8565471226 0 1.316690158
0.857381151 0 1.317232872
0.8582151793 0 1.317775889
0.8590492077 0 1.318319211
0.859883236 0 1.318862836
0.8607172644 0 1.319406764
0.8615512927 0 1.319950995
0.8623853211 0 1.320495529
0.8632193495 0 1.321040365
0.8640533778 0 1.321585502
0.8648874062 0 1.322130941
0.8657214345 0 1.322676681
0.8665554629 0 1.323222721
0.8673894912 0 1.323769062
0.8682235196 0 1.324315703
0.869057548 0 1.324862643
0.8698915763 0 1.325409882
0.8707256047 0 1.32595742
0.871559633 0 1.326505256
0.8723936614 0 1.32705339
0.8732276897 0 1.327601822
0.8740617181 0 1.328150551
0.8748957465 0 1.328699577
0.8757297748 0 1.3292489
0.8765638032 0 1.329798519
0.8773978315 0 1.330348434
0.8782318599 0 1.330898644
0.8790658882 0 1.331449149
0.8798999166 0 1.331999949
0.880733945 0 1.332551043
0.8815679733 0 1.333102431
0.8824020017 0 1.333654113
0.88323603 0 1.334206088
0.8840700584 0 1.334758356
0.8849040867 0 1.335310916
0.8857381151 0 1.335863769
0.8865721435 0 1.336416913
0.8874061718 0 1.336970349
0.8882402002 0 1.337524076
0.8890742285 0 1.338078093
0.8899082569 0 1.338632401
0.8907422852 0 1.339186999
0.8915763136 0 1.339741887
0.892410342 0 1.340297063
0.8932443703 0 1.340852529
0.8940783987 0 1.341408283
0.894912427 0 1.341964326
0.8957464554 0 1.342520656
0.8965804837 0 1.343077274
0.8974145121 0 1.343634179
0.8982485405 0 1.34419137
0.8990825688 0 1.344748848
0.8999165972 0 1.345306613
0.9007506255 0 1.345864662
0.9015846539 0 1.346422997
0.9024186822 0 1.346981618
0.9032527106 0 1.347540522
0.9040867389 0 1.348099711
0.9049207673 0 1.348659184
0.9057547957 0 1.349218941
0.906588824 0 1.34977898
0.9074228524 0 1.350339303
0.9082568807 0 1.350899908
0.9090909091 0 1.351460795
0.9099249374 0 1.352021964
0.9107589658 0 1.352583415
0.9115929942 0 1.353145146
0.9124270225 0 1.353707159
0.9132610509 0 1.354269451
0.9140950792 0 1.354832024
0.9149291076 0 1.355394877
0.9157631359 0 1.355958009
0.9165971643 0 1.35652142
0.9174311927 0 1.357085109
0.918265221 0 1.357649077
0.9190992494 0 1.358213323
0.9199332777 0 1.358777846
0.9207673061 0 1.359342647
0.9216013344 0 1.359907725
0.9224353628 0 1.360473079
0.9232693912 0 1.361038709
0.9241034195 0 1.361604616
0.9249374479 0 1.362170798
0.9257714762 0 1.362737255
0.9266055046 0 1.363303987
0.9274395329 0 1.363870994
0.9282735613 0 1.364438274
0.9291075897 0 1.365005829
0.929941618 0 1.365573657
0.9307756464 0 1.366141758
0.9316096747 0 1.366710132
0.9324437031 0 1.367278779
0.9332777314 0 1.367847698
0.9341117598 0 1.368416888
0.9349457882 0 1.36898635
0.9357798165 0 1.369556083
0.9366138449 0 1.370126087
0.9374478732 0 1.370696361
0.9382819016 0 1.371266906
0.9391159299 0 1.37183772
0.9399499583 0 1.372408804
0.9407839867 0 1.372980156
0.941618015 0 1.373551778
0.9424520434 0 1.374123668
0.9432860717 0 1.374695826
0.9441201001 0 1.375268251
0.9449541284 0 1.375840945
0.9457881568 0 1.376413905
0.9466221852 0 1.376987132
0.9474562135 0 1.377560625
0.9482902419 0 1.378134385
0.9491242702 0 1.37870841
0.9499582986 0 1.379282701
0.9507923269 0 1.379857257
0.9516263553 0 1.380432077
0.9524603837 0 1.381007162
0.953294412 0 1.381582511
0.9541284404 0 1.382158124
0.9549624687 0 1.382734001
0.9557964971 0 1.38331014
0.9566305254 0 1.383886542
0.9574645538 0 1.384463207
0.9582985822 0 1.385040134
0.9591326105 0 1.385617323
0.9599666389 0 1.386194773
0.9608006672 0 1.386772484
0.9616346956 0 1.387350456
0.9624687239 0 1.387928689
0.9633027523 0 1.388507181
0.9641367807 0 1.389085934
0.964970809 0 1.389664946
0.9658048374 0 1.390244217
0.9666388657 0 1.390823748
0.9674728941 0 1.391403536
0.9683069224 0 1.391983583
0.9691409508 0 1.392563888
0.9699749791 0 1.393144451
0.9708090075 0 1.39372527
0.9716430359 0 1.394306347
0.9724770642 0 1.39488768
0.9733110926 0 1.39546927
0.9741451209 0 1.396051115
0.9749791493 0 1.396633217
0.9758131776 0 1.397215573
0.976647206 0 1.397798185
0.9774812344 0 1.398381051
0.9783152627 0 1.398964172
0.9791492911 0 1.399547546
0.9799833194 0 1.400131175
0.9808173478 0 1.400715057
0.9816513761 0 1.401299192
0.9824854045 0 1.401883579
0.9833194329 0 1.40246822
0.9841534612 0 1.403053112
0.9849874896 0 1.403638256
0.9858215179 0 1.404223652
0.9866555463 0 1.404809299
0.9874895746 0 1.405395197
0.988323603 0 1.405981346
0.9891576314 0 1.406567744
0.9899916597 0 1.407154393
0.9908256881 0 1.407741292
0.9916597164 0 1.408328439
0.9924937448 0 1.408915836
0.9933277731 0 1.409503482
0.9941618015 0 1.410091376
0.9949958299 0 1.410679518
0.9958298582 0 1.411267907
0.9966638866 0 1.411856545
0.9974979149 0 1.412445429
0.9983319433 0 1.41303456
0.9991659716 0 1.413623938
1 0 1.414213562
1 1 1.414213562
1.000834325 1 1.41480315
1.001668649 1 1.415391998
1.002502974 1 1.415980106
1.003337298 1 1.416567474
1.004171623 1 1.417154101
1.005005947 1 1.417739986
1.005840272 1 1.418325128
1.006674597 1 1.418909528
1.007508921 1 1.419493182
1.008343246 1 1.420076093
1.00917757 1 1.420658258
1.010011895 1 1.421239676
1.01084622 1 1.421820348
1.011680544 1 1.422400272
1.012514869 1 1.422979448
1.013349193 1 1.423557875
1.014183518 1 1.424135553
1.015017842 1 1.42471248
1.015852167 1 1.425288656
1.016686492 1 1.42586408
1.017520816 1 1.426438752
1.018355141 1 1.427012671
1.019189465 1 1.427585836
1.02002379 1 1.428158247
1.020858115 1 1.428729902
1.021692439 1 1.429300801
1.022526764 1 1.429870944
1.023361088 1 1.43044033
1.024195413 1 1.431008958
1.025029737 1 1.431576827
1.025864062 1 1.432143937
1.026698387 1 1.432710288
1.027532711 1 1.433275877
1.028367036 1 1.433840705
1.02920136 1 1.434404771
1.030035685 1 1.434968075
1.030870009 1 1.435530615
1.031704334 1 1.436092392
1.032538659 1 1.436653404
1.033372983 1 1.43721365
1.034207308 1 1.43777313
1.035041632 1 1.438331844
1.035875957 1 1.438889791
1.036710282 1 1.43944697
1.037544606 1 1.44000338
1.038378931 1 1.44055902
1.039213255 1 1.441113891
1.04004758 1 1.441667991
1.040881904 1 1.44222132
1.041716229 1 1.442773878
1.042550554 1 1.443325662
1.043384878 1 1.443876674
1.044219203 1 1.444426911
1.045053527 1 1.444976374
1.045887852 1 1.445525062
1.046722176 1 1.446072975
1.047556501 1 1.446620111
1.048390826 1 1.447166469
1.04922515 1 1.44771205
1.050059475 1 1.448256853
1.050893799 1 1.448800877
1.051728124 1 1.449344121
1.052562449 1 1.449886585
1.053396773 1 1.450428268
1.054231098 1 1.45096917
1.055065422 1 1.451509289
1.055899747 1 1.452048626
1.056734071 1 1.452587179
1.057568396 1 1.453124948
1.058402721 1 1.453661933
1.059237045 1 1.454198132
1.06007137 1 1.454733545
1.060905694 1 1.455268172
1.061740019 1 1.455802012
1.062574344 1 1.456335064
1.063408668 1 1.456867327
1.064242993 1 1.457398802
1.065077317 1 1.457929487
1.065911642 1 1.458459382
1.066745966 1 1.458988485
1.067580291 1 1.459516798
1.068414616 1 1.460044318
1.06924894 1 1.460571046
1.070083265 1 1.46109698
1.070917589 1 1.46162212
1.071751914 1 1.462146466
1.072586238 1 1.462670017
1.073420563 1 1.463192772
1.074254888 1 1.463714731
1.075089212 1 1.464235893
1.075923537 1 1.464756257
1.076757861 1 1.465275824
1.077592186 1 1.465794591
1.078426511 1 1.466312559
1.079260835 1 1.466829728
1.08009516 1 1.467346096
1.080929484 1 1.467861662
1.081763809 1 1.468376427
1.082598133 1 1.46889039
1.083432458 1 1.46940355
1.084266783 1 1.469915907
1.085101107 1 1.470427459
1.085935432 1 1.470938207
1.086769756 1 1.47144815
1.087604081 1 1.471957287
1.088438405 1 1.472465617
1.08927273 1 1.472973141
1.090107055 1 1.473479857
1.090941379 1 1.473985765
1.091775704 1 1.474490864
1.092610028 1 1.474995154
1.093444353 1 1.475498634
1.094278678 1 1.476001304
1.095113002 1 1.476503163
1.095947327 1 1.477004211
1.096781651 1 1.477504446
1.097615976 1 1.478003868
1.0984503 1 1.478502478
1.099284625 1 1.479000273
1.10011895 1 1.479497254
1.100953274 1 1.479993421
1.101787599 1 1.480488771
1.102621923 1 1.480983306
1.103456248 1 1.481477024
1.104290573 1 1.481969925
1.105124897 1 1.482462008
1.105959222 1 1.482953273
1.106793546 1 1.483443719
1.107627871 1 1.483933346
1.108462195 1 1.484422153
1.10929652 1 1.484910139
1.110130845 1 1.485397304
1.110965169 1 1.485883648
1.111799494 1 1.486369169
1.112633818 1 1.486853868
1.113468143 1 1.487337744
1.114302467 1 1.487820796
1.115136792 1 1.488303023
1.115971117 1 1.488784426
1.116805441 1 1.489265003
1.117639766 1 1.489744754
1.11847409 1 1.490223679
1.119308415 1 1.490701777
1.12014274 1 1.491179047
1.120977064 1 1.49165549
1.121811389 1 1.492131103
1.122645713 1 1.492605888
1.123480038 1 1.493079843
1.124314362 1 1.493552967
1.125148687 1 1.494025261
1.125983012 1 1.494496724
1.126817336 1 1.494967355
1.127651661 1 1.495437153
1.128485985 1 1.495906119
1.12932031 1 1.496374252
1.130154634 1 1.49684155
1.130988959 1 1.497308014
1.131823284 1 1.497773644
1.132657608 1 1.498238437
1.133491933 1 1.498702395
1.134326257 1 1.499165517
1.135160582 1 1.499627801
1.135994907 1 1.500089248
1.136829231 1 1.500549857
1.137663556 1 1.501009628
1.13849788 1 1.501468559
1.139332205 1 1.501926651
1.140166529 1 1.502383903
1.141000854 1 1.502840315
1.141835179 1 1.503295885
1.142669503 1 1.503750614
1.143503828 1 1.5042045
1.144338152 1 1.504657545
1.145172477 1 1.505109746
1.146006802 1 1.505561103
1.146841126 1 1.506011617
1.147675451 1 1.506461286
1.148509775 1 1.50691011
1.1493441 1 1.507358089
1.150178424 1 1.507805221
1.151012749 1 1.508251507
1.151847074 1 1.508696946
1.152681398 1 1.509141537
1.153515723 1 1.509585281
1.154350047 1 1.510028176
1.155184372 1 1.510470222
1.156018696 1 1.510911418
1.156853021 1 1.511351765
1.157687346 1 1.511791261
1.15852167 1 1.512229907
1.159355995 1 1.512667701
1.160190319 1 1.513104643
1.161024644 1 1.513540733
1.161858969 1 1.51397597
1.162693293 1 1.514410353
1.163527618 1 1.514843883
1.164361942 1 1.515276559
1.165196267 1 1.51570838
1.166030591 1 1.516139346
1.166864916 1 1.516569456
1.167699241 1 1.51699871
1.168533565 1 1.517427108
1.16936789 1 1.517854648
1.170202214 1 1.518281331
1.171036539 1 1.518707156
1.171870864 1 1.519132123
1.172705188 1 1.51955623
1.173539513 1 1.519979478
1.174373837 1 1.520401867
1.175208162 1 1.520823395
1.176042486 1 1.521244062
1.176876811 1 1.521663868
1.177711136 1 1.522082813
1.17854546 1 1.522500895
1.179379785 1 1.522918115
1.180214109 1 1.523334472
1.181048434 1 1.523749965
1.181882758 1 1.524164595
1.182717083 1 1.52457836
1.183551408 1 1.52499126
1.184385732 1 1.525403295
1.185220057 1 1.525814464
1.186054381 1 1.526224767
1.186888706 1 1.526634204
1.187723031 1 1.527042773
1.188557355 1 1.527450475
1.18939168 1 1.527857309
1.190226004 1 1.528263275
1.191060329 1 1.528668371
1.191894653 1 1.529072599
1.192728978 1 1.529475957
1.193563303 1 1.529878445
1.194397627 1 1.530280062
1.195231952 1 1.530680809
1.196066276 1 1.531080683
1.196900601 1 1.531479686
1.197734925 1 1.531877817
1.19856925 1 1.532275075
1.199403575 1 1.53267146
1.200237899 1 1.533066972
1.201072224 1 1.533461609
1.201906548 1 1.533855372
1.202740873 1 1.534248261
1.203575198 1 1.534640274
1.204409522 1 1.535031411
1.205243847 1 1.535421672
1.206078171 1 1.535811057
1.206912496 1 1.536199565
1.20774682 1 1.536587195
1.208581145 1 1.536973948
1.20941547 1 1.537359823
1.210249794 1 1.537744819
1.211084119 1 1.538128936
1.211918443 1 1.538512173
1.212752768 1 1.538894531
1.213587093 1 1.539276009
1.214421417 1 1.539656606
1.215255742 1 1.540036322
1.216090066 1 1.540415156
1.216924391 1 1.540793109
1.217758715 1 1.54117018
1.21859304 1 1.541546367
1.219427365 1 1.541921672
1.220261689 1 1.542296093
1.221096014 1 1.542669631
1.221930338 1 1.543042284
1.222764663 1 1.543414053
1.223598987 1 1.543784936
1.224433312 1 1.544154934
1.225267637 1 1.544524047
1.226101961 1 1.544892273
1.226936286 1 1.545259612
1.22777061 1 1.545626065
1.228604935 1 1.54599163
1.22943926 1 1.546356307
1.230273584 1 1.546720096
1.231107909 1 1.547082997
1.231942233 1 1.547445009
1.232776558 1 1.547806131
1.233610882 1 1.548166364
1.234445207 1 1.548525706
1.235279532 1 1.548884158
1.236113856 1 1.54924172
1.236948181 1 1.54959839
1.237782505 1 1.549954168
1.23861683 1 1.550309055
1.239451154 1 1.550663049
1.240285479 1 1.55101615
1.241119804 1 1.551368358
1.241954128 1 1.551719673
1.242788453 1 1.552070094
1.243622777 1 1.552419621
1.244457102 1 1.552768253
1.245291427 1 1.553115991
1.246125751 1 1.553462833
1.246960076 1 1.553808779
1.2477944 1 1.554153829
1.248628725 1 1.554497983
1.249463049 1 1.55484124
1.250297374 1 1.5551836
1.251131699 1 1.555525062
1.251966023 1 1.555865627
1.252800348 1 1.556205293
1.253634672 1 1.556544061
1.254468997 1 1.55688193
1.255303322 1 1.557218899
1.256137646 1 1.557554969
1.256971971 1 1.557890139
1.257806295 1 1.558224409
1.25864062 1 1.558557778
1.259474944 1 1.558890246
1.260309269 1 1.559221812
1.261143594 1 1.559552477
1.261977918 1 1.559882239
1.262812243 1 1.5602111
1.263646567 1 1.560539057
1.264480892 1 1.560866111
1.265315216 1 1.561192262
1.266149541 1 1.561517509
1.266983866 1 1.561841852
1.26781819 1 1.562165291
1.268652515 1 1.562487824
1.269486839 1 1.562809453
1.270321164 1 1.563130176
1.271155489 1 1.563449993
1.271989813 1 1.563768904
1.272824138 1 1.564086908
1.273658462 1 1.564404006
1.274492787 1 1.564720196
1.275327111 1 1.565035479
1.276161436 1 1.565349854
1.276995761 1 1.565663321
1.277830085 1 1.56597588
1.27866441 1 1.566287529
1.279498734 1 1.56659827
1.280333059 1 1.566908101
1.281167383 1 1.567217022
1.282001708 1 1.567525034
1.282836033 1 1.567832134
1.283670357 1 1.568138324
1.284504682 1 1.568443603
1.285339006 1 1.568747971
1.286173331 1 1.569051427
1.287007656 1 1.569353971
1.28784198 1 1.569655602
1.288676305 1 1.569956321
1.289510629 1 1.570256127
1.290344954 1 1.57055502
1.291179278 1 1.570852999
1.292013603 1 1.571150064
1.292847928 1 1.571446215
1.293682252 1 1.571741452
1.294516577 1 1.572035774
1.295350901 1 1.57232918
1.296185226 1 1.572621672
1.297019551 1 1.572913247
1.297853875 1 1.573203907
1.2986882 1 1.57349365
1.299522524 1 1.573782476
1.300356849 1 1.574070386
1.301191173 1 1.574357378
1.302025498 1 1.574643453
1.302859823 1 1.57492861
1.303694147 1 1.575212849
1.304528472 1 1.57549617
1.305362796 1 1.575778572
1.306197121 1 1.576060054
1.307031445 1 1.576340618
1.30786577 1 1.576620262
1.308700095 1 1.576898986
1.309534419 1 1.57717679
1.310368744 1 1.577453674
1.311203068 1 1.577729636
1.312037393 1 1.578004678
1.312871718 1 1.578278799
1.313706042 1 1.578551998
1.314540367 1 1.578824275
1.315374691 1 1.57909563
1.316209016 1 1.579366062
1.31704334 1 1.579635572
1.317877665 1 1.579904159
1.31871199 1 1.580171822
1.319546314 1 1.580438562
1.320380639 1 1.580704379
1.321214963 1 1.580969271
1.322049288 1 1.581233239
1.322883612 1 1.581496282
1.323717937 1 1.5817584
1.324552262 1 1.582019593
1.325386586 1 1.582279861
1.326220911 1 1.582539203
1.327055235 1 1.582797619
1.32788956 1 1.583055109
1.328723885 1 1.583311672
1.329558209 1 1.583567309
1.330392534 1 1.583822018
1.331226858 1 1.5840758
1.332061183 1 1.584328655
1.332895507 1 1.584580582
1.333729832 1 1.584831581
1.334564157 1 1.585081651
1.335398481 1 1.585330793
1.336232806 1 1.585579006
1.33706713 1 1.58582629
1.337901455 1 1.586072645
1.33873578 1 1.58631807
1.339570104 1 1.586562565
1.340404429 1 1.58680613
1.341238753 1 1.587048765
1.342073078 1 1.587290469
1.342907402 1 1.587531242
1.343741727 1 1.587771084
1.344576052 1 1.588009995
1.345410376 1 1.588247974
1.346244701 1 1.588485022
1.347079025 1 1.588721137
1.34791335 1 1.58895632
1.348747674 1 1.58919057
1.349581999 1 1.589423888
1.350416324 1 1.589656273
1.351250648 1 1.589887724
1.352084973 1 1.590118242
1.352919297 1 1.590347826
1.353753622 1 1.590576476
1.354587947 1 1.590804192
1.355422271 1 1.591030974
1.356256596 1 1.591256821
1.35709092 1 1.591481732
1.357925245 1 1.591705709
1.358759569 1 1.591928751
1.359593894 1 1.592150856
1.360428219 1 1.592372026
1.361262543 1 1.59259226
1.362096868 1 1.592811558
1.362931192 1 1.593029919
1.363765517 1 1.593247344
1.364599842 1 1.593463831
1.365434166 1 1.593679381
1.366268491 1 1.593893994
1.367102815 1 1.59410767
1.36793714 1 1.594320407
1.368771464 1 1.594532207
1.369605789 1 1.594743068
1.370440114 1 1.594952991
1.371274438 1 1.595161975
1.372108763 1 1.59537002
1.372943087 1 1.595577126
1.373777412 1 1.595783293
1.374611736 1 1.595988521
1.375446061 1 1.596192808
1.376280386 1 1.596396156
1.37711471 1 1.596598563
1.377949035 1 1.59680003
1.378783359 1 1.597000557
1.379617684 1 1.597200143
1.380452009 1 1.597398788
1.381286333 1 1.597596491
1.382120658 1 1.597793254
1.382954982 1 1.597989074
1.383789307 1 1.598183953
1.384623631 1 1.59837789
1.385457956 1 1.598570885
1.386292281 1 1.598762938
1.387126605 1 1.598954047
1.38796093 1 1.599144215
1.388795254 1 1.599333439
1.389629579 1 1.59952172
1.390463903 1 1.599709058
1.391298228 1 1.599895452
1.392132553 1 1.600080902
1.392966877 1 1.600265409
1.393801202 1 1.600448972
1.394635526 1 1.60063159
1.395469851 1 1.600813264
1.396304176 1 1.600993993
1.3971385 1 1.601173778
1.397972825 1 1.601352617
1.398807149 1 1.601530511
1.399641474 1 1.60170746
1.400475798 1 1.601883463
1.401310123 1 1.602058521
1.402144448 1 1.602232633
1.402978772 1 1.602405798
1.403813097 1 1.602578018
1.404647421 1 1.602749291
1.405481746 1 1.602919617
1.406316071 1 1.603088997
1.407150395 1 1.603257429
1.40798472 1 1.603424915
1.408819044 1 1.603591453
1.409653369 1 1.603757044
1.410487693 1 1.603921687
1.411322018 1 1.604085382
1.412156343 1 1.60424813
1.412990667 1 1.604409929
1.413824992 1 1.60457078
1.414659316 1 1.604730683
1.415493641 1 1.604889637
1.416327965 1 1.605047642
1.41716229 1 1.605204698
1.417996615 1 1.605360806
1.418830939 1 1.605515964
1.419665264 1 1.605670172
1.420499588 1 1.605823431
1.421333913 1 1.605975741
1.422168238 1 1.6061271
1.423002562 1 1.60627751
1.423836887 1 1.606426969
1.424671211 1 1.606575478
1.425505536 1 1.606723037
1.42633986 1 1.606869645
1.427174185 1 1.607015302
1.42800851 1 1.607160008
1.428842834 1 1.607303763
1.429677159 1 1.607446567
1.430511483 1 1.60758842
1.431345808 1 1.607729321
1.432180132 1 1.607869271
1.433014457 1 1.608008268
1.433848782 1 1.608146314
1.434683106 1 1.608283408
1.435517431 1 1.60841955
1.436351755 1 1.608554739
1.43718608 1 1.608688976
1.438020405 1 1.60882226
1.438854729 1 1.608954591
1.439689054 1 1.60908597
1.440523378 1 1.609216396
1.441357703 1 1.609345868
1.442192027 1 1.609474388
1.443026352 1 1.609601953
1.443860677 1 1.609728566
1.444695001 1 1.609854224
1.445529326 1 1.609978929
1.44636365 1 1.61010268
1.447197975 1 1.610225477
1.4480323 1 1.61034732
1.448866624 1 1.610468209
1.449700949 1 1.610588143
1.450535273 1 1.610707123
1.451369598 1 1.610825148
1.452203922 1 1.610942218
1.453038247 1 1.611058334
1.453872572 1 1.611173494
1.454706896 1 1.611287699
1.455541221 1 1.61140095
1.456375545 1 1.611513244
1.45720987 1 1.611624584
1.458044194 1 1.611734968
1.458878519 1 1.611844396
1.459712844 1 1.611952868
1.460547168 1 1.612060385
1.461381493 1 1.612166945
1.462215817 1 1.61227255
1.463050142 1 1.612377198
1.463884467 1 1.61248089
1.464718791 1 1.612583625
1.465553116 1 1.612685404
1.46638744 1 1.612786226
1.467221765 1 1.612886092
1.468056089 1 1.612985001
1.468890414 1 1.613082953
1.469724739 1 1.613179948
1.470559063 1 1.613275985
1.471393388 1 1.613371066
1.472227712 1 1.613465189
1.473062037 1 1.613558355
1.473896361 1 1.613650563
1.474730686 1 1.613741814
1.475565011 1 1.613832107
1.476399335 1 1.613921443
1.47723366 1 1.61400982
1.478067984 1 1.614097239
1.478902309 1 1.614183701
1.479736634 1 1.614269204
1.480570958 1 1.614353749
1.481405283 1 1.614437336
1.482239607 1 1.614519965
1.483073932 1 1.614601635
1.483908256 1 1.614682346
1.484742581 1 1.614762099
1.485576906 1 1.614840893
1.48641123 1 1.614918728
1.487245555 1 1.614995605
1.488079879 1 1.615071522
1.488914204 1 1.615146481
1.489748529 1 1.61522048
1.490582853 1 1.61529352
1.491417178 1 1.615365601
1.492251502 1 1.615436723
1.493085827 1 1.615506885
1.493920151 1 1.615576088
1.494754476 1 1.615644332
1.495588801 1 1.615711615
1.496423125 1 1.61577794
1.49725745 1 1.615843304
1.498091774 1 1.615907708
1.498926099 1 1.615971153
1.499760423 1 1.616033638
1.500594748 1 1.616095163
1.501429073 1 1.616155728
1.502263397 1 1.616215332
1.503097722 1 1.616273977
1.503932046 1 1.616331661
1.504766371 1 1.616388385
1.505600696 1 1.616444149
1.50643502 1 1.616498952
1.507269345 1 1.616552795
1.508103669 1 1.616605678
1.508937994 1 1.616657599
1.509772318 1 1.616708561
1.510606643 1 1.616758561
1.511440968 1 1.616807601
1.512275292 1 1.61685568
1.513109617 1 1.616902798
1.513943941 1 1.616948956
1.514778266 1 1.616994152
1.515612591 1 1.617038388
1.516446915 1 1.617081663
1.51728124 1 1.617123976
1.518115564 1 1.617165329
1.518949889 1 1.61720572
1.519784213 1 1.61724515
1.520618538 1 1.617283619
1.521452863 1 1.617321127
1.522287187 1 1.617357674
1.523121512 1 1.617393259
1.523955836 1 1.617427883
1.524790161 1 1.617461545
1.525624485 1 1.617494247
1.52645881 1 1.617525986
1.527293135 1 1.617556764
1.528127459 1 1.617586581
1.528961784 1 1.617615436
1.529796108 1 1.61764333
1.530630433 1 1.617670262
1.531464758 1 1.617696232
1.532299082 1 1.617721241
1.533133407 1 1.617745288
1.533967731 1 1.617768373
1.534802056 1 1.617790497
1.53563638 1 1.617811659
1.536470705 1 1.617831859
1.53730503 1 1.617851098
1.538139354 1 1.617869374
1.538973679 1 1.617886689
1.539808003 1 1.617903042
1.540642328 1 1.617918433
1.541476652 1 1.617932862
1.542310977 1 1.617946329
1.543145302 1 1.617958835
1.543979626 1 1.617970378
1.544813951 1 1.61798096
1.545648275 1 1.61799058
1.5464826 1 1.617999237
1.547316925 1 1.618006933
1.548151249 1 1.618013667
1.548985574 1 1.618019439
1.549819898 1 1.618024249
1.550654223 1 1.618028097
1.551488547 1 1.618030983
1.552322872 1 1.618032907
1.553157197 1 1.618033869
1.553991521 1 1.618033869
1.554825846 1 1.618032907
1.55566017 1 1.618030983
1.556494495 1 1.618028097
1.55732882 1 1.618024249
1.558163144 1 1.618019439
1.558997469 1 1.618013667
1.559831793 1 1.618006933
1.560666118 1 1.617999237
1.561500442 1 1.61799058
1.562334767 1 1.61798096
1.563169092 1 1.617970378
1.564003416 1 1.617958835
1.564837741 1 1.617946329
1.565672065 1 1.617932862
1.56650639 1 1.617918433
1.567340714 1 1.617903042
1.568175039 1 1.617886689
1.569009364 1 1.617869374
1.569843688 1 1.617851098
1.570678013 1 1.617831859
1.571512337 1 1.617811659
1.572346662 1 1.617790497
1.573180987 1 1.617768373
1.574015311 1 1.617745288
1.574849636 1 1.617721241
1.57568396 1 1.617696232
1.576518285 1 1.617670262
1.577352609 1 1.61764333
1.578186934 1 1.617615436
1.579021259 1 1.617586581
1.579855583 1 1.617556764
1.580689908 1 1.617525986
1.581524232 1 1.617494247
1.582358557 1 1.617461545
1.583192881 1 1.617427883
1.584027206 1 1.617393259
1.584861531 1 1.617357674
1.585695855 1 1.617321127
1.58653018 1 1.617283619
1.587364504 1 1.61724515
1.588198829 1 1.61720572
1.589033154 1 1.617165329
1.589867478 1 1.617123976
1.590701803 1 1.617081663
1.591536127 1 1.617038388
1.592370452 1 1.616994152
1.593204776 1 1.616948956
1.594039101 1 1.616902798
1.594873426 1 1.61685568
1.59570775 1 1.616807601
1.596542075 1 1.616758561
1.597376399 1 1.616708561
1.598210724 1 1.616657599
1.599045049 1 1.616605678
1.599879373 1 1.616552795
1.600713698 1 1.616498952
1.601548022 1 1.616444149
1.602382347 1 1.616388385
1.603216671 1 1.616331661
1.604050996 1 1.616273977
1.604885321 1 1.616215332
1.605719645 1 1.616155728
1.60655397 1 1.616095163
1.607388294 1 1.616033638
1.608222619 1 1.615971153
1.609056943 1 1.615907708
1.609891268 1 1.615843304
1.610725593 1 1.61577794
1.611559917 1 1.615711615
1.612394242 1 1.615644332
1.613228566 1 1.615576088
1.614062891 1 1.615506885
1.614897216 1 1.615436723
1.61573154 1 1.615365601
1.616565865 1 1.61529352
1.617400189 1 1.61522048
1.618234514 1 1.615146481
1.619068838 1 1.615071522
1.619903163 1 1.614995605
1.620737488 1 1.614918728
1.621571812 1 1.614840893
1.622406137 1 1.614762099
1.623240461 1 1.614682346
1.624074786 1 1.614601635
1.62490911 1 1.614519965
1.625743435 1 1.614437336
1.62657776 1 1.614353749
1.627412084 1 1.614269204
1.628246409 1 1.614183701
1.629080733 1 1.614097239
1.629915058 1 1.61400982
1.630749383 1 1.613921443
1.631583707 1 1.613832107
1.632418032 1 1.613741814
1.633252356 1 1.613650563
1.634086681 1 1.613558355
1.634921005 1 1.613465189
1.63575533 1 1.613371066
1.636589655 1 1.613275985
1.637423979 1 1.613179948
1.638258304 1 1.613082953
1.639092628 1 1.612985001
1.639926953 1 1.612886092
1.640761278 1 1.612786226
1.641595602 1 1.612685404
1.642429927 1 1.612583625
1.643264251 1 1.61248089
1.644098576 1 1.612377198
1.6449329 1 1.61227255
1.645767225 1 1.612166945
1.64660155 1 1.612060385
1.647435874 1 1.611952868
1.648270199 1 1.611844396
1.649104523 1 1.611734968
1.649938848 1 1.611624584
1.650773172 1 1.611513244
1.651607497 1 1.61140095
1.652441822 1 1.611287699
1.653276146 1 1.611173494
1.654110471 1 1.611058334
1.654944795 1 1.610942218
1.65577912 1 1.610825148
1.656613445 1 1.610707123
1.657447769 1 1.610588143
1.658282094 1 1.610468209
1.659116418 1 1.61034732
1.659950743 1 1.610225477
1.660785067 1 1.61010268
1.661619392 1 1.609978929
1.662453717 1 1.609854224
1.663288041 1 1.609728566
1.664122366 1 1.609601953
1.66495669 1 1.609474388
1.665791015 1 1.609345868
1.66662534 1 1.609216396
1.667459664 1 1.60908597
1.668293989 1 1.608954591
1.669128313 1 1.60882226
1.669962638 1 1.608688976
1.670796962 1 1.608554739
1.671631287 1 1.60841955
1.672465612 1 1.608283408
1.673299936 1 1.608146314
1.674134261 1 1.608008268
1.674968585 1 1.607869271
1.67580291 1 1.607729321
1.676637234 1 1.60758842
1.677471559 1 1.607446567
1.678305884 1 1.607303763
1.679140208 1 1.607160008
1.679974533 1 1.607015302
1.680808857 1 1.606869645
1.681643182 1 1.606723037
1.682477507 1 1.606575478
1.683311831 1 1.606426969
1.684146156 1 1.60627751
1.68498048 1 1.6061271
1.685814805 1 1.605975741
1.686649129 1 1.605823431
1.687483454 1 1.605670172
1.688317779 1 1.605515964
1.689152103 1 1.605360806
1.689986428 1 1.605204698
1.690820752 1 1.605047642
1.691655077 1 1.604889637
1.692489401 1 1.604730683
1.693323726 1 1.60457078
1.694158051 1 1.604409929
1.694992375 1 1.60424813
1.6958267 1 1.604085382
1.696661024 1 1.603921687
1.697495349 1 1.603757044
1.698329674 1 1.603591453
1.699163998 1 1.603424915
1.699998323 1 1.603257429
1.700832647 1 1.603088997
1.701666972 1 1.602919617
1.702501296 1 1.602749291
1.703335621 1 1.602578018
1.704169946 1 1.602405798
1.70500427 1 1.602232633
1.705838595 1 1.602058521
1.706672919 1 1.601883463
1.707507244 1 1.60170746
1.708341569 1 1.601530511
1.709175893 1 1.601352617
1.710010218 1 1.601173778
1.710844542 1 1.600993993
1.711678867 1 1.600813264
1.712513191 1 1.60063159
1.713347516 1 1.600448972
1.714181841 1 1.600265409
1.715016165 1 1.600080902
1.71585049 1 1.599895452
1.716684814 1 1.599709058
1.717519139 1 1.59952172
1.718353463 1 1.599333439
1.719187788 1 1.599144215
1.720022113 1 1.598954047
1.720856437 1 1.598762938
1.721690762 1 1.598570885
1.722525086 1 1.59837789
1.723359411 1 1.598183953
1.724193736 1 1.597989074
1.72502806 1 1.597793254
1.725862385 1 1.597596491
1.726696709 1 1.597398788
1.727531034 1 1.597200143
1.728365358 1 1.597000557
1.729199683 1 1.59680003
1.730034008 1 1.596598563
1.730868332 1 1.596396156
1.731702657 1 1.596192808
1.732536981 1 1.595988521
1.733371306 1 1.595783293
1.73420563 1 1.595577126
1.735039955 1 1.59537002
1.73587428 1 1.595161975
1.736708604 1 1.594952991
1.737542929 1 1.594743068
1.738377253 1 1.594532207
1.739211578 1 1.594320407
1.740045903 1 1.59410767
1.740880227 1 1.593893994
1.741714552 1 1.593679381
1.742548876 1 1.593463831
1.743383201 1 1.593247344
1.744217525 1 1.593029919
1.74505185 1 1.592811558
1.745886175 1 1.59259226
1.746720499 1 1.592372026
1.747554824 1 1.592150856
1.748389148 1 1.591928751
1.749223473 1 1.591705709
1.750057798 1 1.591481732
1.750892122 1 1.591256821
1.751726447 1 1.591030974
1.752560771 1 1.590804192
1.753395096 1 1.590576476
1.75422942 1 1.590347826
1.755063745 1 1.590118242
1.75589807 1 1.589887724
1.756732394 1 1.589656273
1.757566719 1 1.589423888
1.758401043 1 1.58919057
1.759235368 1 1.58895632
1.760069692 1 1.588721137
1.760904017 1 1.588485022
1.761738342 1 1.588247974
1.762572666 1 1.588009995
1.763406991 1 1.587771084
1.764241315 1 1.587531242
1.76507564 1 1.587290469
1.765909965 1 1.587048765
1.766744289 1 1.58680613
1.767578614 1 1.586562565
1.768412938 1 1.58631807
1.769247263 1 1.586072645
1.770081587 1 1.58582629
1.770915912 1 1.585579006
1.771750237 1 1.585330793
1.772584561 1 1.585081651
1.773418886 1 1.584831581
1.77425321 1 1.584580582
1.775087535 1 1.584328655
1.775921859 1 1.5840758
1.776756184 1 1.583822018
1.777590509 1 1.583567309
1.778424833 1 1.583311672
1.779259158 1 1.583055109
1.780093482 1 1.582797619
1.780927807 1 1.582539203
1.781762132 1 1.582279861
1.782596456 1 1.582019593
1.783430781 1 1.5817584
1.784265105 1 1.581496282
1.78509943 1 1.581233239
1.785933754 1 1.580969271
1.786768079 1 1.580704379
1.787602404 1 1.580438562
1.788436728 1 1.580171822
1.789271053 1 1.579904159
1.790105377 1 1.579635572
1.790939702 1 1.579366062
1.791774027 1 1.57909563
1.792608351 1 1.578824275
1.793442676 1 1.578551998
1.794277 1 1.578278799
1.795111325 1 1.578004678
1.795945649 1 1.577729636
1.796779974 1 1.577453674
1.797614299 1 1.57717679
1.798448623 1 1.576898986
1.799282948 1 1.576620262
1.800117272 1 1.576340618
1.800951597 1 1.576060054
1.801785921 1 1.575778572
1.802620246 1 1.57549617
1.803454571 1 1.575212849
1.804288895 1 1.57492861
1.80512322 1 1.574643453
1.805957544 1 1.574357378
1.806791869 1 1.574070386
1.807626194 1 1.573782476
1.808460518 1 1.57349365
1.809294843 1 1.573203907
1.810129167 1 1.572913247
1.810963492 1 1.572621672
1.811797816 1 1.57232918
1.812632141 1 1.572035774
1.813466466 1 1.571741452
1.81430079 1 1.571446215
1.815135115 1 1.571150064
1.815969439 1 1.570852999
1.816803764 1 1.57055502
1.817638088 1 1.570256127
1.818472413 1 1.569956321
1.819306738 1 1.569655602
1.820141062 1 1.569353971
1.820975387 1 1.569051427
1.821809711 1 1.568747971
1.822644036 1 1.568443603
1.823478361 1 1.568138324
1.824312685 1 1.567832134
1.82514701 1 1.567525034
1.825981334 1 1.567217022
1.826815659 1 1.566908101
1.827649983 1 1.56659827
1.828484308 1 1.566287529
1.829318633 1 1.56597588
1.830152957 1 1.565663321
1.830987282 1 1.565349854
1.831821606 1 1.565035479
1.832655931 1 1.564720196
1.833490256 1 1.564404006
1.83432458 1 1.564086908
1.835158905 1 1.563768904
1.835993229 1 1.563449993
1.836827554 1 1.563130176
1.837661878 1 1.562809453
1.838496203 1 1.562487824
1.839330528 1 1.562165291
1.840164852 1 1.561841852
1.840999177 1 1.561517509
1.841833501 1 1.561192262
1.842667826 1 1.560866111
1.84350215 1 1.560539057
1.844336475 1 1.5602111
1.8451708 1 1.559882239
1.846005124 1 1.559552477
1.846839449 1 1.559221812
1.847673773 1 1.558890246
1.848508098 1 1.558557778
1.849342423 1 1.558224409
1.850176747 1 1.557890139
1.851011072 1 1.557554969
1.851845396 1 1.557218899
1.852679721 1 1.55688193
1.853514045 1 1.556544061
1.85434837 1 1.556205293
1.855182695 1 1.555865627
1.856017019 1 1.555525062
1.856851344 1 1.5551836
1.857685668 1 1.55484124
1.858519993 1 1.554497983
1.859354318 1 1.554153829
1.860188642 1 1.553808779
1.861022967 1 1.553462833
1.861857291 1 1.553115991
1.862691616 1 1.552768253
1.86352594 1 1.552419621
1.864360265 1 1.552070094
1.86519459 1 1.551719673
1.866028914 1 1.551368358
1.866863239 1 1.55101615
1.867697563 1 1.550663049
1.868531888 1 1.550309055
1.869366212 1 1.549954168
1.870200537 1 1.54959839
1.871034862 1 1.54924172
1.871869186 1 1.548884158
1.872703511 1 1.548525706
1.873537835 1 1.548166364
1.87437216 1 1.547806131
1.875206485 1 1.547445009
1.876040809 1 1.547082997
1.876875134 1 1.546720096
1.877709458 1 1.546356307
1.878543783 1 1.54599163
1.879378107 1 1.545626065
1.880212432 1 1.545259612
1.881046757 1 1.544892273
1.881881081 1 1.544524047
1.882715406 1 1.544154934
1.88354973 1 1.543784936
1.884384055 1 1.543414053
1.885218379 1 1.543042284
1.886052704 1 1.542669631
1.886887029 1 1.542296093
1.887721353 1 1.541921672
1.888555678 1 1.541546367
1.889390002 1 1.54117018
1.890224327 1 1.540793109
1.891058652 1 1.540415156
1.891892976 1 1.540036322
1.892727301 1 1.539656606
1.893561625 1 1.539276009
1.89439595 1 1.538894531
1.895230274 1 1.538512173
1.896064599 1 1.538128936
1.896898924 1 1.537744819
1.897733248 1 1.537359823
1.898567573 1 1.536973948
1.899401897 1 1.536587195
1.900236222 1 1.536199565
1.901070547 1 1.535811057
1.901904871 1 1.535421672
1.902739196 1 1.535031411
1.90357352 1 1.534640274
1.904407845 1 1.534248261
1.905242169 1 1.533855372
1.906076494 1 1.533461609
1.906910819 1 1.533066972
1.907745143 1 1.53267146
1.908579468 1 1.532275075
1.909413792 1 1.531877817
1.910248117 1 1.531479686
1.911082441 1 1.531080683
1.911916766 1 1.530680809
1.912751091 1 1.530280062
1.913585415 1 1.529878445
1.91441974 1 1.529475957
1.915254064 1 1.529072599
1.916088389 1 1.528668371
1.916922714 1 1.528263275
1.917757038 1 1.527857309
1.918591363 1 1.527450475
1.919425687 1 1.527042773
1.920260012 1 1.526634204
1.921094336 1 1.526224767
1.921928661 1 1.525814464
1.922762986 1 1.525403295
1.92359731 1 1.52499126
1.924431635 1 1.52457836
1.925265959 1 1.524164595
1.926100284 1 1.523749965
1.926934608 1 1.523334472
1.927768933 1 1.522918115
1.928603258 1 1.522500895
1.929437582 1 1.522082813
1.930271907 1 1.521663868
1.931106231 1 1.521244062
1.931940556 1 1.520823395
1.932774881 1 1.520401867
1.933609205 1 1.519979478
1.93444353 1 1.51955623
1.935277854 1 1.519132123
1.936112179 1 1.518707156
1.936946503 1 1.518281331
1.937780828 1 1.517854648
1.938615153 1 1.517427108
1.939449477 1 1.51699871
1.940283802 1 1.516569456
1.941118126 1 1.516139346
1.941952451 1 1.51570838
1.942786776 1 1.515276559
1.9436211 1 1.514843883
1.944455425 1 1.514410353
1.945289749 1 1.51397597
1.946124074 1 1.513540733
1.946958398 1 1.513104643
1.947792723 1 1.512667701
1.948627048 1 1.512229907
1.949461372 1 1.511791261
1.950295697 1 1.511351765
1.951130021 1 1.510911418
1.951964346 1 1.510470222
1.95279867 1 1.510028176
1.953632995 1 1.509585281
1.95446732 1 1.509141537
1.955301644 1 1.508696946
1.956135969 1 1.508251507
1.956970293 1 1.507805221
1.957804618 1 1.507358089
1.958638943 1 1.50691011
1.959473267 1 1.506461286
1.960307592 1 1.506011617
1.961141916 1 1.505561103
1.961976241 1 1.505109746
1.962810565 1 1.504657545
1.96364489 1 1.5042045
1.964479215 1 1.503750614
1.965313539 1 1.503295885
1.966147864 1 1.502840315
1.966982188 1 1.502383903
1.967816513 1 1.501926651
1.968650837 1 1.501468559
1.969485162 1 1.501009628
1.970319487 1 1.500549857
1.971153811 1 1.500089248
1.971988136 1 1.499627801
1.97282246 1 1.499165517
1.973656785 1 1.498702395
1.97449111 1 1.498238437
1.975325434 1 1.497773644
1.976159759 1 1.497308014
1.976994083 1 1.49684155
1.977828408 1 1.496374252
1.978662732 1 1.495906119
1.979497057 1 1.495437153
1.980331382 1 1.494967355
1.981165706 1 1.494496724
1.982000031 1 1.494025261
1.982834355 1 1.493552967
1.98366868 1 1.493079843
1.984503005 1 1.492605888
1.985337329 1 1.492131103
1.986171654 1 1.49165549
1.987005978 1 1.491179047
1.987840303 1 1.490701777
1.988674627 1 1.490223679
1.989508952 1 1.489744754
1.990343277 1 1.489265003
1.991177601 1 1.488784426
1.992011926 1 1.488303023
1.99284625 1 1.487820796
1.993680575 1 1.487337744
1.994514899 1 1.486853868
1.995349224 1 1.486369169
1.996183549 1 1.485883648
1.997017873 1 1.485397304
1.997852198 1 1.484910139
1.998686522 1 1.484422153
1.999520847 1 1.483933346
2.000355172 1 1.483443719
2.001189496 1 1.482953273
2.002023821 1 1.482462008
2.002858145 1 1.481969925
2.00369247 1 1.481477024
2.004526794 1 1.480983306
2.005361119 1 1.480488771
2.006195444 1 1.479993421
2.007029768 1 1.479497254
2.007864093 1 1.479000273
2.008698417 1 1.478502478
2.009532742 1 1.478003868
2.010367067 1 1.477504446
2.011201391 1 1.477004211
2.012035716 1 1.476503163
2.01287004 1 1.476001304
2.013704365 1 1.475498634
2.014538689 1 1.474995154
2.015373014 1 1.474490864
2.016207339 1 1.473985765
2.017041663 1 1.473479857
2.017875988 1 1.472973141
2.018710312 1 1.472465617
2.019544637 1 1.471957287
2.020378961 1 1.47144815
2.021213286 1 1.470938207
2.022047611 1 1.470427459
2.022881935 1 1.469915907
2.02371626 1 1.46940355
2.024550584 1 1.46889039
2.025384909 1 1.468376427
2.026219234 1 1.467861662
2.027053558 1 1.467346096
2.027887883 1 1.466829728
2.028722207 1 1.466312559
2.029556532 1 1.465794591
2.030390856 1 1.465275824
2.031225181 1 1.464756257
2.032059506 1 1.464235893
2.03289383 1 1.463714731
2.033728155 1 1.463192772
2.034562479 1 1.462670017
2.035396804 1 1.462146466
2.036231128 1 1.46162212
2.037065453 1 1.46109698
2.037899778 1 1.460571046
2.038734102 1 1.460044318
2.039568427 1 1.459516798
2.040402751 1 1.458988485
2.041237076 1 1.458459382
2.042071401 1 1.457929487
2.042905725 1 1.457398802
2.04374005 1 1.456867327
2.044574374 1 1.456335064
2.045408699 1 1.455802012
2.046243023 1 1.455268172
2.047077348 1 1.454733545
2.047911673 1 1.454198132
2.048745997 1 1.453661933
2.049580322 1 1.453124948
2.050414646 1 1.452587179
2.051248971 1 1.452048626
2.052083296 1 1.451509289
2.05291762 1 1.45096917
2.053751945 1 1.450428268
2.054586269 1 1.449886585
2.055420594 1 1.449344121
2.056254918 1 1.448800877
2.057089243 1 1.448256853
2.057923568 1 1.44771205
2.058757892 1 1.447166469
2.059592217 1 1.446620111
2.060426541 1 1.446072975
2.061260866 1 1.445525062
2.06209519 1 1.444976374
2.062929515 1 1.444426911
2.06376384 1 1.443876674
2.064598164 1 1.443325662
2.065432489 1 1.442773878
2.066266813 1 1.44222132
2.067101138 1 1.441667991
2.067935463 1 1.441113891
2.068769787 1 1.44055902
2.069604112 1 1.44000338
2.070438436 1 1.43944697
2.071272761 1 1.438889791
2.072107085 1 1.438331844
2.07294141 1 1.43777313
2.073775735 1 1.43721365
2.074610059 1 1.436653404
2.075444384 1 1.436092392
2.076278708 1 1.435530615
2.077113033 1 1.434968075
2.077947357 1 1.434404771
2.078781682 1 1.433840705
2.079616007 1 1.433275877
2.080450331 1 1.432710288
2.081284656 1 1.432143937
2.08211898 1 1.431576827
2.082953305 1 1.431008958
2.08378763 1 1.43044033
2.084621954 1 1.429870944
2.085456279 1 1.429300801
2.086290603 1 1.428729902
2.087124928 1 1.428158247
2.087959252 1 1.427585836
2.088793577 1 1.427012671
2.089627902 1 1.426438752
2.090462226 1 1.42586408
2.091296551 1 1.425288656
2.092130875 1 1.42471248
2.0929652 1 1.424135553
2.093799525 1 1.423557875
2.094633849 1 1.422979448
2.095468174 1 1.422400272
2.096302498 1 1.421820348
2.097136823 1 1.421239676
2.097971147 1 1.420658258
2.098805472 1 1.420076093
2.099639797 1 1.419493182
2.100474121 1 1.418909528
2.101308446 1 1.418325128
2.10214277 1 1.417739986
2.102977095 1 1.417154101
2.103811419 1 1.416567474
2.104645744 1 1.415980106
2.105480069 1 1.415391998
2.106314393 1 1.41480315
2.107148718 1 1.414213562
2.107148718 0 1.414213562
2.107982746 0 1.413623938
2.108816775 0 1.41303456
2.109650803 0 1.412445429
2.110484831 0 1.411856545
2.11131886 0 1.411267907
2.112152888 0 1.410679518
2.112986916 0 1.410091376
2.113820945 0 1.409503482
2.114654973 0 1.408915836
2.115489001 0 1.408328439
2.11632303 0 1.407741292
2.117157058 0 1.407154393
2.117991086 0 1.406567744
2.118825115 0 1.405981346
2.119659143 0 1.405395197
2.120493172 0 1.404809299
2.1213272 0 1.404223652
2.122161228 0 1.403638256
2.122995257 0 1.403053112
2.123829285 0 1.40246822
2.124663313 0 1.401883579
2.125497342 0 1.401299192
2.12633137 0 1.400715057
2.127165398 0 1.400131175
2.127999427 0 1.399547546
2.128833455 0 1.398964172
2.129667483 0 1.398381051
2.130501512 0 1.397798185
2.13133554 0 1.397215573
2.132169569 0 1.396633217
2.133003597 0 1.396051115
2.133837625 0 1.39546927
2.134671654 0 1.39488768
2.135505682 0 1.394306347
2.13633971 0 1.39372527
2.137173739 0 1.393144451
2.138007767 0 1.392563888
2.138841795 0 1.391983583
2.139675824 0 1.391403536
2.140509852 0 1.390823748
2.14134388 0 1.390244217
2.142177909 0 1.389664946
2.143011937 0 1.389085934
2.143845966 0 1.388507181
2.144679994 0 1.387928689
2.145514022 0 1.387350456
2.146348051 0 1.386772484
2.147182079 0 1.386194773
2.148016107 0 1.385617323
2.148850136 0 1.385040134
2.149684164 0 1.384463207
2.150518192 0 1.383886542
2.151352221 0 1.38331014
2.152186249 0 1.382734001
2.153020277 0 1.382158124
2.153854306 0 1.381582511
2.154688334 0 1.381007162
2.155522362 0 1.380432077
2.156356391 0 1.379857257
2.157190419 0 1.379282701
2.158024448 0 1.37870841
2.158858476 0 1.378134385
2.159692504 0 1.377560625
2.160526533 0 1.376987132
2.161360561 0 1.376413905
2.162194589 0 1.375840945
2.163028618 0 1.375268251
2.163862646 0 1.374695826
2.164696674 0 1.374123668
2.165530703 0 1.373551778
2.166364731 0 1.372980156
2.167198759 0 1.372408804
2.168032788 0 1.37183772
2.168866816 0 1.371266906
2.169700845 0 1.370696361
2.170534873 0 1.370126087
2.171368901 0 1.369556083
2.17220293 0 1.36898635
2.173036958 0 1.368416888
2.173870986 0 1.367847698
2.174705015 0 1.367278779
2.175539043 0 1.366710132
2.176373071 0 1.366141758
2.1772071 0 1.365573657
2.178041128 0 1.365005829
2.178875156 0 1.364438274
2.179709185 0 1.363870994
2.180543213 0 1.363303987
2.181377242 0 1.362737255
2.18221127 0 1.362170798
2.183045298 0 1.361604616
2.183879327 0 1.361038709
2.184713355 0 1.360473079
2.185547383 0 1.359907725
2.186381412 0 1.359342647
2.18721544 0 1.358777846
2.188049468 0 1.358213323
2.188883497 0 1.357649077
2.189717525 0 1.357085109
2.190551553 0 1.35652142
2.191385582 0 1.355958009
2.19221961 0 1.355394877
2.193053639 0 1.354832024
2.193887667 0 1.354269451
2.194721695 0 1.353707159
2.195555724 0 1.353145146
2.196389752 0 1.352583415
2.19722378 0 1.352021964
2.198057809 0 1.351460795
2.198891837 0 1.350899908
2.199725865 0 1.350339303
2.200559894 0 1.34977898
2.201393922 0 1.349218941
2.20222795 0 1.348659184
2.203061979 0 1.348099711
2.203896007 0 1.347540522
2.204730036 0 1.346981618
2.205564064 0 1.346422997
2.206398092 0 1.345864662
2.207232121 0 1.345306613
2.208066149 0 1.344748848
2.208900177 0 1.34419137
2.209734206 0 1.343634179
2.210568234 0 1.343077274
2.211402262 0 1.342520656
2.212236291 0 1.341964326
2.213070319 0 1.341408283
2.213904347 0 1.340852529
2.214738376 0 1.340297063
2.215572404 0 1.339741887
2.216406433 0 1.339186999
2.217240461 0 1.338632401
2.218074489 0 1.338078093
2.218908518 0 1.337524076
2.219742546 0 1.336970349
2.220576574 0 1.336416913
2.221410603 0 1.335863769
2.222244631 0 1.335310916
2.223078659 0 1.334758356
2.223912688 0 1.334206088
2.224746716 0 1.333654113
2.225580744 0 1.333102431
2.226414773 0 1.332551043
2.227248801 0 1.331999949
2.22808283 0 1.331449149
2.228916858 0 1.330898644
2.229750886 0 1.330348434
2.230584915 0 1.329798519
2.231418943 0 1.3292489
2.232252971 0 1.328699577
2.233087 0 1.328150551
2.233921028 0 1.327601822
2.234755056 0 1.32705339
2.235589085 0 1.326505256
2.236423113 0 1.32595742
2.237257141 0 1.325409882
2.23809117 0 1.324862643
2.238925198 0 1.324315703
2.239759227 0 1.323769062
2.240593255 0 1.323222721
2.241427283 0 1.322676681
2.242261312 0 1.322130941
2.24309534 0 1.321585502
2.243929368 0 1.321040365
2.244763397 0 1.320495529
2.245597425 0 1.319950995
2.246431453 0 1.319406764
2.247265482 0 1.318862836
2.24809951 0 1.318319211
2.248933538 0 1.317775889
2.249767567 0 1.317232872
2.250601595 0 1.316690158
2.251435624 0 1.31614775
2.252269652 0 1.315605647
2.25310368 0 1.315063849
2.253937709 0 1.314522357
2.254771737 0 1.313981171
2.255605765 0 1.313440292
2.256439794 0 1.31289972
2.257273822 0 1.312359455
2.25810785 0 1.311819498
2.258941879 0 1.311279849
2.259775907 0 1.310740508
2.260609935 0 1.310201477
2.261443964 0 1.309662755
2.262277992 0 1.309124342
2.263112021 0 1.30858624
2.263946049 0 1.308048447
2.264780077 0 1.307510966
2.265614106 0 1.306973796
2.266448134 0 1.306436937
2.267282162 0 1.305900391
2.268116191 0 1.305364157
2.268950219 0 1.304828235
2.269784247 0 1.304292627
2.270618276 0 1.303757332
2.271452304 0 1.303222351
2.272286332 0 1.302687684
2.273120361 0 1.302153332
2.273954389 0 1.301619295
2.274788418 0 1.301085573
2.275622446 0 1.300552168
2.276456474 0 1.300019078
2.277290503 0 1.299486305
2.278124531 0 1.298953849
2.278958559 0 1.298421711
2.279792588 0 1.29788989
2.280626616 0 1.297358387
2.281460644 0 1.296827203
2.282294673 0 1.296296338
2.283128701 0 1.295765792
2.283962729 0 1.295235566
2.284796758 0 1.29470566
2.285630786 0 1.294176075
2.286464815 0 1.29364681
2.287298843 0 1.293117867
2.288132871 0 1.292589245
2.2889669 0 1.292060946
2.289800928 0 1.291532969
2.290634956 0 1.291005315
2.291468985 0 1.290477984
2.292303013 0 1.289950977
2.293137041 0 1.289424294
2.29397107 0 1.288897935
2.294805098 0 1.288371901
2.295639126 0 1.287846193
2.296473155 0 1.28732081
2.297307183 0 1.286795753
2.298141212 0 1.286271023
2.29897524 0 1.28574662
2.299809268 0 1.285222544
2.300643297 0 1.284698795
2.301477325 0 1.284175375
2.302311353 0 1.283652283
2.303145382 0 1.28312952
2.30397941 0 1.282607086
2.304813438 0 1.282084982
2.305647467 0 1.281563208
2.306481495 0 1.281041764
2.307315523 0 1.280520651
2.308149552 0 1.27999987
2.30898358 0 1.27947942
2.309817609 0 1.278959303
2.310651637 0 1.278439517
2.311485665 0 1.277920065
2.312319694 0 1.277400946
2.313153722 0 1.276882161
2.31398775 0 1.27636371
2.314821779 0 1.275845593
2.315655807 0 1.275327812
2.316489835 0 1.274810366
2.317323864 0 1.274293255
2.318157892 0 1.273776481
2.31899192 0 1.273260043
2.319825949 0 1.272743942
2.320659977 0 1.272228179
2.321494006 0 1.271712753
2.322328034 0 1.271197666
2.323162062 0 1.270682917
2.323996091 0 1.270168508
2.324830119 0 1.269654437
2.325664147 0 1.269140707
2.326498176 0 1.268627317
2.327332204 0 1.268114267
2.328166232 0 1.267601559
2.329000261 0 1.267089192
2.329834289 0 1.266577167
2.330668317 0 1.266065485
2.331502346 0 1.265554145
2.332336374 0 1.265043149
2.333170403 0 1.264532496
2.334004431 0 1.264022187
2.334838459 0 1.263512222
2.335672488 0 1.263002602
2.336506516 0 1.262493328
2.337340544 0 1.261984399
2.338174573 0 1.261475817
2.339008601 0 1.26096758
2.339842629 0 1.260459691
2.340676658 0 1.259952149
2.341510686 0 1.259444955
2.342344714 0 1.258938109
2.343178743 0 1.258431612
2.344012771 0 1.257925464
2.3448468 0 1.257419665
2.345680828 0 1.256914216
2.346514856 0 1.256409118
2.347348885 0 1.25590437
2.348182913 0 1.255399973
2.349016941 0 1.254895928
2.34985097 0 1.254392235
2.350684998 0 1.253888894
2.351519026 0 1.253385906
2.352353055 0 1.252883272
2.353187083 0 1.252380991
2.354021111 0 1.251879064
2.35485514 0 1.251377492
2.355689168 0 1.250876275
2.356523197 0 1.250375413
2.357357225 0 1.249874907
2.358191253 0 1.249374757
2.359025282 0 1.248874964
2.35985931 0 1.248375528
2.360693338 0 1.24787645
2.361527367 0 1.247377729
2.362361395 0 1.246879367
2.363195423 0 1.246381364
2.364029452 0 1.24588372
2.36486348 0 1.245386436
2.365697508 0 1.244889511
2.366531537 0 1.244392948
2.367365565 0 1.243896745
2.368199594 0 1.243400904
2.369033622 0 1.242905425
2.36986765 0 1.242410308
2.370701679 0 1.241915553
2.371535707 0 1.241421162
2.372369735 0 1.240927134
2.373203764 0 1.240433471
2.374037792 0 1.239940172
2.37487182 0 1.239447237
2.375705849 0 1.238954669
2.376539877 0 1.238462465
2.377373905 0 1.237970628
2.378207934 0 1.237479158
2.379041962 0 1.236988055
2.379875991 0 1.236497319
2.380710019 0 1.236006951
2.381544047 0 1.235516952
2.382378076 0 1.235027321
2.383212104 0 1.23453806
2.384046132 0 1.234049168
2.384880161 0 1.233560647
2.385714189 0 1.233072496
2.386548217 0 1.232584716
2.387382246 0 1.232097307
2.388216274 0 1.231610271
2.389050302 0 1.231123606
2.389884331 0 1.230637315
2.390718359 0 1.230151397
2.391552388 0 1.229665852
2.392386416 0 1.229180682
2.393220444 0 1.228695886
2.394054473 0 1.228211465
2.394888501 0 1.227727419
2.395722529 0 1.22724375
2.396556558 0 1.226760457
2.397390586 0 1.22627754
2.398224614 0 1.225795001
2.399058643 0 1.225312839
2.399892671 0 1.224831056
2.400726699 0 1.224349651
2.401560728 0 1.223868625
2.402394756 0 1.223387979
2.403228785 0 1.222907712
2.404062813 0 1.222427826
2.404896841 0 1.221948321
2.40573087 0 1.221469196
2.406564898 0 1.220990454
2.407398926 0 1.220512094
2.408232955 0 1.220034116
2.409066983 0 1.219556521
2.409901011 0 1.21907931
2.41073504 0 1.218602483
2.411569068 0 1.21812604
2.412403096 0 1.217649982
2.413237125 0 1.217174309
2.414071153 0 1.216699022
2.414905182 0 1.216224121
2.41573921 0 1.215749607
2.416573238 0 1.21527548
2.417407267 0 1.214801741
2.418241295 0 1.214328389
2.419075323 0 1.213855426
2.419909352 0 1.213382852
2.42074338 0 1.212910668
2.421577408 0 1.212438873
2.422411437 0 1.211967468
2.423245465 0 1.211496454
2.424079493 0 1.211025832
2.424913522 0 1.210555601
2.42574755 0 1.210085762
2.426581579 0 1.209616316
2.427415607 0 1.209147262
2.428249635 0 1.208678603
2.429083664 0 1.208210337
2.429917692 0 1.207742465
2.43075172 0 1.207274989
2.431585749 0 1.206807907
2.432419777 0 1.206341222
2.433253805 0 1.205874933
2.434087834 0 1.20540904
2.434921862 0 1.204943545
2.43575589 0 1.204478447
2.436589919 0 1.204013747
2.437423947 0 1.203549446
2.438257976 0 1.203085544
2.439092004 0 1.202622041
2.439926032 0 1.202158938
2.440760061 0 1.201696236
2.441594089 0 1.201233934
2.442428117 0 1.200772034
2.443262146 0 1.200310535
2.444096174 0 1.199849439
2.444930202 0 1.199388745
2.445764231 0 1.198928455
2.446598259 0 1.198468568
2.447432287 0 1.198009085
2.448266316 0 1.197550007
2.449100344 0 1.197091334
2.449934373 0 1.196633066
2.450768401 0 1.196175205
2.451602429 0 1.195717749
2.452436458 0 1.195260701
2.453270486 0 1.19480406
2.454104514 0 1.194347827
2.454938543 0 1.193892002
2.455772571 0 1.193436586
2.456606599 0 1.192981579
2.457440628 0 1.192526982
2.458274656 0 1.192072795
2.459108684 0 1.191619018
2.459942713 0 1.191165653
2.460776741 0 1.190712699
2.46161077 0 1.190260158
2.462444798 0 1.189808028
2.463278826 0 1.189356312
2.464112855 0 1.188905009
2.464946883 0 1.188454121
2.465780911 0 1.188003646
2.46661494 0 1.187553587
2.467448968 0 1.187103942
2.468282996 0 1.186654714
2.469117025 0 1.186205902
2.469951053 0 1.185757506
2.470785081 0 1.185309528
2.47161911 0 1.184861968
2.472453138 0 1.184414825
2.473287167 0 1.183968102
2.474121195 0 1.183521797
2.474955223 0 1.183075912
2.475789252 0 1.182630448
2.47662328 0 1.182185403
2.477457308 0 1.18174078
2.478291337 0 1.181296578
2.479125365 0 1.180852798
2.479959393 0 1.180409441
2.480793422 0 1.179966507
2.48162745 0 1.179523996
2.482461478 0 1.179081909
2.483295507 0 1.178640246
2.484129535 0 1.178199008
2.484963563 0 1.177758195
2.485797592 0 1.177317808
2.48663162 0 1.176877848
2.487465649 0 1.176438314
2.488299677 0 1.175999207
2.489133705 0 1.175560528
2.489967734 0 1.175122278
2.490801762 0 1.174684455
2.49163579 0 1.174247063
2.492469819 0 1.173810099
2.493303847 0 1.173373566
2.494137875 0 1.172937463
2.494971904 0 1.172501792
2.495805932 0 1.172066552
2.49663996 0 1.171631744
2.497473989 0 1.171197368
2.498308017 0 1.170763426
2.499142046 0 1.170329917
2.499976074 0 1.169896841
2.500810102 0 1.169464201
2.501644131 0 1.169031995
2.502478159 0 1.168600224
2.503312187 0 1.16816889
2.504146216 0 1.167737992
2.504980244 0 1.16730753
2.505814272 0 1.166877507
2.506648301 0 1.16644792
2.507482329 0 1.166018772
2.508316357 0 1.165590063
2.509150386 0 1.165161793
2.509984414 0 1.164733963
2.510818443 0 1.164306574
2.511652471 0 1.163879624
2.512486499 0 1.163453116
2.513320528 0 1.16302705
2.514154556 0 1.162601426
2.514988584 0 1.162176245
2.515822613 0 1.161751506
2.516656641 0 1.161327212
2.517490669 0 1.160903361
2.518324698 0 1.160479955
2.519158726 0 1.160056994
2.519992754 0 1.159634479
2.520826783 0 1.15921241
2.521660811 0 1.158790787
2.52249484 0 1.158369612
2.523328868 0 1.157948884
2.524162896 0 1.157528604
2.524996925 0 1.157108772
2.525830953 0 1.156689389
2.526664981 0 1.156270456
2.52749901 0 1.155851973
2.528333038 0 1.155433941
2.529167066 0 1.155016359
2.530001095 0 1.154599229
2.530835123 0 1.15418255
2.531669151 0 1.153766324
2.53250318 0 1.153350551
2.533337208 0 1.152935232
2.534171237 0 1.152520366
2.535005265 0 1.152105955
2.535839293 0 1.151691998
2.536673322 0 1.151278497
2.53750735 0 1.150865452
2.538341378 0 1.150452863
2.539175407 0 1.150040731
2.540009435 0 1.149629056
2.540843463 0 1.149217839
2.541677492 0 1.14880708
2.54251152 0 1.14839678
2.543345548 0 1.14798694
2.544179577 0 1.147577559
2.545013605 0 1.147168638
2.545847634 0 1.146760179
2.546681662 0 1.14635218
2.54751569 0 1.145944643
2.548349719 0 1.145537569
2.549183747 0 1.145130957
2.550017775 0 1.144724808
2.550851804 0 1.144319124
2.551685832 0 1.143913903
2.55251986 0 1.143509147
2.553353889 0 1.143104856
2.554187917 0 1.142701031
2.555021945 0 1.142297673
2.555855974 0 1.14189478
2.556690002 0 1.141492355
2.557524031 0 1.141090398
2.558358059 0 1.140688909
2.559192087 0 1.140287889
2.560026116 0 1.139887337
2.560860144 0 1.139487256
2.561694172 0 1.139087644
2.562528201 0 1.138688503
2.563362229 0 1.138289834
2.564196257 0 1.137891636
2.565030286 0 1.13749391
2.565864314 0 1.137096656
2.566698342 0 1.136699876
2.567532371 0 1.136303569
2.568366399 0 1.135907737
2.569200428 0 1.135512379
2.570034456 0 1.135117496
2.570868484 0 1.134723089
2.571702513 0 1.134329158
2.572536541 0 1.133935703
2.573370569 0 1.133542726
2.574204598 0 1.133150226
2.575038626 0 1.132758204
2.575872654 0 1.132366661
2.576706683 0 1.131975597
2.577540711 0 1.131585013
2.578374739 0 1.131194908
2.579208768 0 1.130805284
2.580042796 0 1.130416141
2.580876825 0 1.13002748
2.581710853 0 1.129639301
2.582544881 0 1.129251604
2.58337891 0 1.12886439
2.584212938 0 1.12847766
2.585046966 0 1.128091414
2.585880995 0 1.127705653
2.586715023 0 1.127320376
2.587549051 0 1.126935585
2.58838308 0 1.12655128
2.589217108 0 1.126167462
2.590051136 0 1.125784131
2.590885165 0 1.125401287
2.591719193 0 1.125018931
2.592553222 0 1.124637064
2.59338725 0 1.124255685
2.594221278 0 1.123874797
2.595055307 0 1.123494398
2.595889335 0 1.123114489
2.596723363 0 1.122735072
2.597557392 0 1.122356147
2.59839142 0 1.121977713
2.599225448 0 1.121599772
2.600059477 0 1.121222323
2.600893505 0 1.120845369
2.601727533 0 1.120468908
2.602561562 0 1.120092942
2.60339559 0 1.11971747
2.604229619 0 1.119342495
2.605063647 0 1.118968015
2.605897675 0 1.118594032
2.606731704 0 1.118220545
2.607565732 0 1.117847557
2.60839976 0 1.117475066
2.609233789 0 1.117103073
2.610067817 0 1.11673158
2.610901845 0 1.116360586
2.611735874 0 1.115990092
2.612569902 0 1.115620099
2.61340393 0 1.115250606
2.614237959 0 1.114881615
2.615071987 0 1.114513126
2.615906016 0 1.11414514
2.616740044 0 1.113777656
2.617574072 0 1.113410676
2.618408101 0 1.1130442
2.619242129 0 1.112678228
2.620076157 0 1.112312761
2.620910186 0 1.1119478
2.621744214 0 1.111583345
2.622578242 0 1.111219396
2.623412271 0 1.110855954
2.624246299 0 1.110493019
2.625080327 0 1.110130593
2.625914356 0 1.109768675
2.626748384 0 1.109407265
2.627582413 0 1.109046366
2.628416441 0 1.108685976
2.629250469 0 1.108326096
2.630084498 0 1.107966728
2.630918526 0 1.107607871
2.631752554 0 1.107249526
2.632586583 0 1.106891693
2.633420611 0 1.106534373
2.634254639 0 1.106177567
2.635088668 0 1.105821274
2.635922696 0 1.105465496
2.636756724 0 1.105110233
2.637590753 0 1.104755485
2.638424781 0 1.104401254
2.63925881 0 1.104047538
2.640092838 0 1.103694339
2.640926866 0 1.103341658
2.641760895 0 1.102989495
2.642594923 0 1.10263785
2.643428951 0 1.102286724
2.64426298 0 1.101936117
2.645097008 0 1.10158603
2.645931036 0 1.101236464
2.646765065 0 1.100887418
2.647599093 0 1.100538894
2.648433121 0 1.100190892
2.64926715 0 1.099843412
2.650101178 0 1.099496455
2.650935207 0 1.099150021
2.651769235 0 1.098804111
2.652603263 0 1.098458725
2.653437292 0 1.098113864
2.65427132 0 1.097769528
2.655105348 0 1.097425719
2.655939377 0 1.097082435
2.656773405 0 1.096739678
2.657607433 0 1.096397449
2.658441462 0 1.096055748
2.65927549 0 1.095714574
2.660109518 0 1.09537393
2.660943547 0 1.095033814
2.661777575 0 1.094694229
2.662611604 0 1.094355174
2.663445632 0 1.094016649
2.66427966 0 1.093678656
2.665113689 0 1.093341194
2.665947717 0 1.093004265
2.666781745 0 1.092667868
2.667615774 0 1.092332005
2.668449802 0 1.091996675
2.66928383 0 1.09166188
2.670117859 0 1.091327619
2.670951887 0 1.090993893
2.671785915 0 1.090660703
2.672619944 0 1.090328049
2.673453972 0 1.089995932
2.674288001 0 1.089664352
2.675122029 0 1.08933331
2.675956057 0 1.089002806
2.676790086 0 1.08867284
2.677624114 0 1.088343413
2.678458142 0 1.088014526
2.679292171 0 1.087686179
2.680126199 0 1.087358373
2.680960227 0 1.087031108
2.681794256 0 1.086704384
2.682628284 0 1.086378202
2.683462312 0 1.086052563
2.684296341 0 1.085727467
2.685130369 0 1.085402914
2.685964398 0 1.085078906
2.686798426 0 1.084755442
2.687632454 0 1.084432522
2.688466483 0 1.084110148
2.689300511 0 1.083788321
2.690134539 0 1.083467039
2.690968568 0 1.083146305
2.691802596 0 1.082826118
2.692636624 0 1.082506478
2.693470653 0 1.082187387
2.694304681 0 1.081868845
2.695138709 0 1.081550853
2.695972738 0 1.08123341
2.696806766 0 1.080916517
2.697640795 0 1.080600175
2.698474823 0 1.080284385
2.699308851 0 1.079969146
2.70014288 0 1.07965446
2.700976908 0 1.079340326
2.701810936 0 1.079026745
2.702644965 0 1.078713718
2.703478993 0 1.078401246
2.704313021 0 1.078089328
2.70514705 0 1.077777965
2.705981078 0 1.077467157
2.706815106 0 1.077156906
2.707649135 0 1.076847211
2.708483163 0 1.076538074
2.709317192 0 1.076229494
2.71015122 0 1.075921472
2.710985248 0 1.075614008
2.711819277 0 1.075307104
2.712653305 0 1.075000758
2.713487333 0 1.074694973
2.714321362 0 1.074389749
2.71515539 0 1.074085085
2.715989418 0 1.073780982
2.716823447 0 1.073477441
2.717657475 0 1.073174463
2.718491503 0 1.072872047
2.719325532 0 1.072570195
2.72015956 0 1.072268907
2.720993589 0 1.071968182
2.721827617 0 1.071668023
2.722661645 0 1.071368428
2.723495674 0 1.071069399
2.724329702 0 1.070770937
2.72516373 0 1.070473041
2.725997759 0 1.070175712
2.726831787 0 1.06987895
2.727665815 0 1.069582757
2.728499844 0 1.069287132
2.729333872 0 1.068992076
2.7301679 0 1.068697589
2.731001929 0 1.068403672
2.731835957 0 1.068110326
2.732669986 0 1.06781755
2.733504014 0 1.067525346
2.734338042 0 1.067233714
2.735172071 0 1.066942654
2.736006099 0 1.066652166
2.736840127 0 1.066362252
2.737674156 0 1.066072911
2.738508184 0 1.065784145
2.739342212 0 1.065495953
2.740176241 0 1.065208336
2.741010269 0 1.064921295
2.741844297 0 1.064634829
2.742678326 0 1.06434894
2.743512354 0 1.064063628
2.744346383 0 1.063778894
2.745180411 0 1.063494737
2.746014439 0 1.063211158
2.746848468 0 1.062928159
2.747682496 0 1.062645738
2.748516524 0 1.062363897
2.749350553 0 1.062082637
2.750184581 0 1.061801957
2.751018609 0 1.061521858
2.751852638 0 1.06124234
2.752686666 0 1.060963405
2.753520694 0 1.060685052
2.754354723 0 1.060407282
2.755188751 0 1.060130095
2.75602278 0 1.059853492
2.756856808 0 1.059577473
2.757690836 0 1.05930204
2.758524865 0 1.059027191
2.759358893 0 1.058752928
2.760192921 0 1.058479251
2.76102695 0 1.058206161
2.761860978 0 1.057933657
2.762695006 0 1.057661741
2.763529035 0 1.057390414
2.764363063 0 1.057119674
2.765197091 0 1.056849523
2.76603112 0 1.056579962
2.766865148 0 1.05631099
2.767699177 0 1.056042609
2.768533205 0 1.055774818
2.769367233 0 1.055507618
2.770201262 0 1.05524101
2.77103529 0 1.054974993
2.771869318 0 1.054709569
2.772703347 0 1.054444738
2.773537375 0 1.054180501
2.774371403 0 1.053916857
2.775205432 0 1.053653807
2.77603946 0 1.053391352
2.776873488 0 1.053129492
2.777707517 0 1.052868228
2.778541545 0 1.052607559
2.779375574 0 1.052347487
2.780209602 0 1.052088012
2.78104363 0 1.051829134
2.781877659 0 1.051570854
2.782711687 0 1.051313173
2.783545715 0 1.051056089
2.784379744 0 1.050799605
2.785213772 0 1.050543721
2.7860478 0 1.050288436
2.786881829 0 1.050033752
2.787715857 0 1.049779669
2.788549885 0 1.049526186
2.789383914 0 1.049273306
2.790217942 0 1.049021028
2.791051971 0 1.048769352
2.791885999 0 1.048518279
2.792720027 0 1.04826781
2.793554056 0 1.048017945
2.794388084 0 1.047768683
2.795222112 0 1.047520027
2.796056141 0 1.047271976
2.796890169 0 1.04702453
2.797724197 0 1.046777691
2.798558226 0 1.046531458
2.799392254 0 1.046285831
2.800226282 0 1.046040812
2.801060311 0 1.045796401
2.801894339 0 1.045552598
2.802728368 0 1.045309404
2.803562396 0 1.045066818
2.804396424 0 1.044824842
2.805230453 0 1.044583476
2.806064481 0 1.04434272
2.806898509 0 1.044102575
2.807732538 0 1.043863041
2.808566566 0 1.043624119
2.809400594 0 1.043385808
2.810234623 0 1.04314811
2.811068651 0 1.042911025
2.811902679 0 1.042674553
2.812736708 0 1.042438694
2.813570736 0 1.04220345
2.814404764 0 1.04196882
2.815238793 0 1.041734805
2.816072821 0 1.041501405
2.81690685 0 1.041268621
2.817740878 0 1.041036454
2.818574906 0 1.040804902
2.819408935 0 1.040573968
2.820242963 0 1.040343651
2.821076991 0 1.040113952
2.82191102 0 1.039884871
2.822745048 0 1.039656408
2.823579076 0 1.039428565
2.824413105 0 1.039201341
2.825247133 0 1.038974737
2.826081161 0 1.038748753
2.82691519 0 1.038523389
2.827749218 0 1.038298647
2.828583247 0 1.038074526
2.829417275 0 1.037851027
2.830251303 0 1.03762815
2.831085332 0 1.037405896
2.83191936 0 1.037184265
2.832753388 0 1.036963257
2.833587417 0 1.036742873
2.834421445 0 1.036523114
2.835255473 0 1.036303979
2.836089502 0 1.036085469
2.83692353 0 1.035867584
2.837757558 0 1.035650326
2.838591587 0 1.035433693
2.839425615 0 1.035217687
2.840259644 0 1.035002308
2.841093672 0 1.034787557
2.8419277 0 1.034573433
2.842761729 0 1.034359937
2.843595757 0 1.03414707
2.844429785 0 1.033934832
2.845263814 0 1.033723224
2.846097842 0 1.033512245
2.84693187 0 1.033301896
2.847765899 0 1.033092177
2.848599927 0 1.03288309
2.849433955 0 1.032674634
2.850267984 0 1.032466809
2.851102012 0 1.032259616
2.851936041 0 1.032053056
2.852770069 0 1.031847129
2.853604097 0 1.031641834
2.854438126 0 1.031437174
2.855272154 0 1.031233147
2.856106182 0 1.031029754
2.856940211 0 1.030826997
2.857774239 0 1.030624874
2.858608267 0 1.030423387
2.859442296 0 1.030222535
2.860276324 0 1.03002232
2.861110352 0 1.029822741
2.861944381 0 1.029623799
2.862778409 0 1.029425494
2.863612438 0 1.029227827
2.864446466 0 1.029030798
2.865280494 0 1.028834407
2.866114523 0 1.028638655
2.866948551 0 1.028443543
2.867782579 0 1.028249069
2.868616608 0 1.028055236
2.869450636 0 1.027862042
2.870284664 0 1.02766949
2.871118693 0 1.027477578
2.871952721 0 1.027286307
2.872786749 0 1.027095678
2.873620778 0 1.026905691
2.874454806 0 1.026716347
2.875288835 0 1.026527645
2.876122863 0 1.026339586
2.876956891 0 1.02615217
2.87779092 0 1.025965399
2.878624948 0 1.025779271
2.879458976 0 1.025593788
2.880293005 0 1.02540895
2.881127033 0 1.025224757
2.881961061 0 1.025041209
2.88279509 0 1.024858307
2.883629118 0 1.024676052
2.884463146 0 1.024494443
2.885297175 0 1.024313481
2.886131203 0 1.024133166
2.886965232 0 1.023953499
2.88779926 0 1.023774479
2.888633288 0 1.023596108
2.889467317 0 1.023418386
2.890301345 0 1.023241312
2.891135373 0 1.023064888
2.891969402 0 1.022889113
2.89280343 0 1.022713989
2.893637458 0 1.022539514
2.894471487 0 1.02236569
2.895305515 0 1.022192517
2.896139543 0 1.022019996
2.896973572 0 1.021848126
2.8978076 0 1.021676908
2.898641629 0 1.021506342
2.899475657 0 1.021336429
2.900309685 0 1.021167168
2.901143714 0 1.020998561
2.901977742 0 1.020830608
2.90281177 0 1.020663308
2.903645799 0 1.020496662
2.904479827 0 1.020330672
2.905313855 0 1.020165335
2.906147884 0 1.020000655
2.906981912 0 1.019836629
2.90781594 0 1.019673259
2.908649969 0 1.019510546
2.909483997 0 1.019348489
2.910318026 0 1.019187089
2.911152054 0 1.019026345
2.911986082 0 1.018866259
2.912820111 0 1.018706831
2.913654139 0 1.018548061
2.914488167 0 1.018389949
2.915322196 0 1.018232495
2.916156224 0 1.018075701
2.916990252 0 1.017919566
2.917824281 0 1.01776409
2.918658309 0 1.017609274
2.919492337 0 1.017455118
2.920326366 0 1.017301623
2.921160394 0 1.017148788
2.921994423 0 1.016996614
2.922828451 0 1.016845102
2.923662479 0 1.016694251
2.924496508 0 1.016544062
2.925330536 0 1.016394535
2.926164564 0 1.016245671
2.926998593 0 1.01609747
2.927832621 0 1.015949931
2.928666649 0 1.015803056
2.929500678 0 1.015656845
2.930334706 0 1.015511297
2.931168734 0 1.015366414
2.932002763 0 1.015222195
2.932836791 0 1.015078641
2.93367082 0 1.014935752
2.934504848 0 1.014793529
2.935338876 0 1.014651971
2.936172905 0 1.014511079
2.937006933 0 1.014370853
2.937840961 0 1.014231293
2.93867499 0 1.014092401
2.939509018 0 1.013954175
2.940343046 0 1.013816617
2.941177075 0 1.013679726
2.942011103 0 1.013543503
2.942845131 0 1.013407948
2.94367916 0 1.013273061
2.944513188 0 1.013138843
2.945347217 0 1.013005294
2.946181245 0 1.012872414
2.947015273 0 1.012740204
2.947849302 0 1.012608663
2.94868333 0 1.012477792
2.949517358 0 1.012347591
2.950351387 0 1.012218061
2.951185415 0 1.012089202
2.952019443 0 1.011961013
2.952853472 0 1.011833496
2.9536875 0 1.01170665
2.954521528 0 1.011580476
2.955355557 0 1.011454974
2.956189585 0 1.011330144
2.957023614 0 1.011205986
2.957857642 0 1.011082502
2.95869167 0 1.01095969
2.959525699 0 1.010837552
2.960359727 0 1.010716087
2.961193755 0 1.010595295
2.962027784 0 1.010475178
2.962861812 0 1.010355735
2.96369584 0 1.010236966
2.964529869 0 1.010118872
2.965363897 0 1.010001453
2.966197925 0 1.009884709
2.967031954 0 1.009768641
2.967865982 0 1.009653248
2.968700011 0 1.00953853
2.969534039 0 1.009424489
2.970368067 0 1.009311125
2.971202096 0 1.009198436
2.972036124 0 1.009086425
2.972870152 0 1.00897509
2.973704181 0 1.008864433
2.974538209 0 1.008754453
2.975372237 0 1.008645151
2.976206266 0 1.008536527
2.977040294 0 1.00842858
2.977874322 0 1.008321313
2.978708351 0 1.008214723
2.979542379 0 1.008108812
2.980376408 0 1.008003581
2.981210436 0 1.007899028
2.982044464 0 1.007795155
2.982878493 0 1.007691961
2.983712521 0 1.007589447
2.984546549 0 1.007487614
2.985380578 0 1.00738646
2.986214606 0 1.007285987
2.987048634 0 1.007186194
2.987882663 0 1.007087083
2.988716691 0 1.006988652
2.989550719 0 1.006890902
2.990384748 0 1.006793834
2.991218776 0 1.006697448
2.992052805 0 1.006601743
2.992886833 0 1.00650672
2.993720861 0 1.00641238
2.99455489 0 1.006318722
2.995388918 0 1.006225746
2.996222946 0 1.006133454
2.997056975 0 1.006041844
2.997891003 0 1.005950917
2.998725031 0 1.005860674
2.99955906 0 1.005771114
3.000393088 0 1.005682238
3.001227116 0 1.005594046
3.002061145 0 1.005506538
3.002895173 0 1.005419714
3.003729202 0 1.005333575
3.00456323 0 1.00524812
3.005397258 0 1.00516335
3.006231287 0 1.005079264
3.007065315 0 1.004995864
3.007899343 0 1.00491315
3.008733372 0 1.00483112
3.0095674 0 1.004749777
3.010401428 0 1.004669119
3.011235457 0 1.004589147
3.012069485 0 1.004509861
3.012903513 0 1.004431261
3.013737542 0 1.004353348
3.01457157 0 1.004276122
3.015405599 0 1.004199582
3.016239627 0 1.004123729
3.017073655 0 1.004048563
3.017907684 0 1.003974084
3.018741712 0 1.003900293
3.01957574 0 1.00382719
3.020409769 0 1.003754773
3.021243797 0 1.003683045
3.022077825 0 1.003612005
3.022911854 0 1.003541653
3.023745882 0 1.003471989
3.02457991 0 1.003403014
3.025413939 0 1.003334727
3.026247967 0 1.003267129
3.027081996 0 1.003200219
3.027916024 0 1.003133999
3.028750052 0 1.003068468
3.029584081 0 1.003003626
3.030418109 0 1.002939473
3.031252137 0 1.00287601
3.032086166 0 1.002813236
3.032920194 0 1.002751152
3.033754222 0 1.002689759
3.034588251 0 1.002629055
3.035422279 0 1.002569041
3.036256307 0 1.002509718
3.037090336 0 1.002451085
3.037924364 0 1.002393142
3.038758393 0 1.00233589
3.039592421 0 1.002279329
3.040426449 0 1.002223459
3.041260478 0 1.002168279
3.042094506 0 1.002113791
3.042928534 0 1.002059994
3.043762563 0 1.002006889
3.044596591 0 1.001954474
3.045430619 0 1.001902752
3.046264648 0 1.001851721
3.047098676 0 1.001801381
3.047932704 0 1.001751734
3.048766733 0 1.001702778
3.049600761 0 1.001654515
3.05043479 0 1.001606944
3.051268818 0 1.001560065
3.052102846 0 1.001513878
3.052936875 0 1.001468384
3.053770903 0 1.001423582
3.054604931 0 1.001379473
3.05543896 0 1.001336057
3.056272988 0 1.001293334
3.057107016 0 1.001251303
3.057941045 0 1.001209966
3.058775073 0 1.001169321
3.059609101 0 1.00112937
3.06044313 0 1.001090112
3.061277158 0 1.001051547
3.062111187 0 1.001013676
3.062945215 0 1.000976498
3.063779243 0 1.000940014
3.064613272 0 1.000904223
3.0654473 0 1.000869126
3.066281328 0 1.000834723
3.067115357 0 1.000801014
3.067949385 0 1.000767999
3.068783413 0 1.000735678
3.069617442 0 1.00070405
3.07045147 0 1.000673117
3.071285498 0 1.000642879
3.072119527 0 1.000613334
3.072953555 0 1.000584484
3.073787584 0 1.000556328
3.074621612 0 1.000528866
3.07545564 0 1.0005021
3.076289669 0 1.000476027
3.077123697 0 1.000450649
3.077957725 0 1.000425966
3.078791754 0 1.000401978
3.079625782 0 1.000378684
3.08045981 0 1.000356085
3.081293839 0 1.000334182
3.082127867 0 1.000312973
3.082961895 0 1.000292458
3.083795924 0 1.000272639
3.084629952 0 1.000253515
3.085463981 0 1.000235086
3.086298009 0 1.000217352
3.087132037 0 1.000200314
3.087966066 0 1.00018397
3.088800094 0 1.000168322
3.089634122 0 1.000153369
3.090468151 0 1.000139111
3.091302179 0 1.000125549
3.092136207 0 1.000112681
3.092970236 0 1.00010051
3.093804264 0 1.000089033
3.094638292 0 1.000078252
3.095472321 0 1.000068167
3.096306349 0 1.000058777
3.097140378 0 1.000050082
3.097974406 0 1.000042083
3.098808434 0 1.00003478
3.099642463 0 1.000028172
3.100476491 0 1.000022259
3.101310519 0 1.000017042
3.102144548 0 1.000012521
3.102978576 0 1.000008695
3.103812604 0 1.000005565
3.104646633 0 1.00000313
3.105480661 0 1.000001391
3.106314689 0 1.000000348
3.107148718 0 1
3.107148718 1 1
3.107982746 1 1
3.108816775 1 1
3.109650803 1 1
3.110484831 1 1
3.11131886 1 1
3.112152888 1 1
3.112986916 1 1
3.113820945 1 1
3.114654973 1 1
3.115489001 1 1
3.11632303 1 1
3.117157058 1 1
3.117991086 1 1
3.118825115 1 1
3.119659143 1 1
3.120493172 1 1
3.1213272 1 1
3.122161228 1 1
3.122995257 1 1
3.123829285 1 1
3.124663313 1 1
3.125497342 1 1
3.12633137 1 1
3.127165398 1 1
3.127999427 1 1
3.128833455 1 1
3.129667483 1 1
3.130501512 1 1
3.13133554 1 1
3.132169569 1 1
3.133003597 1 1
3.133837625 1 1
3.134671654 1 1
3.135505682 1 1
3.13633971 1 1
3.137173739 1 1
3.138007767 1 1
3.138841795 1 1
3.139675824 1 1
3.140509852 1 1
3.14134388 1 1
3.142177909 1 1
3.143011937 1 1
3.143845966 1 1
3.144679994 1 1
3.145514022 1 1
3.146348051 1 1
3.147182079 1 1
3.148016107 1 1
3.148850136 1 1
3.149684164 1 1
3.150518192 1 1
3.151352221 1 1
3.152186249 1 1
3.153020277 1 1
3.153854306 1 1
3.154688334 1 1
3.155522362 1 1
3.156356391 1 1
3.157190419 1 1
3.158024448 1 1
3.158858476 1 1
3.159692504 1 1
3.160526533 1 1
3.161360561 1 1
3.162194589 1 1
3.163028618 1 1
3.163862646 1 1
3.164696674 1 1
3.165530703 1 1
3.166364731 1 1
3.167198759 1 1
3.168032788 1 1
3.168866816 1 1
3.169700845 1 1
3.170534873 1 1
3.171368901 1 1
3.17220293 1 1
3.173036958 1 1
3.173870986 1 1
3.174705015 1 1
3.175539043 1 1
3.176373071 1 1
3.1772071 1 1
3.178041128 1 1
3.178875156 1 1
3.179709185 1 1
3.180543213 1 1
3.181377242 1 1
3.18221127 1 1
3.183045298 1 1
3.183879327 1 1
3.184713355 1 1
3.185547383 1 1
3.186381412 1 1
3.18721544 1 1
3.188049468 1 1
3.188883497 1 1
3.189717525 1 1
3.190551553 1 1
3.191385582 1 1
3.19221961 1 1
3.193053639 1 1
3.193887667 1 1
3.194721695 1 1
3.195555724 1 1
3.196389752 1 1
3.19722378 1 1
3.198057809 1 1
3.198891837 1 1
3.199725865 1 1
3.200559894 1 1
3.201393922 1 1
3.20222795 1 1
3.203061979 1 1
3.203896007 1 1
3.204730036 1 1
3.205564064 1 1
3.206398092 1 1
3.207232121 1 1
3.208066149 1 1
3.208900177 1 1
3.209734206 1 1
3.210568234 1 1
3.211402262 1 1
3.212236291 1 1
3.213070319 1 1
3.213904347 1 1
3.214738376 1 1
3.215572404 1 1
3.216406433 1 1
3.217240461 1 1
3.218074489 1 1
3.218908518 1 1
3.219742546 1 1
3.220576574 1 1
3.221410603 1 1
3.222244631 1 1
3.223078659 1 1
3.223912688 1 1
3.224746716 1 1
3.225580744 1 1
3.226414773 1 1
3.227248801 1 1
3.22808283 1 1
3.228916858 1 1
3.229750886 1 1
3.230584915 1 1
3.231418943 1 1
3.232252971 1 1
3.233087 1 1
3.233921028 1 1
3.234755056 1 1
3.235589085 1 1
3.236423113 1 1
3.237257141 1 1
3.23809117 1 1
3.238925198 1 1
3.239759227 1 1
3.240593255 1 1
3.241427283 1 1
3.242261312 1 1
3.24309534 1 1
3.243929368 1 1
3.244763397 1 1
3.245597425 1 1
3.246431453 1 1
3.247265482 1 1
3.24809951 1 1
3.248933538 1 1
3.249767567 1 1
3.250601595 1 1
3.251435624 1 1
3.252269652 1 1
3.25310368 1 1
3.253937709 1 1
3.254771737 1 1
3.255605765 1 1
3.256439794 1 1
3.257273822 1 1
3.25810785 1 1
3.258941879 1 1
3.259775907 1 1
3.260609935 1 1
3.261443964 1 1
3.262277992 1 1
3.263112021 1 1
3.263946049 1 1
3.264780077 1 1
3.265614106 1 1
3.266448134 1 1
3.267282162 1 1
3.268116191 1 1
3.268950219 1 1
3.269784247 1 1
3.270618276 1 1
3.271452304 1 1
3.272286332 1 1
3.273120361 1 1
3.273954389 1 1
3.274788418 1 1
3.275622446 1 1
3.276456474 1 1
3.277290503 1 1
3.278124531 1 1
3.278958559 1 1
3.279792588 1 1
3.280626616 1 1
3.281460644 1 1
3.282294673 1 1
3.283128701 1 1
3.283962729 1 1
3.284796758 1 1
3.285630786 1 1
3.286464815 1 1
3.287298843 1 1
3.288132871 1 1
3.2889669 1 1
3.289800928 1 1
3.290634956 1 1
3.291468985 1 1
3.292303013 1 1
3.293137041 1 1
3.29397107 1 1
3.294805098 1 1
3.295639126 1 1
3.296473155 1 1
3.297307183 1 1
3.298141212 1 1
3.29897524 1 1
3.299809268 1 1
3.300643297 1 1
3.301477325 1 1
3.302311353 1 1
3.303145382 1 1
3.30397941 1 1
3.304813438 1 1
3.305647467 1 1
3.306481495 1 1
3.307315523 1 1
3.308149552 1 1
3.30898358 1 1
3.309817609 1 1
3.310651637 1 1
3.311485665 1 1
3.312319694 1 1
3.313153722 1 1
3.31398775 1 1
3.314821779 1 1
3.315655807 1 1
3.316489835 1 1
3.317323864 1 1
3.318157892 1 1
3.31899192 1 1
3.319825949 1 1
3.320659977 1 1
3.321494006 1 1
3.322328034 1 1
3.323162062 1 1
3.323996091 1 1
3.324830119 1 1
3.325664147 1 1
3.326498176 1 1
3.327332204 1 1
3.328166232 1 1
3.329000261 1 1
3.329834289 1 1
3.330668317 1 1
3.331502346 1 1
3.332336374 1 1
3.333170403 1 1
3.334004431 1 1
3.334838459 1 1
3.335672488 1 1
3.336506516 1 1
3.337340544 1 1
3.338174573 1 1
3.339008601 1 1
3.339842629 1 1
3.340676658 1 1
3.341510686 1 1
3.342344714 1 1
3.343178743 1 1
3.344012771 1 1
3.3448468 1 1
3.345680828 1 1
3.346514856 1 1
3.347348885 1 1
3.348182913 1 1
3.349016941 1 1
3.34985097 1 1
3.350684998 1 1
3.351519026 1 1
3.352353055 1 1
3.353187083 1 1
3.354021111 1 1
3.35485514 1 1
3.355689168 1 1
3.356523197 1 1
3.357357225 1 1
3.358191253 1 1
3.359025282 1 1
3.35985931 1 1
3.360693338 1 1
3.361527367 1 1
3.362361395 1 1
3.363195423 1 1
3.364029452 1 1
3.36486348 1 1
3.365697508 1 1
3.366531537 1 1
3.367365565 1 1
3.368199594 1 1
3.369033622 1 1
3.36986765 1 1
3.370701679 1 1
3.371535707 1 1
3.372369735 1 1
3.373203764 1 1
3.374037792 1 1
3.37487182 1 1
3.375705849 1 1
3.376539877 1 1
3.377373905 1 1
3.378207934 1 1
3.379041962 1 1
3.379875991 1 1
3.380710019 1 1
3.381544047 1 1
3.382378076 1 1
3.383212104 1 1
3.384046132 1 1
3.384880161 1 1
3.385714189 1 1
3.386548217 1 1
3.387382246 1 1
3.388216274 1 1
3.389050302 1 1
3.389884331 1 1
3.390718359 1 1
3.391552388 1 1
3.392386416 1 1
3.393220444 1 1
3.394054473 1 1
3.394888501 1 1
3.395722529 1 1
3.396556558 1 1
3.397390586 1 1
3.398224614 1 1
3.399058643 1 1
3.399892671 1 1
3.400726699 1 1
3.401560728 1 1
3.402394756 1 1
3.403228785 1 1
3.404062813 1 1
3.404896841 1 1
3.40573087 1 1
3.406564898 1 1
3.407398926 1 1
3.408232955 1 1
3.409066983 1 1
3.409901011 1 1
3.41073504 1 1
3.411569068 1 1
3.412403096 1 1
3.413237125 1 1
3.414071153 1 1
3.414905182 1 1
3.41573921 1 1
3.416573238 1 1
3.417407267 1 1
3.418241295 1 1
3.419075323 1 1
3.419909352 1 1
3.42074338 1 1
3.421577408 1 1
3.422411437 1 1
3.423245465 1 1
3.424079493 1 1
3.424913522 1 1
3.42574755 1 1
3.426581579 1 1
3.427415607 1 1
3.428249635 1 1
3.429083664 1 1
3.429917692 1 1
3.43075172 1 1
3.431585749 1 1
3.432419777 1 1
3.433253805 1 1
3.434087834 1 1
3.434921862 1 1
3.43575589 1 1
3.436589919 1 1
3.437423947 1 1
3.438257976 1 1
3.439092004 1 1
3.439926032 1 1
3.440760061 1 1
3.441594089 1 1
3.442428117 1 1
3.443262146 1 1
3.444096174 1 1
3.444930202 1 1
3.445764231 1 1
3.446598259 1 1
3.447432287 1 1
3.448266316 1 1
3.449100344 1 1
3.449934373 1 1
3.450768401 1 1
3.451602429 1 1
3.452436458 1 1
3.453270486 1 1
3.454104514 1 1
3.454938543 1 1
3.455772571 1 1
3.456606599 1 1
3.457440628 1 1
3.458274656 1 1
3.459108684 1 1
3.459942713 1 1
3.460776741 1 1
3.46161077 1 1
3.462444798 1 1
3.463278826 1 1
3.464112855 1 1
3.464946883 1 1
3.465780911 1 1
3.46661494 1 1
3.467448968 1 1
3.468282996 1 1
3.469117025 1 1
3.469951053 1 1
3.470785081 1 1
3.47161911 1 1
3.472453138 1 1
3.473287167 1 1
3.474121195 1 1
3.474955223 1 1
3.475789252 1 1
3.47662328 1 1
3.477457308 1 1
3.478291337 1 1
3.479125365 1 1
3.479959393 1 1
3.480793422 1 1
3.48162745 1 1
3.482461478 1 1
3.483295507 1 1
3.484129535 1 1
3.484963563 1 1
3.485797592 1 1
3.48663162 1 1
3.487465649 1 1
3.488299677 1 1
3.489133705 1 1
3.489967734 1 1
3.490801762 1 1
3.49163579 1 1
3.492469819 1 1
3.493303847 1 1
3.494137875 1 1
3.494971904 1 1
3.495805932 1 1
3.49663996 1 1
3.497473989 1 1
3.498308017 1 1
3.499142046 1 1
3.499976074 1 1
3.500810102 1 1
3.501644131 1 1
3.502478159 1 1
3.503312187 1 1
3.504146216 1 1
3.504980244 1 1
3.505814272 1 1
3.506648301 1 1
3.507482329 1 1
3.508316357 1 1
3.509150386 1 1
3.509984414 1 1
3.510818443 1 1
3.511652471 1 1
3.512486499 1 1
3.513320528 1 1
3.514154556 1 1
3.514988584 1 1
3.515822613 1 1
3.516656641 1 1
3.517490669 1 1
3.518324698 1 1
3.519158726 1 1
3.519992754 1 1
3.520826783 1 1
3.521660811 1 1
3.52249484 1 1
3.523328868 1 1
3.524162896 1 1
3.524996925 1 1
3.525830953 1 1
3.526664981 1 1
3.52749901 1 1
3.528333038 1 1
3.529167066 1 1
3.530001095 1 1
3.530835123 1 1
3.531669151 1 1
3.53250318 1 1
3.533337208 1 1
3.534171237 1 1
3.535005265 1 1
3.535839293 1 1
3.536673322 1 1
3.53750735 1 1
3.538341378 1 1
3.539175407 1 1
3.540009435 1 1
3.540843463 1 1
3.541677492 1 1
3.54251152 1 1
3.543345548 1 1
3.544179577 1 1
3.545013605 1 1
3.545847634 1 1
3.546681662 1 1
3.54751569 1 1
3.548349719 1 1
3.549183747 1 1
3.550017775 1 1
3.550851804 1 1
3.551685832 1 1
3.55251986 1 1
3.553353889 1 1
3.554187917 1 1
3.555021945 1 1
3.555855974 1 1
3.556690002 1 1
3.557524031 1 1
3.558358059 1 1
3.559192087 1 1
3.560026116 1 1
3.560860144 1 1
3.561694172 1 1
3.562528201 1 1
3.563362229 1 1
3.564196257 1 1
3.565030286 1 1
3.565864314 1 1
3.566698342 1 1
3.567532371 1 1
3.568366399 1 1
3.569200428 1 1
3.570034456 1 1
3.570868484 1 1
3.571702513 1 1
3.572536541 1 1
3.573370569 1 1
3.574204598 1 1
3.575038626 1 1
3.575872654 1 1
3.576706683 1 1
3.577540711 1 1
3.578374739 1 1
3.579208768 1 1
3.580042796 1 1
3.580876825 1 1
3.581710853 1 1
3.582544881 1 1
3.58337891 1 1
3.584212938 1 1
3.585046966 1 1
3.585880995 1 1
3.586715023 1 1
3.587549051 1 1
3.58838308 1 1
3.589217108 1 1
3.590051136 1 1
3.590885165 1 1
3.591719193 1 1
3.592553222 1 1
3.59338725 1 1
3.594221278 1 1
3.595055307 1 1
3.595889335 1 1
3.596723363 1 1
3.597557392 1 1
3.59839142 1 1
3.599225448 1 1
3.600059477 1 1
3.600893505 1 1
3.601727533 1 1
3.602561562 1 1
3.60339559 1 1
3.604229619 1 1
3.605063647 1 1
3.605897675 1 1
3.606731704 1 1
3.607565732 1 1
3.60839976 1 1
3.609233789 1 1
3.610067817 1 1
3.610901845 1 1
3.611735874 1 1
3.612569902 1 1
3.61340393 1 1
3.614237959 1 1
3.615071987 1 1
3.615906016 1 1
3.616740044 1 1
3.617574072 1 1
3.618408101 1 1
3.619242129 1 1
3.620076157 1 1
3.620910186 1 1
3.621744214 1 1
3.622578242 1 1
3.623412271 1 1
3.624246299 1 1
3.625080327 1 1
3.625914356 1 1
3.626748384 1 1
3.627582413 1 1
3.628416441 1 1
3.629250469 1 1
3.630084498 1 1
3.630918526 1 1
3.631752554 1 1
3.632586583 1 1
3.633420611 1 1
3.634254639 1 1
3.635088668 1 1
3.635922696 1 1
3.636756724 1 1
3.637590753 1 1
3.638424781 1 1
3.63925881 1 1
3.640092838 1 1
3.640926866 1 1
3.641760895 1 1
3.642594923 1 1
3.643428951 1 1
3.64426298 1 1
3.645097008 1 1
3.645931036 1 1
3.646765065 1 1
3.647599093 1 1
3.648433121 1 1
3.64926715 1 1
3.650101178 1 1
3.650935207 1 1
3.651769235 1 1
3.652603263 1 1
3.653437292 1 1
3.65427132 1 1
3.655105348 1 1
3.655939377 1 1
3.656773405 1 1
3.657607433 1 1
3.658441462 1 1
3.65927549 1 1
3.660109518 1 1
3.660943547 1 1
3.661777575 1 1
3.662611604 1 1
3.663445632 1 1
3.66427966 1 1
3.665113689 1 1
3.665947717 1 1
3.666781745 1 1
3.667615774 1 1
3.668449802 1 1
3.66928383 1 1
3.670117859 1 1
3.670951887 1 1
3.671785915 1 1
3.672619944 1 1
3.673453972 1 1
3.674288001 1 1
3.675122029 1 1
3.675956057 1 1
3.676790086 1 1
3.677624114 1 1
3.678458142 1 1
3.679292171 1 1
3.680126199 1 1
3.680960227 1 1
3.681794256 1 1
3.682628284 1 1
3.683462312 1 1
3.684296341 1 1
3.685130369 1 1
3.685964398 1 1
3.686798426 1 1
3.687632454 1 1
3.688466483 1 1
3.689300511 1 1
3.690134539 1 1
3.690968568 1 1
3.691802596 1 1
3.692636624 1 1
3.693470653 1 1
3.694304681 1 1
3.695138709 1 1
3.695972738 1 1
3.696806766 1 1
3.697640795 1 1
3.698474823 1 1
3.699308851 1 1
3.70014288 1 1
3.700976908 1 1
3.701810936 1 1
3.702644965 1 1
3.703478993 1 1
3.704313021 1 1
3.70514705 1 1
3.705981078 1 1
3.706815106 1 1
3.707649135 1 1
3.708483163 1 1
3.709317192 1 1
3.71015122 1 1
3.710985248 1 1
3.711819277 1 1
3.712653305 1 1
3.713487333 1 1
3.714321362 1 1
3.71515539 1 1
3.715989418 1 1
3.716823447 1 1
3.717657475 1 1
3.718491503 1 1
3.719325532 1 1
3.72015956 1 1
3.720993589 1 1
3.721827617 1 1
3.722661645 1 1
3.723495674 1 1
3.724329702 1 1
3.72516373 1 1
3.725997759 1 1
3.726831787 1 1
3.727665815 1 1
3.728499844 1 1
3.729333872 1 1
3.7301679 1 1
3.731001929 1 1
3.731835957 1 1
3.732669986 1 1
3.733504014 1 1
3.734338042 1 1
3.735172071 1 1
3.736006099 1 1
3.736840127 1 1
3.737674156 1 1
3.738508184 1 1
3.739342212 1 1
3.740176241 1 1
3.741010269 1 1
3.741844297 1 1
3.742678326 1 1
3.743512354 1 1
3.744346383 1 1
3.745180411 1 1
3.746014439 1 1
3.746848468 1 1
3.747682496 1 1
3.748516524 1 1
3.749350553 1 1
3.750184581 1 1
3.751018609 1 1
3.751852638 1 1
3.752686666 1 1
3.753520694 1 1
3.754354723 1 1
3.755188751 1 1
3.75602278 1 1
3.756856808 1 1
3.757690836 1 1
3.758524865 1 1
3.759358893 1 1
3.760192921 1 1
3.76102695 1 1
3.761860978 1 1
3.762695006 1 1
3.763529035 1 1
3.764363063 1 1
3.765197091 1 1
3.76603112 1 1
3.766865148 1 1
3.767699177 1 1
3.768533205 1 1
3.769367233 1 1
3.770201262 1 1
3.77103529 1 1
3.771869318 1 1
3.772703347 1 1
3.773537375 1 1
3.774371403 1 1
3.775205432 1 1
3.77603946 1 1
3.776873488 1 1
3.777707517 1 1
3.778541545 1 1
3.779375574 1 1
3.780209602 1 1
3.78104363 1 1
3.781877659 1 1
3.782711687 1 1
3.783545715 1 1
3.784379744 1 1
3.785213772 1 1
3.7860478 1 1
3.786881829 1 1
3.787715857 1 1
3.788549885 1 1
3.789383914 1 1
3.790217942 1 1
3.791051971 1 1
3.791885999 1 1
3.792720027 1 1
3.793554056 1 1
3.794388084 1 1
3.795222112 1 1
3.796056141 1 1
3.796890169 1 1
3.797724197 1 1
3.798558226 1 1
3.799392254 1 1
3.800226282 1 1
3.801060311 1 1
3.801894339 1 1
3.802728368 1 1
3.803562396 1 1
3.804396424 1 1
3.805230453 1 1
3.806064481 1 1
3.806898509 1 1
3.807732538 1 1
3.808566566 1 1
3.809400594 1 1
3.810234623 1 1
3.811068651 1 1
3.811902679 1 1
3.812736708 1 1
3.813570736 1 1
3.814404764 1 1
3.815238793 1 1
3.816072821 1 1
3.81690685 1 1
3.817740878 1 1
3.818574906 1 1
3.819408935 1 1
3.820242963 1 1
3.821076991 1 1
3.82191102 1 1
3.822745048 1 1
3.823579076 1 1
3.824413105 1 1
3.825247133 1 1
3.826081161 1 1
3.82691519 1 1
3.827749218 1 1
3.828583247 1 1
3.829417275 1 1
3.830251303 1 1
3.831085332 1 1
3.83191936 1 1
3.832753388 1 1
3.833587417 1 1
3.834421445 1 1
3.835255473 1 1
3.836089502 1 1
3.83692353 1 1
3.837757558 1 1
3.838591587 1 1
3.839425615 1 1
3.840259644 1 1
3.841093672 1 1
3.8419277 1 1
3.842761729 1 1
3.843595757 1 1
3.844429785 1 1
3.845263814 1 1
3.846097842 1 1
3.84693187 1 1
3.847765899 1 1
3.848599927 1 1
3.849433955 1 1
3.850267984 1 1
3.851102012 1 1
3.851936041 1 1
3.852770069 1 1
3.853604097 1 1
3.854438126 1 1
3.855272154 1 1
3.856106182 1 1
3.856940211 1 1
3.857774239 1 1
3.858608267 1 1
3.859442296 1 1
3.860276324 1 1
3.861110352 1 1
3.861944381 1 1
3.862778409 1 1
3.863612438 1 1
3.864446466 1 1
3.865280494 1 1
3.866114523 1 1
3.866948551 1 1
3.867782579 1 1
3.868616608 1 1
3.869450636 1 1
3.870284664 1 1
3.871118693 1 1
3.871952721 1 1
3.872786749 1 1
3.873620778 1 1
3.874454806 1 1
3.875288835 1 1
3.876122863 1 1
3.876956891 1 1
3.87779092 1 1
3.878624948 1 1
3.879458976 1 1
3.880293005 1 1
3.881127033 1 1
3.881961061 1 1
3.88279509 1 1
3.883629118 1 1
3.884463146 1 1
3.885297175 1 1
3.886131203 1 1
3.886965232 1 1
3.88779926 1 1
3.888633288 1 1
3.889467317 1 1
3.890301345 1 1
3.891135373 1 1
3.891969402 1 1
3.89280343 1 1
3.893637458 1 1
3.894471487 1 1
3.895305515 1 1
3.896139543 1 1
3.896973572 1 1
3.8978076 1 1
3.898641629 1 1
3.899475657 1 1
3.900309685 1 1
3.901143714 1 1
3.901977742 1 1
3.90281177 1 1
3.903645799 1 1
3.904479827 1 1
3.905313855 1 1
3.906147884 1 1
3.906981912 1 1
3.90781594 1 1
3.908649969 1 1
3.909483997 1 1
3.910318026 1 1
3.911152054 1 1
3.911986082 1 1
3.912820111 1 1
3.913654139 1 1
3.914488167 1 1
3.915322196 1 1
3.916156224 1 1
3.916990252 1 1
3.917824281 1 1
3.918658309 1 1
3.919492337 1 1
3.920326366 1 1
3.921160394 1 1
3.921994423 1 1
3.922828451 1 1
3.923662479 1 1
3.924496508 1 1
3.925330536 1 1
3.926164564 1 1
3.926998593 1 1
3.927832621 1 1
3.928666649 1 1
3.929500678 1 1
3.930334706 1 1
3.931168734 1 1
3.932002763 1 1
3.932836791 1 1
3.93367082 1 1
3.934504848 1 1
3.935338876 1 1
3.936172905 1 1
3.937006933 1 1
3.937840961 1 1
3.93867499 1 1
3.939509018 1 1
3.940343046 1 1
3.941177075 1 1
3.942011103 1 1
3.942845131 1 1
3.94367916 1 1
3.944513188 1 1
3.945347217 1 1
3.946181245 1 1
3.947015273 1 1
3.947849302 1 1
3.94868333 1 1
3.949517358 1 1
3.950351387 1 1
3.951185415 1 1
3.952019443 1 1
3.952853472 1 1
3.9536875 1 1
3.954521528 1 1
3.955355557 1 1
3.956189585 1 1
3.957023614 1 1
3.957857642 1 1
3.95869167 1 1
3.959525699 1 1
3.960359727 1 1
3.961193755 1 1
3.962027784 1 1
3.962861812 1 1
3.96369584 1 1
3.964529869 1 1
3.965363897 1 1
3.966197925 1 1
3.967031954 1 1
3.967865982 1 1
3.968700011 1 1
3.969534039 1 1
3.970368067 1 1
3.971202096 1 1
3.972036124 1 1
3.972870152 1 1
3.973704181 1 1
3.974538209 1 1
3.975372237 1 1
3.976206266 1 1
3.977040294 1 1
3.977874322 1 1
3.978708351 1 1
3.979542379 1 1
3.980376408 1 1
3.981210436 1 1
3.982044464 1 1
3.982878493 1 1
3.983712521 1 1
3.984546549 1 1
3.985380578 1 1
3.986214606 1 1
3.987048634 1 1
3.987882663 1 1
3.988716691 1 1
3.989550719 1 1
3.990384748 1 1
3.991218776 1 1
3.992052805 1 1
3.992886833 1 1
3.993720861 1 1
3.99455489 1 1
3.995388918 1 1
3.996222946 1 1
3.997056975 1 1
3.997891003 1 1
3.998725031 1 1
3.99955906 1 1
4.000393088 1 1
4.001227116 1 1
4.002061145 1 1
4.002895173 1 1
4.003729202 1 1
4.00456323 1 1
4.005397258 1 1
4.006231287 1 1
4.007065315 1 1
4.007899343 1 1
4.008733372 1 1
4.0095674 1 1
4.010401428 1 1
4.011235457 1 1
4.012069485 1 1
4.012903513 1 1
4.013737542 1 1
4.01457157 1 1
4.015405599 1 1
4.016239627 1 1
4.017073655 1 1
4.017907684 1 1
4.018741712 1 1
4.01957574 1 1
4.020409769 1 1
4.021243797 1 1
4.022077825 1 1
4.022911854 1 1
4.023745882 1 1
4.02457991 1 1
4.025413939 1 1
4.026247967 1 1
4.027081996 1 1
4.027916024 1 1
4.028750052 1 1
4.029584081 1 1
4.030418109 1 1
4.031252137 1 1
4.032086166 1 1
4.032920194 1 1
4.033754222 1 1
4.034588251 1 1
4.035422279 1 1
4.036256307 1 1
4.037090336 1 1
4.037924364 1 1
4.038758393 1 1
4.039592421 1 1
4.040426449 1 1
4.041260478 1 1
4.042094506 1 1
4.042928534 1 1
4.043762563 1 1
4.044596591 1 1
4.045430619 1 1
4.046264648 1 1
4.047098676 1 1
4.047932704 1 1
4.048766733 1 1
4.049600761 1 1
4.05043479 1 1
4.051268818 1 1
4.052102846 1 1
4.052936875 1 1
4.053770903 1 1
4.054604931 1 1
4.05543896 1 1
4.056272988 1 1
4.057107016 1 1
4.057941045 1 1
4.058775073 1 1
4.059609101 1 1
4.06044313 1 1
4.061277158 1 1
4.062111187 1 1
4.062945215 1 1
4.063779243 1 1
4.064613272 1 1
4.0654473 1 1
4.066281328 1 1
4.067115357 1 1
4.067949385 1 1
4.068783413 1 1
4.069617442 1 1
4.07045147 1 1
4.071285498 1 1
4.072119527 1 1
4.072953555 1 1
4.073787584 1 1
4.074621612 1 1
4.07545564 1 1
4.076289669 1 1
4.077123697 1 1
4.077957725 1 1
4.078791754 1 1
4.079625782 1 1
4.08045981 1 1
4.081293839 1 1
4.082127867 1 1
4.082961895 1 1
4.083795924 1 1
4.084629952 1 1
4.085463981 1 1
4.086298009 1 1
4.087132037 1 1
4.087966066 1 1
4.088800094 1 1
4.089634122 1 1
4.090468151 1 1
4.091302179 1 1
4.092136207 1 1
4.092970236 1 1
4.093804264 1 1
4.094638292 1 1
4.095472321 1 1
4.096306349 1 1
4.097140378 1 1
4.097974406 1 1
4.098808434 1 1
4.099642463 1 1
4.100476491 1 1
4.101310519 1 1
4.102144548 1 1
4.102978576 1 1
4.103812604 1 1
4.104646633 1 1
4.105480661 1 1
4.106314689 1 1
4.107148718 1 1


==> figs/traj_seg1.dat <==
t b bd u
0 1 0 0
0.000834028357 1.000000348 0.0008340280669 0
0.001668056714 1.000001391 0.001668054393 0
0.002502085071 1.00000313 0.002502077239 0
0.003336113428 1.000005565 0.003336094863 0
0.004170141785 1.000008695 0.004170105526 0
0.005004170142 1.000012521 0.005004107486 0
0.005838198499 1.000017042 0.005838099005 0
0.006672226856 1.000022259 0.006672078342 0
0.007506255213 1.000028172 0.007506043756 0
0.00834028357 1.00003478 0.008339993508 0
0.009174311927 1.000042083 0.009173925859 0
0.01000834028 1.000050082 0.01000783907 0
0.01084236864 1.000058777 0.0108417314 0
0.011676397 1.000068167 0.01167560111 0
0.01251042535 1.000078252 0.01250944646 0
0.01334445371 1.000089033 0.01334326572 0
0.01417848207 1.00010051 0.01417705714 0
0.01501251043 1.000112681 0.01501081899 0
0.01584653878 1.000125549 0.01584454952 0
0.01668056714 1.000139111 0.01667824701 0
0.0175145955 1.000153369 0.01751190972 0
0.01834862385 1.000168322 0.0183455359 0
0.01918265221 1.00018397 0.01917912382 0
0.02001668057 1.000200314 0.02001267176 0
0.02085070892 1.000217352 0.02084617796 0
0.02168473728 1.000235086 0.02167964069 0
0.02251876564 1.000253515 0.02251305823 0
0.02335279399 1.000272639 0.02334642884 0
0.02418682235 1.000292458 0.02417975078 0
0.02502085071 1.000312973 0.02501302232 0
0.02585487907 1.000334182 0.02584624173 0
0.02668890742 1.000356085 0.02667940727 0
0.02752293578 1.000378684 0.02751251722 0
0.02835696414 1.000401978 0.02834556984 0
0.02919099249 1.000425966 0.02917856341 0
0.03002502085 1.000450649 0.03001149619 0
0.03085904921 1.000476027 0.03084436645 0
0.03169307756 1.0005021 0.03167717247 0
0.03252710592 1.000528866 0.03250991252 0
0.03336113428 1.000556328 0.03334258487 0
0.03419516264 1.000584484 0.03417518779 0
0.03502919099 1.000613334 0.03500771957 0
0.03586321935 1.000642879 0.03584017847 0
0.03669724771 1.000673117 0.03667256276 0
0.03753127606 1.00070405 0.03750487074 0
0.03836530442 1.000735678 0.03833710067 0
0.03919933278 1.000767999 0.03916925083 0
0.04003336113 1.000801014 0.04000131951 0
0.04086738949 1.000834723 0.04083330498 0
0.04170141785 1.000869126 0.04166520552 0
0.04253544621 1.000904223 0.04249701941 0
0.04336947456 1.000940014 0.04332874494 0
0.04420350292 1.000976498 0.04416038039 0
0.04503753128 1.001013676 0.04499192405 0
0.04587155963 1.001051547 0.0458233742 0
0.04670558799 1.001090112 0.04665472912 0
0.04753961635 1.00112937 0.04748598711 0
0.0483736447 1.001169321 0.04831714645 0
0.04920767306 1.001209966 0.04914820543 0
0.05004170142 1.001251303 0.04997916234 0
0.05087572977 1.001293334 0.05081001548 0
0.05170975813 1.001336057 0.05164076313 0
0.05254378649 1.001379473 0.05247140359 0
0.05337781485 1.001423582 0.05330193516 0
0.0542118432 1.001468384 0.05413235612 0
0.05504587156 1.001513878 0.05496266479 0
0.05587989992 1.001560065 0.05579285945 0
0.05671392827 1.001606944 0.0566229384 0
0.05754795663 1.001654515 0.05745289995 0
0.05838198499 1.001702778 0.0582827424 0
0.05921601334 1.001751734 0.05911246404 0
0.0600500417 1.001801381 0.05994206319 0
0.06088407006 1.001851721 0.06077153815 0
0.06171809842 1.001902752 0.06160088723 0
0.06255212677 1.001954474 0.06243010873 0
0.06338615513 1.002006889 0.06325920096 0
0.06422018349 1.002059994 0.06408816224 0
0.06505421184 1.002113791 0.06491699088 0
0.0658882402 1.002168279 0.06574568519 0
0.06672226856 1.002223459 0.06657424348 0
0.06755629691 1.002279329 0.06740266407 0
0.06839032527 1.00233589 0.06823094528 0
0.06922435363 1.002393142 0.06905908543 0
0.07005838198 1.002451085 0.06988708284 0
0.07089241034 1.002509718 0.07071493582 0
0.0717264387 1.002569041 0.07154264272 0
0.07256046706 1.002629055 0.07237020183 0
0.07339449541 1.002689759 0.07319761151 0
0.07422852377 1.002751152 0.07402487007 0
0.07506255213 1.002813236 0.07485197584 0
0.07589658048 1.00287601 0.07567892715 0
0.07673060884 1.002939473 0.07650572234 0
0.0775646372 1.003003626 0.07733235974 0
0.07839866555 1.003068468 0.07815883769 0
0.07923269391 1.003133999 0.07898515452 0
0.08006672227 1.003200219 0.07981130858 0
0.08090075063 1.003267129 0.0806372982 0
0.08173477898 1.003334727 0.08146312172 0
0.08256880734 1.003403014 0.0822887775 0
0.0834028357 1.003471989 0.08311426387 0
0.08423686405 1.003541653 0.08393957919 0
0.08507089241 1.003612005 0.0847647218 0
0.08590492077 1.003683045 0.08558969006 0
0.08673894912 1.003754773 0.08641448232 0
0.08757297748 1.00382719 0.08723909693 0
0.08840700584 1.003900293 0.08806353224 0
0.0892410342 1.003974084 0.08888778663 0
0.09007506255 1.004048563 0.08971185844 0
0.09090909091 1.004123729 0.09053574604 0
0.09174311927 1.004199582 0.0913594478 0
0.09257714762 1.004276122 0.09218296207 0
0.09341117598 1.004353348 0.09300628724 0
0.09424520434 1.004431261 0.09382942166 0
0.09507923269 1.004509861 0.09465236371 0
0.09591326105 1.004589147 0.09547511176 0
0.09674728941 1.004669119 0.09629766419 0
0.09758131776 1.004749777 0.09712001937 0
0.09841534612 1.00483112 0.09794217569 0
0.09924937448 1.00491315 0.09876413152 0
0.1000834028 1.004995864 0.09958588525 0
0.1009174312 1.005079264 0.1004074353 0
0.1017514595 1.00516335 0.10122878 0
0.1025854879 1.00524812 0.1020499177 0
0.1034195163 1.005333575 0.1028708469 0
0.1042535446 1.005419714 0.103691566 0
0.105087573 1.005506538 0.1045120733 0
0.1059216013 1.005594046 0.1053323672 0
0.1067556297 1.005682238 0.1061524462 0
0.107589658 1.005771114 0.1069723086 0
0.1084236864 1.005860674 0.1077919529 0
0.1092577148 1.005950917 0.1086113774 0
0.1100917431 1.006041844 0.1094305806 0
0.1109257715 1.006133454 0.1102495609 0
0.1117597998 1.006225746 0.1110683167 0
0.1125938282 1.006318722 0.1118868463 0
0.1134278565 1.00641238 0.1127051483 0
0.1142618849 1.00650672 0.113523221 0
0.1150959133 1.006601743 0.1143410629 0
0.1159299416 1.006697448 0.1151586724 0
0.11676397 1.006793834 0.1159760479 0
0.1175979983 1.006890902 0.1167931879 0
0.1184320267 1.006988652 0.1176100907 0
0.119266055 1.007087083 0.1184267549 0
0.1201000834 1.007186194 0.1192431787 0
0.1209341118 1.007285987 0.1200593608 0
0.1217681401 1.00738646 0.1208752995 0
0.1226021685 1.007487614 0.1216909933 0
0.1234361968 1.007589447 0.1225064406 0
0.1242702252 1.007691961 0.1233216399 0
0.1251042535 1.007795155 0.1241365896 0
0.1259382819 1.007899028 0.1249512882 0
0.1267723103 1.008003581 0.1257657341 0
0.1276063386 1.008108812 0.1265799257 0
0.128440367 1.008214723 0.1273938617 0
0.1292743953 1.008321313 0.1282075403 0
0.1301084237 1.00842858 0.1290209601 0
0.130942452 1.008536527 0.1298341196 0
0.1317764804 1.008645151 0.1306470172 0
0.1326105088 1.008754453 0.1314596514 0
0.1334445371 1.008864433 0.1322720206 0
0.1342785655 1.00897509 0.1330841234 0
0.1351125938 1.009086425 0.1338959583 0
0.1359466222 1.009198436 0.1347075236 0
0.1367806505 1.009311125 0.1355188179 0
0.1376146789 1.009424489 0.1363298398 0
0.1384487073 1.00953853 0.1371405876 0
0.1392827356 1.009653248 0.1379510599 0
0.140116764 1.009768641 0.1387612551 0
0.1409507923 1.009884709 0.1395711719 0
0.1417848207 1.010001453 0.1403808086 0
0.142618849 1.010118872 0.1411901638 0
0.1434528774 1.010236966 0.141999236 0
0.1442869058 1.010355735 0.1428080237 0
0.1451209341 1.010475178 0.1436165254 0
0.1459549625 1.010595295 0.1444247397 0
0.1467889908 1.010716087 0.145232665 0
0.1476230192 1.010837552 0.1460402999 0
0.1484570475 1.01095969 0.1468476429 0
0.1492910759 1.011082502 0.1476546925 0
0.1501251043 1.011205986 0.1484614473 0
0.1509591326 1.011330144 0.1492679058 0
0.151793161 1.011454974 0.1500740665 0
0.1526271893 1.011580476 0.150879928 0
0.1534612177 1.01170665 0.1516854888 0
0.154295246 1.011833496 0.1524907474 0
0.1551292744 1.011961013 0.1532957025 0
0.1559633028 1.012089202 0.1541003525 0
0.1567973311 1.012218061 0.1549046961 0
0.1576313595 1.012347591 0.1557087317 0
0.1584653878 1.012477792 0.1565124579 0
0.1592994162 1.012608663 0.1573158734 0
0.1601334445 1.012740204 0.1581189766 0
0.1609674729 1.012872414 0.1589217661 0
0.1618015013 1.013005294 0.1597242405 0
0.1626355296 1.013138843 0.1605263984 0
0.163469558 1.013273061 0.1613282384 0
0.1643035863 1.013407948 0.162129759 0
0.1651376147 1.013543503 0.1629309588 0
0.165971643 1.013679726 0.1637318364 0
0.1668056714 1.013816617 0.1645323904 0
0.1676396997 1.013954175 0.1653326195 0
0.1684737281 1.014092401 0.166132522 0
0.1693077565 1.014231293 0.1669320968 0
0.1701417848 1.014370853 0.1677313424 0
0.1709758132 1.014511079 0.1685302574 0
0.1718098415 1.014651971 0.1693288403 0
0.1726438699 1.014793529 0.1701270899 0
0.1734778982 1.014935752 0.1709250047 0
0.1743119266 1.015078641 0.1717225834 0
0.175145955 1.015222195 0.1725198245 0
0.1759799833 1.015366414 0.1733167268 0
0.1768140117 1.015511297 0.1741132887 0
0.17764804 1.015656845 0.174909509 0
0.1784820684 1.015803056 0.1757053863 0
0.1793160967 1.015949931 0.1765009192 0
0.1801501251 1.01609747 0.1772961064 0
0.1809841535 1.016245671 0.1780909465 0
0.1818181818 1.016394535 0.1788854382 0
0.1826522102 1.016544062 0.1796795801 0
0.1834862385 1.016694251 0.1804733708 0
0.1843202669 1.016845102 0.1812668091 0
0.1851542952 1.016996614 0.1820598935 0
0.1859883236 1.017148788 0.1828526228 0
0.186822352 1.017301623 0.1836449956 0
0.1876563803 1.017455118 0.1844370105 0
0.1884904087 1.017609274 0.1852286664 0
0.189324437 1.01776409 0.1860199617 0
0.1901584654 1.017919566 0.1868108953 0
0.1909924937 1.018075701 0.1876014658 0
0.1918265221 1.018232495 0.1883916718 0
0.1926605505 1.018389949 0.1891815121 0
0.1934945788 1.018548061 0.1899709854 0
0.1943286072 1.018706831 0.1907600904 0
0.1951626355 1.018866259 0.1915488257 0
0.1959966639 1.019026345 0.1923371901 0
0.1968306922 1.019187089 0.1931251823 0
0.1976647206 1.019348489 0.1939128009 0
0.198498749 1.019510546 0.1947000448 0
0.1993327773 1.019673259 0.1954869126 0
0.2001668057 1.019836629 0.196273403 0
0.201000834 1.020000655 0.1970595147 0
0.2018348624 1.020165335 0.1978452466 0
0.2026688907 1.020330672 0.1986305973 0
0.2035029191 1.020496662 0.1994155656 0
0.2043369475 1.020663308 0.2002001501 0
0.2051709758 1.020830608 0.2009843497 0
0.2060050042 1.020998561 0.2017681631 0
0.2068390325 1.021167168 0.202551589 0
0.2076730609 1.021336429 0.2033346262 0
0.2085070892 1.021506342 0.2041172734 0
0.2093411176 1.021676908 0.2048995294 0
0.210175146 1.021848126 0.205681393 0
0.2110091743 1.022019996 0.206462863 0
0.2118432027 1.022192517 0.207243938 0
0.212677231 1.02236569 0.2080246169 0
0.2135112594 1.022539514 0.2088048984 0
0.2143452877 1.022713989 0.2095847814 0
0.2151793161 1.022889113 0.2103642646 0
0.2160133445 1.023064888 0.2111433468 0
0.2168473728 1.023241312 0.2119220268 0
0.2176814012 1.023418386 0.2127003034 0
0.2185154295 1.023596108 0.2134781754 0
0.2193494579 1.023774479 0.2142556415 0
0.2201834862 1.023953499 0.2150327007 0
0.2210175146 1.024133166 0.2158093517 0
0.221851543 1.024313481 0.2165855933 0
0.2226855713 1.024494443 0.2173614243 0
0.2235195997 1.024676052 0.2181368436 0
0.224353628 1.024858307 0.2189118499 0
0.2251876564 1.025041209 0.2196864422 0
0.2260216847 1.025224757 0.2204606192 0
0.2268557131 1.02540895 0.2212343798 0
0.2276897415 1.025593788 0.2220077228 0
0.2285237698 1.025779271 0.2227806471 0
0.2293577982 1.025965399 0.2235531514 0
0.2301918265 1.02615217 0.2243252347 0
0.2310258549 1.026339586 0.2250968959 0
0.2318598832 1.026527645 0.2258681336 0
0.2326939116 1.026716347 0.2266389469 0
0.2335279399 1.026905691 0.2274093346 0
0.2343619683 1.027095678 0.2281792955 0
0.2351959967 1.027286307 0.2289488286 0
0.236030025 1.027477578 0.2297179327 0
0.2368640534 1.02766949 0.2304866066 0
0.2376980817 1.027862042 0.2312548493 0
0.2385321101 1.028055236 0.2320226597 0
0.2393661384 1.028249069 0.2327900366 0
0.2402001668 1.028443543 0.2335569789 0
0.2410341952 1.028638655 0.2343234856 0
0.2418682235 1.028834407 0.2350895555 0
0.2427022519 1.029030798 0.2358551876 0
0.2435362802 1.029227827 0.2366203807 0
0.2443703086 1.029425494 0.2373851338 0
0.2452043369 1.029623799 0.2381494457 0
0.2460383653 1.029822741 0.2389133155 0
0.2468723937 1.03002232 0.2396767419 0
0.247706422 1.030222535 0.2404397241 0
0.2485404504 1.030423387 0.2412022608 0
0.2493744787 1.030624874 0.241964351 0
0.2502085071 1.030826997 0.2427259937 0
0.2510425354 1.031029754 0.2434871878 0
0.2518765638 1.031233147 0.2442479322 0
0.2527105922 1.031437174 0.245008226 0
0.2535446205 1.031641834 0.245768068 0
0.2543786489 1.031847129 0.2465274572 0
0.2552126772 1.032053056 0.2472863926 0
0.2560467056 1.032259616 0.2480448732 0
0.2568807339 1.032466809 0.2488028978 0
0.2577147623 1.032674634 0.2495604655 0
0.2585487907 1.03288309 0.2503175754 0
0.259382819 1.033092177 0.2510742262 0
0.2602168474 1.033301896 0.2518304171 0
0.2610508757 1.033512245 0.252586147 0
0.2618849041 1.033723224 0.2533414149 0
0.2627189324 1.033934832 0.2540962198 0
0.2635529608 1.03414707 0.2548505608 0
0.2643869892 1.034359937 0.2556044367 0
0.2652210175 1.034573433 0.2563578467 0
0.2660550459 1.034787557 0.2571107897 0
0.2668890742 1.035002308 0.2578632648 0
0.2677231026 1.035217687 0.2586152709 0
0.2685571309 1.035433693 0.2593668071 0
0.2693911593 1.035650326 0.2601178725 0
0.2702251877 1.035867584 0.260868466 0
0.271059216 1.036085469 0.2616185867 0
0.2718932444 1.036303979 0.2623682336 0
0.2727272727 1.036523114 0.2631174058 0
0.2735613011 1.036742873 0.2638661023 0
0.2743953294 1.036963257 0.2646143222 0
0.2752293578 1.037184265 0.2653620645 0
0.2760633862 1.037405896 0.2661093283 0
0.2768974145 1.03762815 0.2668561126 0
0.2777314429 1.037851027 0.2676024166 0
0.2785654712 1.038074526 0.2683482392 0
0.2793994996 1.038298647 0.2690935796 0
0.2802335279 1.038523389 0.2698384368 0
0.2810675563 1.038748753 0.2705828099 0
0.2819015847 1.038974737 0.271326698 0
0.282735613 1.039201341 0.2720701003 0
0.2835696414 1.039428565 0.2728130157 0
0.2844036697 1.039656408 0.2735554434 0
0.2852376981 1.039884871 0.2742973824 0
0.2860717264 1.040113952 0.275038832 0
0.2869057548 1.040343651 0.2757797912 0
0.2877397832 1.040573968 0.276520259 0
0.2885738115 1.040804902 0.2772602347 0
0.2894078399 1.041036454 0.2779997174 0
0.2902418682 1.041268621 0.2787387061 0
0.2910758966 1.041501405 0.2794772 0
0.2919099249 1.041734805 0.2802151982 0
0.2927439533 1.04196882 0.2809527 0
0.2935779817 1.04220345 0.2816897043 0
0.29441201 1.042438694 0.2824262104 0
0.2952460384 1.042674553 0.2831622174 0
0.2960800667 1.042911025 0.2838977244 0
0.2969140951 1.04314811 0.2846327306 0
0.2977481234 1.043385808 0.2853672353 0
0.2985821518 1.043624119 0.2861012374 0
0.2994161802 1.043863041 0.2868347363 0
0.3002502085 1.044102575 0.287567731 0
0.3010842369 1.04434272 0.2883002208 0
0.3019182652 1.044583476 0.2890322048 0
0.3027522936 1.044824842 0.2897636822 0
0.3035863219 1.045066818 0.2904946522 0
0.3044203503 1.045309404 0.291225114 0
0.3052543786 1.045552598 0.2919550668 0
0.306088407 1.045796401 0.2926845098 0
0.3069224354 1.046040812 0.2934134421 0
0.3077564637 1.046285831 0.294141863 0
0.3085904921 1.046531458 0.2948697718 0
0.3094245204 1.046777691 0.2955971675 0
0.3102585488 1.04702453 0.2963240495 0
0.3110925771 1.047271976 0.297050417 0
0.3119266055 1.047520027 0.2977762691 0
0.3127606339 1.047768683 0.2985016052 0
0.3135946622 1.048017945 0.2992264244 0
0.3144286906 1.04826781 0.2999507259 0
0.3152627189 1.048518279 0.3006745091 0
0.3160967473 1.048769352 0.3013977732 0
0.3169307756 1.049021028 0.3021205174 0
0.317764804 1.049273306 0.302842741 0
0.3185988324 1.049526186 0.3035644432 0
0.3194328607 1.049779669 0.3042856232 0
0.3202668891 1.050033752 0.3050062805 0
0.3211009174 1.050288436 0.3057264142 0
0.3219349458 1.050543721 0.3064460235 0
0.3227689741 1.050799605 0.3071651079 0
0.3236030025 1.051056089 0.3078836665 0
0.3244370309 1.051313173 0.3086016986 0
0.3252710592 1.051570854 0.3093192036 0
0.3261050876 1.051829134 0.3100361807 0
0.3269391159 1.052088012 0.3107526292 0
0.3277731443 1.052347487 0.3114685484 0
0.3286071726 1.052607559 0.3121839376 0
0.329441201 1.052868228 0.3128987962 0
0.3302752294 1.053129492 0.3136131234 0
0.3311092577 1.053391352 0.3143269186 0
0.3319432861 1.053653807 0.315040181 0
0.3327773144 1.053916857 0.31575291 0
0.3336113428 1.054180501 0.3164651049 0
0.3344453711 1.054444738 0.3171767651 0
0.3352793995 1.054709569 0.3178878899 0
0.3361134279 1.054974993 0.3185984786 0
0.3369474562 1.05524101 0.3193085306 0
0.3377814846 1.055507618 0.3200180452 0
0.3386155129 1.055774818 0.3207270218 0
0.3394495413 1.056042609 0.3214354596 0
0.3402835696 1.05631099 0.3221433582 0
0.341117598 1.056579962 0.3228507168 0
0.3419516264 1.056849523 0.3235575348 0
0.3427856547 1.057119674 0.3242638115 0
0.3436196831 1.057390414 0.3249695464 0
0.3444537114 1.057661741 0.3256747388 0
0.3452877398 1.057933657 0.3263793882 0
0.3461217681 1.058206161 0.3270834938 0
0.3469557965 1.058479251 0.327787055 0
0.3477898249 1.058752928 0.3284900714 0
0.3486238532 1.059027191 0.3291925422 0
0.3494578816 1.05930204 0.3298944668 0
0.3502919099 1.059577473 0.3305958448 0
0.3511259383 1.059853492 0.3312966754 0
0.3519599666 1.060130095 0.331996958 0
0.352793995 1.060407282 0.3326966922 0
0.3536280234 1.060685052 0.3333958773 0
0.3544620517 1.060963405 0.3340945127 0
0.3552960801 1.06124234 0.3347925979 0
0.3561301084 1.061521858 0.3354901323 0
0.3569641368 1.061801957 0.3361871153 0
0.3577981651 1.062082637 0.3368835464 0
0.3586321935 1.062363897 0.3375794249 0
0.3594662219 1.062645738 0.3382747504 0
0.3603002502 1.062928159 0.3389695224 0
0.3611342786 1.063211158 0.3396637401 0
0.3619683069 1.063494737 0.3403574032 0
0.3628023353 1.063778894 0.341050511 0
0.3636363636 1.064063628 0.3417430631 0
0.364470392 1.06434894 0.3424350588 0
0.3653044204 1.064634829 0.3431264978 0
0.3661384487 1.064921295 0.3438173793 0
0.3669724771 1.065208336 0.344507703 0
0.3678065054 1.065495953 0.3451974683 0
0.3686405338 1.065784145 0.3458866747 0
0.3694745621 1.066072911 0.3465753217 0
0.3703085905 1.066362252 0.3472634087 0
0.3711426188 1.066652166 0.3479509353 0
0.3719766472 1.066942654 0.348637901 0
0.3728106756 1.067233714 0.3493243052 0
0.3736447039 1.067525346 0.3500101475 0
0.3744787323 1.06781755 0.3506954275 0
0.3753127606 1.068110326 0.3513801445 0
0.376146789 1.068403672 0.3520642981 0
0.3769808173 1.068697589 0.3527478879 0
0.3778148457 1.068992076 0.3534309134 0
0.3786488741 1.069287132 0.3541133741 0
0.3794829024 1.069582757 0.3547952695 0
0.3803169308 1.06987895 0.3554765992 0
0.3811509591 1.070175712 0.3561573628 0
0.3819849875 1.070473041 0.3568375597 0
0.3828190158 1.070770937 0.3575171895 0
0.3836530442 1.071069399 0.3581962517 0
0.3844870726 1.071368428 0.358874746 0
0.3853211009 1.071668023 0.3595526719 0
0.3861551293 1.071968182 0.3602300289 0
0.3869891576 1.072268907 0.3609068166 0
0.387823186 1.072570195 0.3615830346 0
0.3886572143 1.072872047 0.3622586824 0
0.3894912427 1.073174463 0.3629337597 0
0.3903252711 1.073477441 0.363608266 0
0.3911592994 1.073780982 0.3642822009 0
0.3919933278 1.074085085 0.3649555639 0
0.3928273561 1.074389749 0.3656283548 0
0.3936613845 1.074694973 0.366300573 0
0.3944954128 1.075000758 0.3669722181 0
0.3953294412 1.075307104 0.3676432899 0
0.3961634696 1.075614008 0.3683137878 0
0.3969974979 1.075921472 0.3689837115 0
0.3978315263 1.076229494 0.3696530606 0
0.3986655546 1.076538074 0.3703218347 0
0.399499583 1.076847211 0.3709900334 0
0.4003336113 1.077156906 0.3716576564 0
0.4011676397 1.077467157 0.3723247033 0
0.4020016681 1.077777965 0.3729911737 0
0.4028356964 1.078089328 0.3736570673 0
0.4036697248 1.078401246 0.3743223836 0
0.4045037531 1.078713718 0.3749871224 0
0.4053377815 1.079026745 0.3756512832 0
0.4061718098 1.079340326 0.3763148658 0
0.4070058382 1.07965446 0.3769778697 0
0.4078398666 1.079969146 0.3776402946 0
0.4086738949 1.080284385 0.3783021403 0
0.4095079233 1.080600175 0.3789634062 0
0.4103419516 1.080916517 0.3796240922 0
0.41117598 1.08123341 0.3802841979 0
0.4120100083 1.081550853 0.3809437229 0
0.4128440367 1.081868845 0.381602667 0
0.4136780651 1.082187387 0.3822610297 0
0.4145120934 1.082506478 0.3829188108 0
0.4153461218 1.082826118 0.3835760101 0
0.4161801501 1.083146305 0.384232627 0
0.4170141785 1.083467039 0.3848886615 0
0.4178482068 1.083788321 0.3855441131 0
0.4186822352 1.084110148 0.3861989815 0
0.4195162636 1.084432522 0.3868532665 0
0.4203502919 1.084755442 0.3875069678 0
0.4211843203 1.085078906 0.388160085 0
0.4220183486 1.085402914 0.3888126179 0
0.422852377 1.085727467 0.3894645662 0
0.4236864053 1.086052563 0.3901159296 0
0.4245204337 1.086378202 0.3907667079 0
0.4253544621 1.086704384 0.3914169008 0
0.4261884904 1.087031108 0.3920665079 0
0.4270225188 1.087358373 0.3927155291 0
0.4278565471 1.087686179 0.393363964 0
0.4286905755 1.088014526 0.3940118124 0
0.4295246038 1.088343413 0.3946590741 0
0.4303586322 1.08867284 0.3953057488 0
0.4311926606 1.089002806 0.3959518363 0
0.4320266889 1.08933331 0.3965973362 0
0.4328607173 1.089664352 0.3972422484 0
0.4336947456 1.089995932 0.3978865726 0
0.434528774 1.090328049 0.3985303086 0
0.4353628023 1.090660703 0.3991734561 0
0.4361968307 1.090993893 0.3998160149 0
0.437030859 1.091327619 0.4004579848 0
0.4378648874 1.09166188 0.4010993656 0
0.4386989158 1.091996675 0.401740157 0
0.4395329441 1.092332005 0.4023803588 0
0.4403669725 1.092667868 0.4030199709 0
0.4412010008 1.093004265 0.4036589929 0
0.4420350292 1.093341194 0.4042974247 0
0.4428690575 1.093678656 0.4049352661 0
0.4437030859 1.094016649 0.4055725169 0
0.4445371143 1.094355174 0.4062091769 0
0.4453711426 1.094694229 0.4068452458 0
0.446205171 1.095033814 0.4074807235 0
0.4470391993 1.09537393 0.4081156099 0
0.4478732277 1.095714574 0.4087499046 0
0.448707256 1.096055748 0.4093836076 0
0.4495412844 1.096397449 0.4100167186 0
0.4503753128 1.096739678 0.4106492376 0
0.4512093411 1.097082435 0.4112811642 0
0.4520433695 1.097425719 0.4119124983 0
0.4528773978 1.097769528 0.4125432398 0
0.4537114262 1.098113864 0.4131733885 0
0.4545454545 1.098458725 0.4138029443 0
0.4553794829 1.098804111 0.4144319069 0
0.4562135113 1.099150021 0.4150602763 0
0.4570475396 1.099496455 0.4156880522 0
0.457881568 1.099843412 0.4163152346 0
0.4587155963 1.100190892 0.4169418232 0
0.4595496247 1.100538894 0.417567818 0
0.460383653 1.100887418 0.4181932188 0
0.4612176814 1.101236464 0.4188180254 0
0.4620517098 1.10158603 0.4194422378 0
0.4628857381 1.101936117 0.4200658558 0
0.4637197665 1.102286724 0.4206888792 0
0.4645537948 1.10263785 0.421311308 0
0.4653878232 1.102989495 0.421933142 0
0.4662218515 1.103341658 0.4225543811 0
0.4670558799 1.103694339 0.4231750252 0
0.4678899083 1.104047538 0.4237950742 0
0.4687239366 1.104401254 0.4244145279 0
0.469557965 1.104755485 0.4250333863 0
0.4703919933 1.105110233 0.4256516492 0
0.4712260217 1.105465496 0.4262693166 0
0.47206005 1.105821274 0.4268863884 0
0.4728940784 1.106177567 0.4275028644 0
0.4737281068 1.106534373 0.4281187446 0
0.4745621351 1.106891693 0.4287340289 0
0.4753961635 1.107249526 0.4293487172 0
0.4762301918 1.107607871 0.4299628094 0
0.4770642202 1.107966728 0.4305763054 0
0.4778982485 1.108326096 0.4311892051 0
0.4787322769 1.108685976 0.4318015086 0
0.4795663053 1.109046366 0.4324132156 0
0.4804003336 1.109407265 0.4330243262 0
0.481234362 1.109768675 0.4336348403 0
0.4820683903 1.110130593 0.4342447578 0
0.4829024187 1.110493019 0.4348540786 0
0.483736447 1.110855954 0.4354628027 0
0.4845704754 1.111219396 0.43607093 0
0.4854045038 1.111583345 0.4366784606 0
0.4862385321 1.1119478 0.4372853942 0
0.4870725605 1.112312761 0.437891731 0
0.4879065888 1.112678228 0.4384974708 0
0.4887406172 1.1130442 0.4391026136 0
0.4895746455 1.113410676 0.4397071593 0
0.4904086739 1.113777656 0.440311108 0
0.4912427023 1.11414514 0.4409144596 0
0.4920767306 1.114513126 0.4415172141 0
0.492910759 1.114881615 0.4421193714 0
0.4937447873 1.115250606 0.4427209315 0
0.4945788157 1.115620099 0.4433218944 0
0.495412844 1.115990092 0.4439222601 0
0.4962468724 1.116360586 0.4445220286 0
0.4970809008 1.11673158 0.4451211998 0
0.4979149291 1.117103073 0.4457197737 0
0.4987489575 1.117475066 0.4463177504 0
0.4995829858 1.117847557 0.4469151298 0
0.5004170142 1.118220545 0.4475119119 0
0.5012510425 1.118594032 0.4481080967 0
0.5020850709 1.118968015 0.4487036843 0
0.5029190992 1.119342495 0.4492986746 0
0.5037531276 1.11971747 0.4498930676 0
0.504587156 1.120092942 0.4504868634 0
0.5054211843 1.120468908 0.4510800619 0
0.5062552127 1.120845369 0.4516726632 0
0.507089241 1.121222323 0.4522646673 0
0.5079232694 1.121599772 0.4528560742 0
0.5087572977 1.121977713 0.453446884 0
0.5095913261 1.122356147 0.4540370966 0
0.5104253545 1.122735072 0.4546267121 0
0.5112593828 1.123114489 0.4552157305 0
0.5120934112 1.123494398 0.4558041519 0
0.5129274395 1.123874797 0.4563919763 0
0.5137614679 1.124255685 0.4569792038 0
0.5145954962 1.124637064 0.4575658343 0
0.5154295246 1.125018931 0.4581518679 0
0.516263553 1.125401287 0.4587373047 0
0.5170975813 1.125784131 0.4593221447 0
0.5179316097 1.126167462 0.459906388 0
0.518765638 1.12655128 0.4604900346 0
0.5195996664 1.126935585 0.4610730846 0
0.5204336947 1.127320376 0.461655538 0
0.5212677231 1.127705653 0.4622373949 0
0.5221017515 1.128091414 0.4628186554 0
0.5229357798 1.12847766 0.4633993195 0
0.5237698082 1.12886439 0.4639793873 0
0.5246038365 1.129251604 0.4645588588 0
0.5254378649 1.129639301 0.4651377343 0
0.5262718932 1.13002748 0.4657160136 0
0.5271059216 1.130416141 0.4662936969 0
0.52793995 1.130805284 0.4668707843 0
0.5287739783 1.131194908 0.4674472759 0
0.5296080067 1.131585013 0.4680231717 0
0.530442035 1.131975597 0.4685984719 0
0.5312760634 1.132366661 0.4691731765 0
0.5321100917 1.132758204 0.4697472856 0
0.5329441201 1.133150226 0.4703207993 0
0.5337781485 1.133542726 0.4708937177 0
0.5346121768 1.133935703 0.471466041 0
0.5354462052 1.134329158 0.4720377691 0
0.5362802335 1.134723089 0.4726089023 0
0.5371142619 1.135117496 0.4731794406 0
0.5379482902 1.135512379 0.4737493841 0
0.5387823186 1.135907737 0.474318733 0
0.539616347 1.136303569 0.4748874874 0
0.5404503753 1.136699876 0.4754556473 0
0.5412844037 1.137096656 0.4760232129 0
0.542118432 1.13749391 0.4765901843 0
0.5429524604 1.137891636 0.4771565617 0
0.5437864887 1.138289834 0.4777223451 0
0.5446205171 1.138688503 0.4782875347 0
0.5454545455 1.139087644 0.4788521307 0
0.5462885738 1.139487256 0.4794161331 0
0.5471226022 1.139887337 0.4799795421 0
0.5479566305 1.140287889 0.4805423578 0
0.5487906589 1.140688909 0.4811045803 0
0.5496246872 1.141090398 0.4816662099 0
0.5504587156 1.141492355 0.4822272466 0
0.551292744 1.14189478 0.4827876906 0
0.5521267723 1.142297673 0.483347542 0
0.5529608007 1.142701031 0.4839068011 0
0.553794829 1.143104856 0.4844654678 0
0.5546288574 1.143509147 0.4850235425 0
0.5554628857 1.143913903 0.4855810252 0
0.5562969141 1.144319124 0.4861379161 0
0.5571309425 1.144724808 0.4866942154 0
0.5579649708 1.145130957 0.4872499232 0
0.5587989992 1.145537569 0.4878050397 0
0.5596330275 1.145944643 0.488359565 0
0.5604670559 1.14635218 0.4889134994 0
0.5613010842 1.146760179 0.489466843 0
0.5621351126 1.147168638 0.4900195959 0
0.562969141 1.147577559 0.4905717584 0
0.5638031693 1.14798694 0.4911233306 0
0.5646371977 1.14839678 0.4916743127 0
0.565471226 1.14880708 0.4922247049 0
0.5663052544 1.149217839 0.4927745074 0
0.5671392827 1.149629056 0.4933237203 0
0.5679733111 1.150040731 0.4938723438 0
0.5688073394 1.150452863 0.4944203782 0
0.5696413678 1.150865452 0.4949678235 0
0.5704753962 1.151278497 0.4955146801 0
0.5713094245 1.151691998 0.4960609481 0
0.5721434529 1.152105955 0.4966066277 0
0.5729774812 1.152520366 0.4971517191 0
0.5738115096 1.152935232 0.4976962225 0
0.5746455379 1.153350551 0.4982401381 0
0.5754795663 1.153766324 0.4987834661 0
0.5763135947 1.15418255 0.4993262067 0
0.577147623 1.154599229 0.4998683601 0
0.5779816514 1.155016359 0.5004099266 0
0.5788156797 1.155433941 0.5009509063 0
0.5796497081 1.155851973 0.5014912995 0
0.5804837364 1.156270456 0.5020311063 0
0.5813177648 1.156689389 0.5025703271 0
0.5821517932 1.157108772 0.503108962 0
0.5829858215 1.157528604 0.5036470112 0
0.5838198499 1.157948884 0.5041844749 0
0.5846538782 1.158369612 0.5047213535 0
0.5854879066 1.158790787 0.505257647 0
0.5863219349 1.15921241 0.5057933558 0
0.5871559633 1.159634479 0.5063284801 0
0.5879899917 1.160056994 0.5068630201 0
0.58882402 1.160479955 0.507396976 0
0.5896580484 1.160903361 0.5079303481 0
0.5904920767 1.161327212 0.5084631366 0
0.5913261051 1.161751506 0.5089953418 0
0.5921601334 1.162176245 0.5095269639 0
0.5929941618 1.162601426 0.5100580031 0
0.5938281902 1.16302705 0.5105884597 0
0.5946622185 1.163453116 0.511118334 0
0.5954962469 1.163879624 0.5116476261 0
0.5963302752 1.164306574 0.5121763364 0
0.5971643036 1.164733963 0.512704465 0
0.5979983319 1.165161793 0.5132320123 0
0.5988323603 1.165590063 0.5137589785 0
0.5996663887 1.166018772 0.5142853639 0
0.600500417 1.16644792 0.5148111686 0
0.6013344454 1.166877507 0.5153363931 0
0.6021684737 1.16730753 0.5158610375 0
0.6030025021 1.167737992 0.5163851021 0
0.6038365304 1.16816889 0.5169085871 0
0.6046705588 1.168600224 0.5174314929 0
0.6055045872 1.169031995 0.5179538197 0
0.6063386155 1.169464201 0.5184755678 0
0.6071726439 1.169896841 0.5189967375 0
0.6080066722 1.170329917 0.519517329 0
0.6088407006 1.170763426 0.5200373425 0
0.6096747289 1.171197368 0.5205567785 0
0.6105087573 1.171631744 0.5210756371 0
0.6113427857 1.172066552 0.5215939187 0
0.612176814 1.172501792 0.5221116235 0
0.6130108424 1.172937463 0.5226287518 0
0.6138448707 1.173373566 0.5231453039 0
0.6146788991 1.173810099 0.5236612801 0
0.6155129274 1.174247063 0.5241766806 0
0.6163469558 1.174684455 0.5246915058 0
0.6171809842 1.175122278 0.525205756 0
0.6180150125 1.175560528 0.5257194314 0
0.6188490409 1.175999207 0.5262325324 0
0.6196830692 1.176438314 0.5267450592 0
0.6205170976 1.176877848 0.5272570121 0
0.6213511259 1.177317808 0.5277683915 0
0.6221851543 1.177758195 0.5282791976 0
0.6230191827 1.178199008 0.5287894308 0
0.623853211 1.178640246 0.5292990913 0
0.6246872394 1.179081909 0.5298081794 0
0.6255212677 1.179523996 0.5303166956 0
0.6263552961 1.179966507 0.53082464 0
0.6271893244 1.180409441 0.5313320129 0
0.6280233528 1.180852798 0.5318388148 0
0.6288573812 1.181296578 0.5323450459 0
0.6296914095 1.18174078 0.5328507065 0
0.6305254379 1.182185403 0.5333557969 0
0.6313594662 1.182630448 0.5338603175 0
0.6321934946 1.183075912 0.5343642685 0
0.6330275229 1.183521797 0.5348676504 0
0.6338615513 1.183968102 0.5353704634 0
0.6346955796 1.184414825 0.5358727078 0
0.635529608 1.184861968 0.5363743839 0
0.6363636364 1.185309528 0.5368754922 0
0.6371976647 1.185757506 0.5373760329 0
0.6380316931 1.186205902 0.5378760063 0
0.6388657214 1.186654714 0.5383754128 0
0.6396997498 1.187103942 0.5388742527 0
0.6405337781 1.187553587 0.5393725263 0
0.6413678065 1.188003646 0.5398702341 0
0.6422018349 1.188454121 0.5403673762 0
0.6430358632 1.188905009 0.5408639531 0
0.6438698916 1.189356312 0.541359965 0
0.6447039199 1.189808028 0.5418554124 0
0.6455379483 1.190260158 0.5423502956 0
0.6463719766 1.190712699 0.5428446149 0
0.647206005 1.191165653 0.5433383706 0
0.6480400334 1.191619018 0.5438315631 0
0.6488740617 1.192072795 0.5443241928 0
0.6497080901 1.192526982 0.5448162599 0
0.6505421184 1.192981579 0.5453077649 0
0.6513761468 1.193436586 0.5457987081 0
0.6522101751 1.193892002 0.5462890898 0
0.6530442035 1.194347827 0.5467789104 0
0.6538782319 1.19480406 0.5472681703 0
0.6547122602 1.195260701 0.5477568698 0
0.6555462886 1.195717749 0.5482450092 0
0.6563803169 1.196175205 0.5487325889 0
0.6572143453 1.196633066 0.5492196094 0
0.6580483736 1.197091334 0.5497060708 0
0.658882402 1.197550007 0.5501919737 0
0.6597164304 1.198009085 0.5506773183 0
0.6605504587 1.198468568 0.551162105 0
0.6613844871 1.198928455 0.5516463342 0
0.6622185154 1.199388745 0.5521300063 0
0.6630525438 1.199849439 0.5526131216 0
0.6638865721 1.200310535 0.5530956804 0
0.6647206005 1.200772034 0.5535776833 0
0.6655546289 1.201233934 0.5540591304 0
0.6663886572 1.201696236 0.5545400223 0
0.6672226856 1.202158938 0.5550203592 0
0.6680567139 1.202622041 0.5555001416 0
0.6688907423 1.203085544 0.5559793698 0
0.6697247706 1.203549446 0.5564580442 0
0.670558799 1.204013747 0.5569361651 0
0.6713928274 1.204478447 0.557413733 0
0.6722268557 1.204943545 0.5578907483 0
0.6730608841 1.20540904 0.5583672113 0
0.6738949124 1.205874933 0.5588431223 0
0.6747289408 1.206341222 0.5593184818 0
0.6755629691 1.206807907 0.5597932902 0
0.6763969975 1.207274989 0.5602675479 0
0.6772310259 1.207742465 0.5607412551 0
0.6780650542 1.208210337 0.5612144124 0
0.6788990826 1.208678603 0.5616870201 0
0.6797331109 1.209147262 0.5621590786 0
0.6805671393 1.209616316 0.5626305883 0
0.6814011676 1.210085762 0.5631015496 0
0.682235196 1.210555601 0.5635719628 0
0.6830692244 1.211025832 0.5640418284 0
0.6839032527 1.211496454 0.5645111467 0
0.6847372811 1.211967468 0.5649799182 0
0.6855713094 1.212438873 0.5654481432 0
0.6864053378 1.212910668 0.5659158222 0
0.6872393661 1.213382852 0.5663829556 0
0.6880733945 1.213855426 0.5668495436 0
0.6889074229 1.214328389 0.5673155869 0
0.6897414512 1.214801741 0.5677810856 0
0.6905754796 1.21527548 0.5682460403 0
0.6914095079 1.215749607 0.5687104514 0
0.6922435363 1.216224121 0.5691743192 0
0.6930775646 1.216699022 0.5696376441 0
0.693911593 1.217174309 0.5701004267 0
0.6947456214 1.217649982 0.5705626672 0
0.6955796497 1.21812604 0.5710243661 0
0.6964136781 1.218602483 0.5714855237 0
0.6972477064 1.21907931 0.5719461406 0
0.6980817348 1.219556521 0.572406217 0
0.6989157631 1.220034116 0.5728657535 0
0.6997497915 1.220512094 0.5733247504 0
0.7005838198 1.220990454 0.5737832082 0
0.7014178482 1.221469196 0.5742411272 0
0.7022518766 1.221948321 0.5746985079 0
0.7030859049 1.222427826 0.5751553507 0
0.7039199333 1.222907712 0.575611656 0
0.7047539616 1.223387979 0.5760674242 0
0.70558799 1.223868625 0.5765226557 0
0.7064220183 1.224349651 0.576977351 0
0.7072560467 1.224831056 0.5774315105 0
0.7080900751 1.225312839 0.5778851345 0
0.7089241034 1.225795001 0.5783382236 0
0.7097581318 1.22627754 0.5787907782 0
0.7105921601 1.226760457 0.5792427986 0
0.7114261885 1.22724375 0.5796942853 0
0.7122602168 1.227727419 0.5801452387 0
0.7130942452 1.228211465 0.5805956593 0
0.7139282736 1.228695886 0.5810455474 0
0.7147623019 1.229180682 0.5814949035 0
0.7155963303 1.229665852 0.5819437281 0
0.7164303586 1.230151397 0.5823920215 0
0.717264387 1.230637315 0.5828397842 0
0.7180984153 1.231123606 0.5832870165 0
0.7189324437 1.231610271 0.5837337191 0
0.7197664721 1.232097307 0.5841798922 0
0.7206005004 1.232584716 0.5846255363 0
0.7214345288 1.233072496 0.5850706519 0
0.7222685571 1.233560647 0.5855152393 0
0.7231025855 1.234049168 0.585959299 0
0.7239366138 1.23453806 0.5864028315 0
0.7247706422 1.235027321 0.5868458372 0
0.7256046706 1.235516952 0.5872883165 0
0.7264386989 1.236006951 0.5877302698 0
0.7272727273 1.236497319 0.5881716977 0
0.7281067556 1.236988055 0.5886126004 0
0.728940784 1.237479158 0.5890529786 0
0.7297748123 1.237970628 0.5894928326 0
0.7306088407 1.238462465 0.5899321628 0
0.7314428691 1.238954669 0.5903709697 0
0.7322768974 1.239447237 0.5908092537 0
0.7331109258 1.239940172 0.5912470154 0
0.7339449541 1.240433471 0.591684255 0
0.7347789825 1.240927134 0.5921209732 0
0.7356130108 1.241421162 0.5925571702 0
0.7364470392 1.241915553 0.5929928466 0
0.7372810676 1.242410308 0.5934280028 0
0.7381150959 1.242905425 0.5938626393 0
0.7389491243 1.243400904 0.5942967565 0
0.7397831526 1.243896745 0.5947303548 0
0.740617181 1.244392948 0.5951634347 0
0.7414512093 1.244889511 0.5955959967 0
0.7422852377 1.245386436 0.5960280411 0
0.7431192661 1.24588372 0.5964595686 0
0.7439532944 1.246381364 0.5968905794 0
0.7447873228 1.246879367 0.597321074 0
0.7456213511 1.247377729 0.597751053 0
0.7464553795 1.24787645 0.5981805167 0
0.7472894078 1.248375528 0.5986094657 0
0.7481234362 1.248874964 0.5990379003 0
0.7489574646 1.249374757 0.599465821 0
0.7497914929 1.249874907 0.5998932283 0
0.7506255213 1.250375413 0.6003201227 0
0.7514595496 1.250876275 0.6007465045 0
0.752293578 1.251377492 0.6011723743 0
0.7531276063 1.251879064 0.6015977325 0
0.7539616347 1.252380991 0.6020225795 0
0.7547956631 1.252883272 0.6024469158 0
0.7556296914 1.253385906 0.602870742 0
0.7564637198 1.253888894 0.6032940583 0
0.7572977481 1.254392235 0.6037168654 0
0.7581317765 1.254895928 0.6041391636 0
0.7589658048 1.255399973 0.6045609535 0
0.7597998332 1.25590437 0.6049822354 0
0.7606338616 1.256409118 0.6054030099 0
0.7614678899 1.256914216 0.6058232773 0
0.7623019183 1.257419665 0.6062430383 0
0.7631359466 1.257925464 0.6066622932 0
0.763969975 1.258431612 0.6070810424 0
0.7648040033 1.258938109 0.6074992866 0
0.7656380317 1.259444955 0.607917026 0
0.7664720601 1.259952149 0.6083342613 0
0.7673060884 1.260459691 0.6087509928 0
0.7681401168 1.26096758 0.609167221 0
0.7689741451 1.261475817 0.6095829464 0
0.7698081735 1.261984399 0.6099981695 0
0.7706422018 1.262493328 0.6104128907 0
0.7714762302 1.263002602 0.6108271105 0
0.7723102585 1.263512222 0.6112408294 0
0.7731442869 1.264022187 0.6116540477 0
0.7739783153 1.264532496 0.6120667661 0
0.7748123436 1.265043149 0.612478985 0
0.775646372 1.265554145 0.6128907048 0
0.7764804003 1.266065485 0.613301926 0
0.7773144287 1.266577167 0.6137126491 0
0.778148457 1.267089192 0.6141228745 0
0.7789824854 1.267601559 0.6145326028 0
0.7798165138 1.268114267 0.6149418344 0
0.7806505421 1.268627317 0.6153505697 0
0.7814845705 1.269140707 0.6157588093 0
0.7823185988 1.269654437 0.6161665536 0
0.7831526272 1.270168508 0.616573803 0
0.7839866555 1.270682917 0.6169805582 0
0.7848206839 1.271197666 0.6173868195 0
0.7856547123 1.271712753 0.6177925874 0
0.7864887406 1.272228179 0.6181978624 0
0.787322769 1.272743942 0.6186026449 0
0.7881567973 1.273260043 0.6190069355 0
0.7889908257 1.273776481 0.6194107346 0
0.789824854 1.274293255 0.6198140427 0
0.7906588824 1.274810366 0.6202168603 0
0.7914929108 1.275327812 0.6206191878 0
0.7923269391 1.275845593 0.6210210257 0
0.7931609675 1.27636371 0.6214223745 0
0.7939949958 1.276882161 0.6218232348 0
0.7948290242 1.277400946 0.6222236068 0
0.7956630525 1.277920065 0.6226234912 0
0.7964970809 1.278439517 0.6230228885 0
0.7973311093 1.278959303 0.623421799 0
0.7981651376 1.27947942 0.6238202233 0
0.798999166 1.27999987 0.6242181618 0
0.7998331943 1.280520651 0.6246156151 0
0.8006672227 1.281041764 0.6250125836 0
0.801501251 1.281563208 0.6254090678 0
0.8023352794 1.282084982 0.6258050681 0
0.8031693078 1.282607086 0.6262005852 0
0.8040033361 1.28312952 0.6265956193 0
0.8048373645 1.283652283 0.6269901711 0
0.8056713928 1.284175375 0.627384241 0
0.8065054212 1.284698795 0.6277778295 0
0.8073394495 1.285222544 0.628170937 0
0.8081734779 1.28574662 0.6285635641 0
0.8090075063 1.286271023 0.6289557112 0
0.8098415346 1.286795753 0.6293473789 0
0.810675563 1.28732081 0.6297385675 0
0.8115095913 1.287846193 0.6301292777 0
0.8123436197 1.288371901 0.6305195098 0
0.813177648 1.288897935 0.6309092643 0
0.8140116764 1.289424294 0.6312985418 0
0.8148457048 1.289950977 0.6316873427 0
0.8156797331 1.290477984 0.6320756675 0
0.8165137615 1.291005315 0.6324635167 0
0.8173477898 1.291532969 0.6328508908 0
0.8181818182 1.292060946 0.6332377903 0
0.8190158465 1.292589245 0.6336242156 0
0.8198498749 1.293117867 0.6340101672 0
0.8206839033 1.29364681 0.6343956456 0
0.8215179316 1.294176075 0.6347806514 0
0.82235196 1.29470566 0.6351651849 0
0.8231859883 1.295235566 0.6355492468 0
0.8240200167 1.295765792 0.6359328373 0
0.824854045 1.296296338 0.6363159572 0
0.8256880734 1.296827203 0.6366986068 0
0.8265221018 1.297358387 0.6370807866 0
0.8273561301 1.29788989 0.6374624971 0
0.8281901585 1.298421711 0.6378437388 0
0.8290241868 1.298953849 0.6382245122 0
0.8298582152 1.299486305 0.6386048178 0
0.8306922435 1.300019078 0.6389846561 0
0.8315262719 1.300552168 0.6393640275 0
0.8323603003 1.301085573 0.6397429325 0
0.8331943286 1.301619295 0.6401213717 0
0.834028357 1.302153332 0.6404993455 0
0.8348623853 1.302687684 0.6408768544 0
0.8356964137 1.303222351 0.6412538989 0
0.836530442 1.303757332 0.6416304795 0
0.8373644704 1.304292627 0.6420065967 0
0.8381984987 1.304828235 0.6423822509 0
0.8390325271 1.305364157 0.6427574427 0
0.8398665555 1.305900391 0.6431321725 0
0.8407005838 1.306436937 0.6435064408 0
0.8415346122 1.306973796 0.6438802482 0
0.8423686405 1.307510966 0.6442535951 0
0.8432026689 1.308048447 0.644626482 0
0.8440366972 1.30858624 0.6449989093 0
0.8448707256 1.309124342 0.6453708777 0
0.845704754 1.309662755 0.6457423875 0
0.8465387823 1.310201477 0.6461134392 0
0.8473728107 1.310740508 0.6464840335 0
0.848206839 1.311279849 0.6468541706 0
0.8490408674 1.311819498 0.6472238512 0
0.8498748957 1.312359455 0.6475930757 0
0.8507089241 1.31289972 0.6479618446 0
0.8515429525 1.313440292 0.6483301585 0
0.8523769808 1.313981171 0.6486980177 0
0.8532110092 1.314522357 0.6490654228 0
0.8540450375 1.315063849 0.6494323742 0
0.8548790659 1.315605647 0.6497988726 0
0.8557130942 1.31614775 0.6501649183 0
0.8565471226 1.316690158 0.6505305118 0
0.857381151 1.317232872 0.6508956536 0
0.8582151793 1.317775889 0.6512603443 0
0.8590492077 1.318319211 0.6516245843 0
0.859883236 1.318862836 0.6519883742 0
0.8607172644 1.319406764 0.6523517143 0
0.8615512927 1.319950995 0.6527146052 0
0.8623853211 1.320495529 0.6530770473 0
0.8632193495 1.321040365 0.6534390413 0
0.8640533778 1.321585502 0.6538005875 0
0.8648874062 1.322130941 0.6541616865 0
0.8657214345 1.322676681 0.6545223387 0
0.8665554629 1.323222721 0.6548825446 0
0.8673894912 1.323769062 0.6552423048 0
0.8682235196 1.324315703 0.6556016197 0
0.869057548 1.324862643 0.6559604898 0
0.8698915763 1.325409882 0.6563189156 0
0.8707256047 1.32595742 0.6566768976 0
0.871559633 1.326505256 0.6570344363 0
0.8723936614 1.32705339 0.6573915321 0
0.8732276897 1.327601822 0.6577481856 0
0.8740617181 1.328150551 0.6581043973 0
0.8748957465 1.328699577 0.6584601676 0
0.8757297748 1.3292489 0.658815497 0
0.8765638032 1.329798519 0.6591703861 0
0.8773978315 1.330348434 0.6595248353 0
0.8782318599 1.330898644 0.6598788451 0
0.8790658882 1.331449149 0.660232416 0
0.8798999166 1.331999949 0.6605855484 0
0.880733945 1.332551043 0.660938243 0
0.8815679733 1.333102431 0.6612905001 0
0.8824020017 1.333654113 0.6616423203 0
0.88323603 1.334206088 0.661993704 0
0.8840700584 1.334758356 0.6623446518 0
0.8849040867 1.335310916 0.6626951641 0
0.8857381151 1.335863769 0.6630452415 0
0.8865721435 1.336416913 0.6633948843 0
0.8874061718 1.336970349 0.6637440932 0
0.8882402002 1.337524076 0.6640928685 0
0.8890742285 1.338078093 0.6644412108 0
0.8899082569 1.338632401 0.6647891206 0
0.8907422852 1.339186999 0.6651365984 0
0.8915763136 1.339741887 0.6654836446 0
0.892410342 1.340297063 0.6658302598 0
0.8932443703 1.340852529 0.6661764444 0
0.8940783987 1.341408283 0.6665221989 0
0.894912427 1.341964326 0.6668675238 0
0.8957464554 1.342520656 0.6672124196 0
0.8965804837 1.343077274 0.6675568868 0
0.8974145121 1.343634179 0.6679009259 0
0.8982485405 1.34419137 0.6682445373 0
0.8990825688 1.344748848 0.6685877216 0
0.8999165972 1.345306613 0.6689304793 0
0.9007506255 1.345864662 0.6692728108 0
0.9015846539 1.346422997 0.6696147166 0
0.9024186822 1.346981618 0.6699561972 0
0.9032527106 1.347540522 0.6702972531 0
0.9040867389 1.348099711 0.6706378849 0
0.9049207673 1.348659184 0.6709780928 0
0.9057547957 1.349218941 0.6713178776 0
0.906588824 1.34977898 0.6716572396 0
0.9074228524 1.350339303 0.6719961793 0
0.9082568807 1.350899908 0.6723346973 0
0.9090909091 1.351460795 0.672672794 0
0.9099249374 1.352021964 0.6730104699 0
0.9107589658 1.352583415 0.6733477255 0
0.9115929942 1.353145146 0.6736845612 0
0.9124270225 1.353707159 0.6740209776 0
0.9132610509 1.354269451 0.6743569752 0
0.9140950792 1.354832024 0.6746925544 0
0.9149291076 1.355394877 0.6750277157 0
0.9157631359 1.355958009 0.6753624597 0
0.9165971643 1.35652142 0.6756967867 0
0.9174311927 1.357085109 0.6760306974 0
0.918265221 1.357649077 0.6763641921 0
0.9190992494 1.358213323 0.6766972713 0
0.9199332777 1.358777846 0.6770299356 0
0.9207673061 1.359342647 0.6773621854 0
0.9216013344 1.359907725 0.6776940212 0
0.9224353628 1.360473079 0.6780254436 0
0.9232693912 1.361038709 0.6783564529 0
0.9241034195 1.361604616 0.6786870496 0
0.9249374479 1.362170798 0.6790172344 0
0.9257714762 1.362737255 0.6793470075 0
0.9266055046 1.363303987 0.6796763696 0
0.9274395329 1.363870994 0.6800053211 0
0.9282735613 1.364438274 0.6803338625 0
0.9291075897 1.365005829 0.6806619942 0
0.929941618 1.365573657 0.6809897168 0
0.9307756464 1.366141758 0.6813170307 0
0.9316096747 1.366710132 0.6816439365 0
0.9324437031 1.367278779 0.6819704346 0
0.9332777314 1.367847698 0.6822965254 0
0.9341117598 1.368416888 0.6826222096 0
0.9349457882 1.36898635 0.6829474874 0
0.9357798165 1.369556083 0.6832723596 0
0.9366138449 1.370126087 0.6835968264 0
0.9374478732 1.370696361 0.6839208884 0
0.9382819016 1.371266906 0.6842445462 0
0.9391159299 1.37183772 0.6845678 0
0.9399499583 1.372408804 0.6848906506 0
0.9407839867 1.372980156 0.6852130982 0
0.941618015 1.373551778 0.6855351435 0
0.9424520434 1.374123668 0.6858567868 0
0.9432860717 1.374695826 0.6861780287 0
0.9441201001 1.375268251 0.6864988697 0
0.9449541284 1.375840945 0.6868193101 0
0.9457881568 1.376413905 0.6871393506 0
0.9466221852 1.376987132 0.6874589916 0
0.9474562135 1.377560625 0.6877782335 0
0.9482902419 1.378134385 0.6880970769 0
0.9491242702 1.37870841 0.6884155222 0
0.9499582986 1.379282701 0.68873357 0
0.9507923269 1.379857257 0.6890512206 0
0.9516263553 1.380432077 0.6893684745 0
0.9524603837 1.381007162 0.6896853323 0
0.953294412 1.381582511 0.6900017944 0
0.9541284404 1.382158124 0.6903178613 0
0.9549624687 1.382734001 0.6906335335 0
0.9557964971 1.38331014 0.6909488114 0
0.9566305254 1.383886542 0.6912636955 0
0.9574645538 1.384463207 0.6915781863 0
0.9582985822 1.385040134 0.6918922843 0
0.9591326105 1.385617323 0.69220599 0
0.9599666389 1.386194773 0.6925193038 0
0.9608006672 1.386772484 0.6928322262 0
0.9616346956 1.387350456 0.6931447576 0
0.9624687239 1.387928689 0.6934568987 0
0.9633027523 1.388507181 0.6937686497 0
0.9641367807 1.389085934 0.6940800113 0
0.964970809 1.389664946 0.6943909838 0
0.9658048374 1.390244217 0.6947015678 0
0.9666388657 1.390823748 0.6950117637 0
0.9674728941 1.391403536 0.695321572 0
0.9683069224 1.391983583 0.6956309931 0
0.9691409508 1.392563888 0.6959400276 0
0.9699749791 1.393144451 0.696248676 0
0.9708090075 1.39372527 0.6965569386 0
0.9716430359 1.394306347 0.696864816 0
0.9724770642 1.39488768 0.6971723086 0
0.9733110926 1.39546927 0.6974794169 0
0.9741451209 1.396051115 0.6977861414 0
0.9749791493 1.396633217 0.6980924825 0
0.9758131776 1.397215573 0.6983984408 0
0.976647206 1.397798185 0.6987040166 0
0.9774812344 1.398381051 0.6990092105 0
0.9783152627 1.398964172 0.6993140229 0
0.9791492911 1.399547546 0.6996184543 0
0.9799833194 1.400131175 0.6999225052 0
0.9808173478 1.400715057 0.700226176 0
0.9816513761 1.401299192 0.7005294673 0
0.9824854045 1.401883579 0.7008323794 0
0.9833194329 1.40246822 0.7011349128 0
0.9841534612 1.403053112 0.701437068 0
0.9849874896 1.403638256 0.7017388456 0
0.9858215179 1.404223652 0.7020402458 0
0.9866555463 1.404809299 0.7023412693 0
0.9874895746 1.405395197 0.7026419164 0
0.988323603 1.405981346 0.7029421877 0
0.9891576314 1.406567744 0.7032420836 0
0.9899916597 1.407154393 0.7035416046 0
0.9908256881 1.407741292 0.7038407511 0
0.9916597164 1.408328439 0.7041395236 0
0.9924937448 1.408915836 0.7044379226 0
0.9933277731 1.409503482 0.7047359485 0
0.9941618015 1.410091376 0.7050336019 0
0.9949958299 1.410679518 0.705330883 0
0.9958298582 1.411267907 0.7056277926 0
0.9966638866 1.411856545 0.7059243309 0
0.9974979149 1.412445429 0.7062204984 0
0.9983319433 1.41303456 0.7065162957 0
0.9991659716 1.413623938 0.7068117231 0
1 1.414213562 0.7071067812 0
1 1.414213562 0.7071067812 1


==> figs/traj_seg2.dat <==
t b bd u
1.000834325 1.41480315 0.7062214159 1
1.001668649 1.415391998 0.705335191 1
1.002502974 1.415980106 0.704448108 1
1.003337298 1.416567474 0.7035601688 1
1.004171623 1.417154101 0.7026713749 1
1.005005947 1.417739986 0.7017817281 1
1.005840272 1.418325128 0.7008912301 1
1.006674597 1.418909528 0.6999998824 1
1.007508921 1.419493182 0.6991076869 1
1.008343246 1.420076093 0.6982146451 1
1.00917757 1.420658258 0.6973207588 1
1.010011895 1.421239676 0.6964260295 1
1.01084622 1.421820348 0.6955304591 1
1.011680544 1.422400272 0.694634049 1
1.012514869 1.422979448 0.6937368011 1
1.013349193 1.423557875 0.6928387169 1
1.014183518 1.424135553 0.6919397981 1
1.015017842 1.42471248 0.6910400464 1
1.015852167 1.425288656 0.6901394634 1
1.016686492 1.42586408 0.6892380508 1
1.017520816 1.426438752 0.6883358101 1
1.018355141 1.427012671 0.6874327431 1
1.019189465 1.427585836 0.6865288514 1
1.02002379 1.428158247 0.6856241367 1
1.020858115 1.428729902 0.6847186005 1
1.021692439 1.429300801 0.6838122445 1
1.022526764 1.429870944 0.6829050704 1
1.023361088 1.43044033 0.6819970797 1
1.024195413 1.431008958 0.6810882741 1
1.025029737 1.431576827 0.6801786552 1
1.025864062 1.432143937 0.6792682247 1
1.026698387 1.432710288 0.6783569841 1
1.027532711 1.433275877 0.6774449352 1
1.028367036 1.433840705 0.6765320794 1
1.02920136 1.434404771 0.6756184184 1
1.030035685 1.434968075 0.6747039539 1
1.030870009 1.435530615 0.6737886874 1
1.031704334 1.436092392 0.6728726205 1
1.032538659 1.436653404 0.6719557549 1
1.033372983 1.43721365 0.6710380921 1
1.034207308 1.43777313 0.6701196338 1
1.035041632 1.438331844 0.6692003816 1
1.035875957 1.438889791 0.668280337 1
1.036710282 1.43944697 0.6673595016 1
1.037544606 1.44000338 0.6664378771 1
1.038378931 1.44055902 0.665515465 1
1.039213255 1.441113891 0.6645922669 1
1.04004758 1.441667991 0.6636682845 1
1.040881904 1.44222132 0.6627435192 1
1.041716229 1.442773878 0.6618179727 1
1.042550554 1.443325662 0.6608916465 1
1.043384878 1.443876674 0.6599645423 1
1.044219203 1.444426911 0.6590366615 1
1.045053527 1.444976374 0.6581080059 1
1.045887852 1.445525062 0.6571785769 1
1.046722176 1.446072975 0.6562483761 1
1.047556501 1.446620111 0.6553174051 1
1.048390826 1.447166469 0.6543856655 1
1.04922515 1.44771205 0.6534531587 1
1.050059475 1.448256853 0.6525198865 1
1.050893799 1.448800877 0.6515858503 1
1.051728124 1.449344121 0.6506510517 1
1.052562449 1.449886585 0.6497154922 1
1.053396773 1.450428268 0.6487791734 1
1.054231098 1.45096917 0.6478420969 1
1.055065422 1.451509289 0.6469042642 1
1.055899747 1.452048626 0.6459656769 1
1.056734071 1.452587179 0.6450263365 1
1.057568396 1.453124948 0.6440862445 1
1.058402721 1.453661933 0.6431454025 1
1.059237045 1.454198132 0.642203812 1
1.06007137 1.454733545 0.6412614746 1
1.060905694 1.455268172 0.6403183918 1
1.061740019 1.455802012 0.6393745652 1
1.062574344 1.456335064 0.6384299962 1
1.063408668 1.456867327 0.6374846864 1
1.064242993 1.457398802 0.6365386374 1
1.065077317 1.457929487 0.6355918506 1
1.065911642 1.458459382 0.6346443276 1
1.066745966 1.458988485 0.6336960699 1
1.067580291 1.459516798 0.632747079 1
1.068414616 1.460044318 0.6317973565 1
1.06924894 1.460571046 0.6308469039 1
1.070083265 1.46109698 0.6298957226 1
1.070917589 1.46162212 0.6289438142 1
1.071751914 1.462146466 0.6279911803 1
1.072586238 1.462670017 0.6270378223 1
1.073420563 1.463192772 0.6260837417 1
1.074254888 1.463714731 0.62512894 1
1.075089212 1.464235893 0.6241734188 1
1.075923537 1.464756257 0.6232171796 1
1.076757861 1.465275824 0.6222602237 1
1.077592186 1.465794591 0.6213025529 1
1.078426511 1.466312559 0.6203441685 1
1.079260835 1.466829728 0.619385072 1
1.08009516 1.467346096 0.618425265 1
1.080929484 1.467861662 0.6174647489 1
1.081763809 1.468376427 0.6165035253 1
1.082598133 1.46889039 0.6155415956 1
1.083432458 1.46940355 0.6145789612 1
1.084266783 1.469915907 0.6136156238 1
1.085101107 1.470427459 0.6126515848 1
1.085935432 1.470938207 0.6116868456 1
1.086769756 1.47144815 0.6107214077 1
1.087604081 1.471957287 0.6097552727 1
1.088438405 1.472465617 0.608788442 1
1.08927273 1.472973141 0.6078209171 1
1.090107055 1.473479857 0.6068526994 1
1.090941379 1.473985765 0.6058837904 1
1.091775704 1.474490864 0.6049141917 1
1.092610028 1.474995154 0.6039439046 1
1.093444353 1.475498634 0.6029729307 1
1.094278678 1.476001304 0.6020012713 1
1.095113002 1.476503163 0.6010289281 1
1.095947327 1.477004211 0.6000559024 1
1.096781651 1.477504446 0.5990821956 1
1.097615976 1.478003868 0.5981078094 1
1.0984503 1.478502478 0.597132745 1
1.099284625 1.479000273 0.5961570041 1
1.10011895 1.479497254 0.5951805879 1
1.100953274 1.479993421 0.5942034981 1
1.101787599 1.480488771 0.593225736 1
1.102621923 1.480983306 0.5922473031 1
1.103456248 1.481477024 0.5912682008 1
1.104290573 1.481969925 0.5902884306 1
1.105124897 1.482462008 0.589307994 1
1.105959222 1.482953273 0.5883268923 1
1.106793546 1.483443719 0.5873451271 1
1.107627871 1.483933346 0.5863626998 1
1.108462195 1.484422153 0.5853796117 1
1.10929652 1.484910139 0.5843958644 1
1.110130845 1.485397304 0.5834114593 1
1.110965169 1.485883648 0.5824263979 1
1.111799494 1.486369169 0.5814406814 1
1.112633818 1.486853868 0.5804543115 1
1.113468143 1.487337744 0.5794672895 1
1.114302467 1.487820796 0.5784796169 1
1.115136792 1.488303023 0.5774912951 1
1.115971117 1.488784426 0.5765023254 1
1.116805441 1.489265003 0.5755127094 1
1.117639766 1.489744754 0.5745224485 1
1.11847409 1.490223679 0.5735315441 1
1.119308415 1.490701777 0.5725399976 1
1.12014274 1.491179047 0.5715478104 1
1.120977064 1.49165549 0.570554984 1
1.121811389 1.492131103 0.5695615197 1
1.122645713 1.492605888 0.568567419 1
1.123480038 1.493079843 0.5675726834 1
1.124314362 1.493552967 0.5665773141 1
1.125148687 1.494025261 0.5655813127 1
1.125983012 1.494496724 0.5645846805 1
1.126817336 1.494967355 0.563587419 1
1.127651661 1.495437153 0.5625895296 1
1.128485985 1.495906119 0.5615910136 1
1.12932031 1.496374252 0.5605918725 1
1.130154634 1.49684155 0.5595921076 1
1.130988959 1.497308014 0.5585917205 1
1.131823284 1.497773644 0.5575907124 1
1.132657608 1.498238437 0.5565890848 1
1.133491933 1.498702395 0.5555868391 1
1.134326257 1.499165517 0.5545839767 1
1.135160582 1.499627801 0.5535804989 1
1.135994907 1.500089248 0.5525764072 1
1.136829231 1.500549857 0.551571703 1
1.137663556 1.501009628 0.5505663877 1
1.13849788 1.501468559 0.5495604626 1
1.139332205 1.501926651 0.5485539292 1
1.140166529 1.502383903 0.5475467887 1
1.141000854 1.502840315 0.5465390428 1
1.141835179 1.503295885 0.5455306926 1
1.142669503 1.503750614 0.5445217396 1
1.143503828 1.5042045 0.5435121851 1
1.144338152 1.504657545 0.5425020307 1
1.145172477 1.505109746 0.5414912776 1
1.146006802 1.505561103 0.5404799272 1
1.146841126 1.506011617 0.5394679809 1
1.147675451 1.506461286 0.53845544 1
1.148509775 1.50691011 0.5374423061 1
1.1493441 1.507358089 0.5364285803 1
1.150178424 1.507805221 0.5354142642 1
1.151012749 1.508251507 0.534399359 1
1.151847074 1.508696946 0.5333838662 1
1.152681398 1.509141537 0.5323677871 1
1.153515723 1.509585281 0.5313511231 1
1.154350047 1.510028176 0.5303338756 1
1.155184372 1.510470222 0.5293160459 1
1.156018696 1.510911418 0.5282976354 1
1.156853021 1.511351765 0.5272786454 1
1.157687346 1.511791261 0.5262590774 1
1.15852167 1.512229907 0.5252389326 1
1.159355995 1.512667701 0.5242182125 1
1.160190319 1.513104643 0.5231969184 1
1.161024644 1.513540733 0.5221750516 1
1.161858969 1.51397597 0.5211526136 1
1.162693293 1.514410353 0.5201296056 1
1.163527618 1.514843883 0.5191060291 1
1.164361942 1.515276559 0.5180818854 1
1.165196267 1.51570838 0.5170571758 1
1.166030591 1.516139346 0.5160319017 1
1.166864916 1.516569456 0.5150060645 1
1.167699241 1.51699871 0.5139796655 1
1.168533565 1.517427108 0.512952706 1
1.16936789 1.517854648 0.5119251874 1
1.170202214 1.518281331 0.510897111 1
1.171036539 1.518707156 0.5098684782 1
1.171870864 1.519132123 0.5088392904 1
1.172705188 1.51955623 0.5078095489 1
1.173539513 1.519979478 0.5067792549 1
1.174373837 1.520401867 0.5057484099 1
1.175208162 1.520823395 0.5047170153 1
1.176042486 1.521244062 0.5036850722 1
1.176876811 1.521663868 0.5026525822 1
1.177711136 1.522082813 0.5016195464 1
1.17854546 1.522500895 0.5005859664 1
1.179379785 1.522918115 0.4995518433 1
1.180214109 1.523334472 0.4985171785 1
1.181048434 1.523749965 0.4974819734 1
1.181882758 1.524164595 0.4964462292 1
1.182717083 1.52457836 0.4954099474 1
1.183551408 1.52499126 0.4943731293 1
1.184385732 1.525403295 0.4933357761 1
1.185220057 1.525814464 0.4922978893 1
1.186054381 1.526224767 0.49125947 1
1.186888706 1.526634204 0.4902205198 1
1.187723031 1.527042773 0.4891810398 1
1.188557355 1.527450475 0.4881410314 1
1.18939168 1.527857309 0.487100496 1
1.190226004 1.528263275 0.4860594349 1
1.191060329 1.528668371 0.4850178493 1
1.191894653 1.529072599 0.4839757406 1
1.192728978 1.529475957 0.4829331101 1
1.193563303 1.529878445 0.4818899592 1
1.194397627 1.530280062 0.4808462891 1
1.195231952 1.530680809 0.4798021012 1
1.196066276 1.531080683 0.4787573968 1
1.196900601 1.531479686 0.4777121772 1
1.197734925 1.531877817 0.4766664437 1
1.19856925 1.532275075 0.4756201977 1
1.199403575 1.53267146 0.4745734404 1
1.200237899 1.533066972 0.4735261731 1
1.201072224 1.533461609 0.4724783972 1
1.201906548 1.533855372 0.471430114 1
1.202740873 1.534248261 0.4703813248 1
1.203575198 1.534640274 0.4693320308 1
1.204409522 1.535031411 0.4682822335 1
1.205243847 1.535421672 0.467231934 1
1.206078171 1.535811057 0.4661811338 1
1.206912496 1.536199565 0.465129834 1
1.20774682 1.536587195 0.4640780361 1
1.208581145 1.536973948 0.4630257413 1
1.20941547 1.537359823 0.4619729509 1
1.210249794 1.537744819 0.4609196662 1
1.211084119 1.538128936 0.4598658886 1
1.211918443 1.538512173 0.4588116192 1
1.212752768 1.538894531 0.4577568595 1
1.213587093 1.539276009 0.4567016106 1
1.214421417 1.539656606 0.455645874 1
1.215255742 1.540036322 0.4545896509 1
1.216090066 1.540415156 0.4535329426 1
1.216924391 1.540793109 0.4524757503 1
1.217758715 1.54117018 0.4514180755 1
1.21859304 1.541546367 0.4503599193 1
1.219427365 1.541921672 0.4493012831 1
1.220261689 1.542296093 0.4482421681 1
1.221096014 1.542669631 0.4471825757 1
1.221930338 1.543042284 0.4461225071 1
1.222764663 1.543414053 0.4450619636 1
1.223598987 1.543784936 0.4440009465 1
1.224433312 1.544154934 0.4429394571 1
1.225267637 1.544524047 0.4418774967 1
1.226101961 1.544892273 0.4408150666 1
1.226936286 1.545259612 0.439752168 1
1.22777061 1.545626065 0.4386888022 1
1.228604935 1.54599163 0.4376249706 1
1.22943926 1.546356307 0.4365606743 1
1.230273584 1.546720096 0.4354959147 1
1.231107909 1.547082997 0.434430693 1
1.231942233 1.547445009 0.4333650106 1
1.232776558 1.547806131 0.4322988687 1
1.233610882 1.548166364 0.4312322686 1
1.234445207 1.548525706 0.4301652115 1
1.235279532 1.548884158 0.4290976988 1
1.236113856 1.54924172 0.4280297317 1
1.236948181 1.54959839 0.4269613114 1
1.237782505 1.549954168 0.4258924394 1
1.23861683 1.550309055 0.4248231167 1
1.239451154 1.550663049 0.4237533448 1
1.240285479 1.55101615 0.4226831248 1
1.241119804 1.551368358 0.4216124581 1
1.241954128 1.551719673 0.4205413459 1
1.242788453 1.552070094 0.4194697895 1
1.243622777 1.552419621 0.4183977902 1
1.244457102 1.552768253 0.4173253491 1
1.245291427 1.553115991 0.4162524677 1
1.246125751 1.553462833 0.4151791471 1
1.246960076 1.553808779 0.4141053886 1
1.2477944 1.554153829 0.4130311935 1
1.248628725 1.554497983 0.4119565631 1
1.249463049 1.55484124 0.4108814985 1
1.250297374 1.5551836 0.4098060012 1
1.251131699 1.555525062 0.4087300723 1
1.251966023 1.555865627 0.407653713 1
1.252800348 1.556205293 0.4065769248 1
1.253634672 1.556544061 0.4054997087 1
1.254468997 1.55688193 0.4044220661 1
1.255303322 1.557218899 0.4033439983 1
1.256137646 1.557554969 0.4022655064 1
1.256971971 1.557890139 0.4011865918 1
1.257806295 1.558224409 0.4001072557 1
1.25864062 1.558557778 0.3990274994 1
1.259474944 1.558890246 0.3979473241 1
1.260309269 1.559221812 0.396866731 1
1.261143594 1.559552477 0.3957857215 1
1.261977918 1.559882239 0.3947042968 1
1.262812243 1.5602111 0.393622458 1
1.263646567 1.560539057 0.3925402066 1
1.264480892 1.560866111 0.3914575437 1
1.265315216 1.561192262 0.3903744706 1
1.266149541 1.561517509 0.3892909885 1
1.266983866 1.561841852 0.3882070987 1
1.26781819 1.562165291 0.3871228024 1
1.268652515 1.562487824 0.3860381009 1
1.269486839 1.562809453 0.3849529954 1
1.270321164 1.563130176 0.3838674872 1
1.271155489 1.563449993 0.3827815775 1
1.271989813 1.563768904 0.3816952676 1
1.272824138 1.564086908 0.3806085586 1
1.273658462 1.564404006 0.379521452 1
1.274492787 1.564720196 0.3784339488 1
1.275327111 1.565035479 0.3773460503 1
1.276161436 1.565349854 0.3762577579 1
1.276995761 1.565663321 0.3751690726 1
1.277830085 1.56597588 0.3740799958 1
1.27866441 1.566287529 0.3729905288 1
1.279498734 1.56659827 0.3719006726 1
1.280333059 1.566908101 0.3708104287 1
1.281167383 1.567217022 0.3697197981 1
1.282001708 1.567525034 0.3686287822 1
1.282836033 1.567832134 0.3675373822 1
1.283670357 1.568138324 0.3664455994 1
1.284504682 1.568443603 0.3653534349 1
1.285339006 1.568747971 0.36426089 1
1.286173331 1.569051427 0.363167966 1
1.287007656 1.569353971 0.362074664 1
1.28784198 1.569655602 0.3609809853 1
1.288676305 1.569956321 0.3598869312 1
1.289510629 1.570256127 0.3587925028 1
1.290344954 1.57055502 0.3576977015 1
1.291179278 1.570852999 0.3566025284 1
1.292013603 1.571150064 0.3555069847 1
1.292847928 1.571446215 0.3544110718 1
1.293682252 1.571741452 0.3533147908 1
1.294516577 1.572035774 0.3522181429 1
1.295350901 1.57232918 0.3511211294 1
1.296185226 1.572621672 0.3500237516 1
1.297019551 1.572913247 0.3489260106 1
1.297853875 1.573203907 0.3478279076 1
1.2986882 1.57349365 0.346729444 1
1.299522524 1.573782476 0.3456306208 1
1.300356849 1.574070386 0.3445314395 1
1.301191173 1.574357378 0.3434319011 1
1.302025498 1.574643453 0.3423320069 1
1.302859823 1.57492861 0.3412317581 1
1.303694147 1.575212849 0.3401311559 1
1.304528472 1.57549617 0.3390302017 1
1.305362796 1.575778572 0.3379288965 1
1.306197121 1.576060054 0.3368272416 1
1.307031445 1.576340618 0.3357252383 1
1.30786577 1.576620262 0.3346228877 1
1.308700095 1.576898986 0.3335201911 1
1.309534419 1.57717679 0.3324171497 1
1.310368744 1.577453674 0.3313137647 1
1.311203068 1.577729636 0.3302100374 1
1.312037393 1.578004678 0.3291059689 1
1.312871718 1.578278799 0.3280015604 1
1.313706042 1.578551998 0.3268968133 1
1.314540367 1.578824275 0.3257917287 1
1.315374691 1.57909563 0.3246863078 1
1.316209016 1.579366062 0.3235805518 1
1.31704334 1.579635572 0.322474462 1
1.317877665 1.579904159 0.3213680395 1
1.31871199 1.580171822 0.3202612856 1
1.319546314 1.580438562 0.3191542016 1
1.320380639 1.580704379 0.3180467885 1
1.321214963 1.580969271 0.3169390476 1
1.322049288 1.581233239 0.3158309802 1
1.322883612 1.581496282 0.3147225875 1
1.323717937 1.5817584 0.3136138706 1
1.324552262 1.582019593 0.3125048308 1
1.325386586 1.582279861 0.3113954692 1
1.326220911 1.582539203 0.3102857872 1
1.327055235 1.582797619 0.3091757858 1
1.32788956 1.583055109 0.3080654664 1
1.328723885 1.583311672 0.3069548301 1
1.329558209 1.583567309 0.3058438781 1
1.330392534 1.583822018 0.3047326116 1
1.331226858 1.5840758 0.3036210319 1
1.332061183 1.584328655 0.3025091402 1
1.332895507 1.584580582 0.3013969376 1
1.333729832 1.584831581 0.3002844254 1
1.334564157 1.585081651 0.2991716047 1
1.335398481 1.585330793 0.2980584768 1
1.336232806 1.585579006 0.2969450429 1
1.33706713 1.58582629 0.2958313042 1
1.337901455 1.586072645 0.2947172619 1
1.33873578 1.58631807 0.2936029172 1
1.339570104 1.586562565 0.2924882713 1
1.340404429 1.58680613 0.2913733253 1
1.341238753 1.587048765 0.2902580806 1
1.342073078 1.587290469 0.2891425383 1
1.342907402 1.587531242 0.2880266996 1
1.343741727 1.587771084 0.2869105657 1
1.344576052 1.588009995 0.2857941378 1
1.345410376 1.588247974 0.2846774171 1
1.346244701 1.588485022 0.2835604049 1
1.347079025 1.588721137 0.2824431022 1
1.34791335 1.58895632 0.2813255103 1
1.348747674 1.58919057 0.2802076305 1
1.349581999 1.589423888 0.2790894639 1
1.350416324 1.589656273 0.2779710116 1
1.351250648 1.589887724 0.276852275 1
1.352084973 1.590118242 0.2757332552 1
1.352919297 1.590347826 0.2746139533 1
1.353753622 1.590576476 0.2734943707 1
1.354587947 1.590804192 0.2723745084 1
1.355422271 1.591030974 0.2712543678 1
1.356256596 1.591256821 0.2701339499 1
1.35709092 1.591481732 0.269013256 1
1.357925245 1.591705709 0.2678922872 1
1.358759569 1.591928751 0.2667710449 1
1.359593894 1.592150856 0.26564953 1
1.360428219 1.592372026 0.264527744 1
1.361262543 1.59259226 0.2634056878 1
1.362096868 1.592811558 0.2622833629 1
1.362931192 1.593029919 0.2611607702 1
1.363765517 1.593247344 0.2600379111 1
1.364599842 1.593463831 0.2589147866 1
1.365434166 1.593679381 0.2577913981 1
1.366268491 1.593893994 0.2566677467 1
1.367102815 1.59410767 0.2555438336 1
1.36793714 1.594320407 0.2544196599 1
1.368771464 1.594532207 0.2532952269 1
1.369605789 1.594743068 0.2521705358 1
1.370440114 1.594952991 0.2510455877 1
1.371274438 1.595161975 0.2499203839 1
1.372108763 1.59537002 0.2487949255 1
1.372943087 1.595577126 0.2476692136 1
1.373777412 1.595783293 0.2465432496 1
1.374611736 1.595988521 0.2454170346 1
1.375446061 1.596192808 0.2442905698 1
1.376280386 1.596396156 0.2431638563 1
1.37711471 1.596598563 0.2420368953 1
1.377949035 1.59680003 0.2409096881 1
1.378783359 1.597000557 0.2397822358 1
1.379617684 1.597200143 0.2386545397 1
1.380452009 1.597398788 0.2375266008 1
1.381286333 1.597596491 0.2363984204 1
1.382120658 1.597793254 0.2352699996 1
1.382954982 1.597989074 0.2341413397 1
1.383789307 1.598183953 0.2330124418 1
1.384623631 1.59837789 0.2318833072 1
1.385457956 1.598570885 0.2307539369 1
1.386292281 1.598762938 0.2296243322 1
1.387126605 1.598954047 0.2284944943 1
1.38796093 1.599144215 0.2273644243 1
1.388795254 1.599333439 0.2262341235 1
1.389629579 1.59952172 0.225103593 1
1.390463903 1.599709058 0.2239728339 1
1.391298228 1.599895452 0.2228418475 1
1.392132553 1.600080902 0.221710635 1
1.392966877 1.600265409 0.2205791975 1
1.393801202 1.600448972 0.2194475363 1
1.394635526 1.60063159 0.2183156524 1
1.395469851 1.600813264 0.2171835471 1
1.396304176 1.600993993 0.2160512216 1
1.3971385 1.601173778 0.2149186769 1
1.397972825 1.601352617 0.2137859144 1
1.398807149 1.601530511 0.2126529352 1
1.399641474 1.60170746 0.2115197405 1
1.400475798 1.601883463 0.2103863314 1
1.401310123 1.602058521 0.2092527092 1
1.402144448 1.602232633 0.2081188749 1
1.402978772 1.602405798 0.2069848298 1
1.403813097 1.602578018 0.2058505751 1
1.404647421 1.602749291 0.2047161119 1
1.405481746 1.602919617 0.2035814414 1
1.406316071 1.603088997 0.2024465649 1
1.407150395 1.603257429 0.2013114833 1
1.40798472 1.603424915 0.2001761981 1
1.408819044 1.603591453 0.1990407102 1
1.409653369 1.603757044 0.1979050209 1
1.410487693 1.603921687 0.1967691314 1
1.411322018 1.604085382 0.1956330428 1
1.412156343 1.60424813 0.1944967564 1
1.412990667 1.604409929 0.1933602732 1
1.413824992 1.60457078 0.1922235945 1
1.414659316 1.604730683 0.1910867214 1
1.415493641 1.604889637 0.1899496552 1
1.416327965 1.605047642 0.1888123969 1
1.41716229 1.605204698 0.1876749478 1
1.417996615 1.605360806 0.186537309 1
1.418830939 1.605515964 0.1853994817 1
1.419665264 1.605670172 0.1842614671 1
1.420499588 1.605823431 0.1831232664 1
1.421333913 1.605975741 0.1819848806 1
1.422168238 1.6061271 0.1808463111 1
1.423002562 1.60627751 0.1797075589 1
1.423836887 1.606426969 0.1785686252 1
1.424671211 1.606575478 0.1774295113 1
1.425505536 1.606723037 0.1762902182 1
1.42633986 1.606869645 0.1751507471 1
1.427174185 1.607015302 0.1740110993 1
1.42800851 1.607160008 0.1728712759 1
1.428842834 1.607303763 0.171731278 1
1.429677159 1.607446567 0.1705911068 1
1.430511483 1.60758842 0.1694507636 1
1.431345808 1.607729321 0.1683102494 1
1.432180132 1.607869271 0.1671695654 1
1.433014457 1.608008268 0.1660287128 1
1.433848782 1.608146314 0.1648876928 1
1.434683106 1.608283408 0.1637465065 1
1.435517431 1.60841955 0.1626051552 1
1.436351755 1.608554739 0.1614636399 1
1.43718608 1.608688976 0.1603219619 1
1.438020405 1.60882226 0.1591801222 1
1.438854729 1.608954591 0.1580381222 1
1.439689054 1.60908597 0.1568959628 1
1.440523378 1.609216396 0.1557536454 1
1.441357703 1.609345868 0.1546111711 1
1.442192027 1.609474388 0.153468541 1
1.443026352 1.609601953 0.1523257564 1
1.443860677 1.609728566 0.1511828183 1
1.444695001 1.609854224 0.1500397279 1
1.445529326 1.609978929 0.1488964864 1
1.44636365 1.61010268 0.1477530951 1
1.447197975 1.610225477 0.1466095549 1
1.4480323 1.61034732 0.1454658672 1
1.448866624 1.610468209 0.144322033 1
1.449700949 1.610588143 0.1431780536 1
1.450535273 1.610707123 0.1420339301 1
1.451369598 1.610825148 0.1408896636 1
1.452203922 1.610942218 0.1397452554 1
1.453038247 1.611058334 0.1386007065 1
1.453872572 1.611173494 0.1374560182 1
1.454706896 1.611287699 0.1363111916 1
1.455541221 1.61140095 0.135166228 1
1.456375545 1.611513244 0.1340211283 1
1.45720987 1.611624584 0.1328758939 1
1.458044194 1.611734968 0.1317305258 1
1.458878519 1.611844396 0.1305850253 1
1.459712844 1.611952868 0.1294393935 1
1.460547168 1.612060385 0.1282936315 1
1.461381493 1.612166945 0.1271477406 1
1.462215817 1.61227255 0.1260017218 1
1.463050142 1.612377198 0.1248555764 1
1.463884467 1.61248089 0.1237093055 1
1.464718791 1.612583625 0.1225629103 1
1.465553116 1.612685404 0.1214163919 1
1.46638744 1.612786226 0.1202697515 1
1.467221765 1.612886092 0.1191229903 1
1.468056089 1.612985001 0.1179761094 1
1.468890414 1.613082953 0.1168291099 1
1.469724739 1.613179948 0.1156819931 1
1.470559063 1.613275985 0.1145347601 1
1.471393388 1.613371066 0.1133874121 1
1.472227712 1.613465189 0.1122399502 1
1.473062037 1.613558355 0.1110923756 1
1.473896361 1.613650563 0.1099446894 1
1.474730686 1.613741814 0.1087968929 1
1.475565011 1.613832107 0.107648987 1
1.476399335 1.613921443 0.1065009732 1
1.47723366 1.61400982 0.1053528524 1
1.478067984 1.614097239 0.1042046258 1
1.478902309 1.614183701 0.1030562947 1
1.479736634 1.614269204 0.1019078601 1
1.480570958 1.614353749 0.1007593232 1
1.481405283 1.614437336 0.09961068524 1
1.482239607 1.614519965 0.0984619473 1
1.483073932 1.614601635 0.09731311056 1
1.483908256 1.614682346 0.09616417618 1
1.484742581 1.614762099 0.09501514532 1
1.485576906 1.614840893 0.09386601913 1
1.48641123 1.614918728 0.09271679877 1
1.487245555 1.614995605 0.09156748541 1
1.488079879 1.615071522 0.0904180802 1
1.488914204 1.615146481 0.0892685843 1
1.489748529 1.61522048 0.08811899887 1
1.490582853 1.61529352 0.08696932506 1
1.491417178 1.615365601 0.08581956403 1
1.492251502 1.615436723 0.08466971694 1
1.493085827 1.615506885 0.08351978496 1
1.493920151 1.615576088 0.08236976922 1
1.494754476 1.615644332 0.08121967091 1
1.495588801 1.615711615 0.08006949116 1
1.496423125 1.61577794 0.07891923114 1
1.49725745 1.615843304 0.077768892 1
1.498091774 1.615907708 0.07661847491 1
1.498926099 1.615971153 0.07546798102 1
1.499760423 1.616033638 0.07431741148 1
1.500594748 1.616095163 0.07316676745 1
1.501429073 1.616155728 0.0720160501 1
1.502263397 1.616215332 0.07086526057 1
1.503097722 1.616273977 0.06971440002 1
1.503932046 1.616331661 0.06856346961 1
1.504766371 1.616388385 0.0674124705 1
1.505600696 1.616444149 0.06626140384 1
1.50643502 1.616498952 0.06511027078 1
1.507269345 1.616552795 0.06395907249 1
1.508103669 1.616605678 0.06280781012 1
1.508937994 1.616657599 0.06165648483 1
1.509772318 1.616708561 0.06050509776 1
1.510606643 1.616758561 0.05935365009 1
1.511440968 1.616807601 0.05820214295 1
1.512275292 1.61685568 0.05705057752 1
1.513109617 1.616902798 0.05589895494 1
1.513943941 1.616948956 0.05474727637 1
1.514778266 1.616994152 0.05359554297 1
1.515612591 1.617038388 0.05244375588 1
1.516446915 1.617081663 0.05129191628 1
1.51728124 1.617123976 0.0501400253 1
1.518115564 1.617165329 0.04898808411 1
1.518949889 1.61720572 0.04783609387 1
1.519784213 1.61724515 0.04668405572 1
1.520618538 1.617283619 0.04553197082 1
1.521452863 1.617321127 0.04437984033 1
1.522287187 1.617357674 0.0432276654 1
1.523121512 1.617393259 0.04207544719 1
1.523955836 1.617427883 0.04092318685 1
1.524790161 1.617461545 0.03977088553 1
1.525624485 1.617494247 0.0386185444 1
1.52645881 1.617525986 0.0374661646 1
1.527293135 1.617556764 0.03631374729 1
1.528127459 1.617586581 0.03516129363 1
1.528961784 1.617615436 0.03400880477 1
1.529796108 1.61764333 0.03285628186 1
1.530630433 1.617670262 0.03170372606 1
1.531464758 1.617696232 0.03055113852 1
1.532299082 1.617721241 0.02939852041 1
1.533133407 1.617745288 0.02824587286 1
1.533967731 1.617768373 0.02709319704 1
1.534802056 1.617790497 0.0259404941 1
1.53563638 1.617811659 0.02478776519 1
1.536470705 1.617831859 0.02363501147 1
1.53730503 1.617851098 0.0224822341 1
1.538139354 1.617869374 0.02132943422 1
1.538973679 1.617886689 0.02017661299 1
1.539808003 1.617903042 0.01902377157 1
1.540642328 1.617918433 0.01787091111 1
1.541476652 1.617932862 0.01671803277 1
1.542310977 1.617946329 0.01556513769 1
1.543145302 1.617958835 0.01441222703 1
1.543979626 1.617970378 0.01325930195 1
1.544813951 1.61798096 0.01210636359 1
1.545648275 1.61799058 0.01095341313 1
1.5464826 1.617999237 0.009800451695 1
1.547316925 1.618006933 0.008647480456 1
1.548151249 1.618013667 0.007494500563 1
1.548985574 1.618019439 0.00634151317 1
1.549819898 1.618024249 0.005188519429 1
1.550654223 1.618028097 0.004035520497 1
1.551488547 1.618030983 0.002882517525 1
1.552322872 1.618032907 0.001729511669 1
1.553157197 1.618033869 0.0005765040821 1
1.553991521 1.618033869 -0.0005765040818 1
1.554825846 1.618032907 -0.001729511669 1
1.55566017 1.618030983 -0.002882517525 1
1.556494495 1.618028097 -0.004035520496 1
1.55732882 1.618024249 -0.005188519429 1
1.558163144 1.618019439 -0.006341513169 1
1.558997469 1.618013667 -0.007494500563 1
1.559831793 1.618006933 -0.008647480456 1
1.560666118 1.617999237 -0.009800451695 1
1.561500442 1.61799058 -0.01095341313 1
1.562334767 1.61798096 -0.01210636359 1
1.563169092 1.617970378 -0.01325930195 1
1.564003416 1.617958835 -0.01441222703 1
1.564837741 1.617946329 -0.01556513769 1
1.565672065 1.617932862 -0.01671803276 1
1.56650639 1.617918433 -0.01787091111 1
1.567340714 1.617903042 -0.01902377157 1
1.568175039 1.617886689 -0.02017661299 1
1.569009364 1.617869374 -0.02132943422 1
1.569843688 1.617851098 -0.0224822341 1
1.570678013 1.617831859 -0.02363501147 1
1.571512337 1.617811659 -0.02478776519 1
1.572346662 1.617790497 -0.0259404941 1
1.573180987 1.617768373 -0.02709319704 1
1.574015311 1.617745288 -0.02824587286 1
1.574849636 1.617721241 -0.02939852041 1
1.57568396 1.617696232 -0.03055113852 1
1.576518285 1.617670262 -0.03170372606 1
1.577352609 1.61764333 -0.03285628186 1
1.578186934 1.617615436 -0.03400880477 1
1.579021259 1.617586581 -0.03516129363 1
1.579855583 1.617556764 -0.03631374729 1
1.580689908 1.617525986 -0.0374661646 1
1.581524232 1.617494247 -0.0386185444 1
1.582358557 1.617461545 -0.03977088553 1
1.583192881 1.617427883 -0.04092318685 1
1.584027206 1.617393259 -0.04207544719 1
1.584861531 1.617357674 -0.0432276654 1
1.585695855 1.617321127 -0.04437984033 1
1.58653018 1.617283619 -0.04553197082 1
1.587364504 1.61724515 -0.04668405572 1
1.588198829 1.61720572 -0.04783609387 1
1.589033154 1.617165329 -0.04898808411 1
1.589867478 1.617123976 -0.0501400253 1
1.590701803 1.617081663 -0.05129191628 1
1.591536127 1.617038388 -0.05244375588 1
1.592370452 1.616994152 -0.05359554297 1
1.593204776 1.616948956 -0.05474727637 1
1.594039101 1.616902798 -0.05589895494 1
1.594873426 1.61685568 -0.05705057752 1
1.59570775 1.616807601 -0.05820214295 1
1.596542075 1.616758561 -0.05935365009 1
1.597376399 1.616708561 -0.06050509776 1
1.598210724 1.616657599 -0.06165648483 1
1.599045049 1.616605678 -0.06280781012 1
1.599879373 1.616552795 -0.06395907249 1
1.600713698 1.616498952 -0.06511027078 1
1.601548022 1.616444149 -0.06626140384 1
1.602382347 1.616388385 -0.0674124705 1
1.603216671 1.616331661 -0.06856346961 1
1.604050996 1.616273977 -0.06971440002 1
1.604885321 1.616215332 -0.07086526057 1
1.605719645 1.616155728 -0.0720160501 1
1.60655397 1.616095163 -0.07316676745 1
1.607388294 1.616033638 -0.07431741148 1
1.608222619 1.615971153 -0.07546798102 1
1.609056943 1.615907708 -0.07661847491 1
1.609891268 1.615843304 -0.077768892 1
1.610725593 1.61577794 -0.07891923114 1
1.611559917 1.615711615 -0.08006949116 1
1.612394242 1.615644332 -0.08121967091 1
1.613228566 1.615576088 -0.08236976922 1
1.614062891 1.615506885 -0.08351978496 1
1.614897216 1.615436723 -0.08466971694 1
1.61573154 1.615365601 -0.08581956403 1
1.616565865 1.61529352 -0.08696932506 1
1.617400189 1.61522048 -0.08811899887 1
1.618234514 1.615146481 -0.0892685843 1
1.619068838 1.615071522 -0.0904180802 1
1.619903163 1.614995605 -0.09156748541 1
1.620737488 1.614918728 -0.09271679878 1
1.621571812 1.614840893 -0.09386601913 1
1.622406137 1.614762099 -0.09501514532 1
1.623240461 1.614682346 -0.09616417618 1
1.624074786 1.614601635 -0.09731311057 1
1.62490911 1.614519965 -0.09846194731 1
1.625743435 1.614437336 -0.09961068525 1
1.62657776 1.614353749 -0.1007593232 1
1.627412084 1.614269204 -0.1019078601 1
1.628246409 1.614183701 -0.1030562947 1
1.629080733 1.614097239 -0.1042046258 1
1.629915058 1.61400982 -0.1053528524 1
1.630749383 1.613921443 -0.1065009732 1
1.631583707 1.613832107 -0.1076489871 1
1.632418032 1.613741814 -0.1087968929 1
1.633252356 1.613650563 -0.1099446894 1
1.634086681 1.613558355 -0.1110923756 1
1.634921005 1.613465189 -0.1122399502 1
1.63575533 1.613371066 -0.1133874121 1
1.636589655 1.613275985 -0.1145347601 1
1.637423979 1.613179948 -0.1156819931 1
1.638258304 1.613082953 -0.1168291099 1
1.639092628 1.612985001 -0.1179761094 1
1.639926953 1.612886092 -0.1191229903 1
1.640761278 1.612786226 -0.1202697515 1
1.641595602 1.612685404 -0.1214163919 1
1.642429927 1.612583625 -0.1225629103 1
1.643264251 1.61248089 -0.1237093055 1
1.644098576 1.612377198 -0.1248555764 1
1.6449329 1.61227255 -0.1260017218 1
1.645767225 1.612166945 -0.1271477406 1
1.64660155 1.612060385 -0.1282936315 1
1.647435874 1.611952868 -0.1294393935 1
1.648270199 1.611844396 -0.1305850253 1
1.649104523 1.611734968 -0.1317305258 1
1.649938848 1.611624584 -0.1328758939 1
1.650773172 1.611513244 -0.1340211283 1
1.651607497 1.61140095 -0.135166228 1
1.652441822 1.611287699 -0.1363111916 1
1.653276146 1.611173494 -0.1374560182 1
1.654110471 1.611058334 -0.1386007065 1
1.654944795 1.610942218 -0.1397452554 1
1.65577912 1.610825148 -0.1408896636 1
1.656613445 1.610707123 -0.1420339301 1
1.657447769 1.610588143 -0.1431780536 1
1.658282094 1.610468209 -0.144322033 1
1.659116418 1.61034732 -0.1454658672 1
1.659950743 1.610225477 -0.1466095549 1
1.660785067 1.61010268 -0.1477530951 1
1.661619392 1.609978929 -0.1488964864 1
1.662453717 1.609854224 -0.1500397279 1
1.663288041 1.609728566 -0.1511828183 1
1.664122366 1.609601953 -0.1523257564 1
1.66495669 1.609474388 -0.153468541 1
1.665791015 1.609345868 -0.1546111711 1
1.66662534 1.609216396 -0.1557536454 1
1.667459664 1.60908597 -0.1568959628 1
1.668293989 1.608954591 -0.1580381222 1
1.669128313 1.60882226 -0.1591801222 1
1.669962638 1.608688976 -0.1603219619 1
1.670796962 1.608554739 -0.1614636399 1
1.671631287 1.60841955 -0.1626051552 1
1.672465612 1.608283408 -0.1637465065 1
1.673299936 1.608146314 -0.1648876928 1
1.674134261 1.608008268 -0.1660287128 1
1.674968585 1.607869271 -0.1671695654 1
1.67580291 1.607729321 -0.1683102494 1
1.676637234 1.60758842 -0.1694507636 1
1.677471559 1.607446567 -0.1705911068 1
1.678305884 1.607303763 -0.171731278 1
1.679140208 1.607160008 -0.1728712759 1
1.679974533 1.607015302 -0.1740110993 1
1.680808857 1.606869645 -0.1751507471 1
1.681643182 1.606723037 -0.1762902182 1
1.682477507 1.606575478 -0.1774295113 1
1.683311831 1.606426969 -0.1785686252 1
1.684146156 1.60627751 -0.1797075589 1
1.68498048 1.6061271 -0.1808463111 1
1.685814805 1.605975741 -0.1819848806 1
1.686649129 1.605823431 -0.1831232664 1
1.687483454 1.605670172 -0.1842614671 1
1.688317779 1.605515964 -0.1853994817 1
1.689152103 1.605360806 -0.186537309 1
1.689986428 1.605204698 -0.1876749478 1
1.690820752 1.605047642 -0.1888123969 1
1.691655077 1.604889637 -0.1899496552 1
1.692489401 1.604730683 -0.1910867214 1
1.693323726 1.60457078 -0.1922235945 1
1.694158051 1.604409929 -0.1933602732 1
1.694992375 1.60424813 -0.1944967564 1
1.6958267 1.604085382 -0.1956330428 1
1.696661024 1.603921687 -0.1967691314 1
1.697495349 1.603757044 -0.1979050209 1
1.698329674 1.603591453 -0.1990407102 1
1.699163998 1.603424915 -0.2001761981 1
1.699998323 1.603257429 -0.2013114833 1
1.700832647 1.603088997 -0.2024465649 1
1.701666972 1.602919617 -0.2035814414 1
1.702501296 1.602749291 -0.2047161119 1
1.703335621 1.602578018 -0.2058505751 1
1.704169946 1.602405798 -0.2069848298 1
1.70500427 1.602232633 -0.2081188749 1
1.705838595 1.602058521 -0.2092527092 1
1.706672919 1.601883463 -0.2103863314 1
1.707507244 1.60170746 -0.2115197405 1
1.708341569 1.601530511 -0.2126529352 1
1.709175893 1.601352617 -0.2137859144 1
1.710010218 1.601173778 -0.2149186769 1
1.710844542 1.600993993 -0.2160512216 1
1.711678867 1.600813264 -0.2171835471 1
1.712513191 1.60063159 -0.2183156524 1
1.713347516 1.600448972 -0.2194475363 1
1.714181841 1.600265409 -0.2205791975 1
1.715016165 1.600080902 -0.221710635 1
1.71585049 1.599895452 -0.2228418475 1
1.716684814 1.599709058 -0.2239728339 1
1.717519139 1.59952172 -0.225103593 1
1.718353463 1.599333439 -0.2262341235 1
1.719187788 1.599144215 -0.2273644243 1
1.720022113 1.598954047 -0.2284944943 1
1.720856437 1.598762938 -0.2296243322 1
1.721690762 1.598570885 -0.2307539369 1
1.722525086 1.59837789 -0.2318833072 1
1.723359411 1.598183953 -0.2330124418 1
1.724193736 1.597989074 -0.2341413397 1
1.72502806 1.597793254 -0.2352699996 1
1.725862385 1.597596491 -0.2363984204 1
1.726696709 1.597398788 -0.2375266008 1
1.727531034 1.597200143 -0.2386545397 1
1.728365358 1.597000557 -0.2397822358 1
1.729199683 1.59680003 -0.2409096881 1
1.730034008 1.596598563 -0.2420368953 1
1.730868332 1.596396156 -0.2431638563 1
1.731702657 1.596192808 -0.2442905698 1
1.732536981 1.595988521 -0.2454170346 1
1.733371306 1.595783293 -0.2465432496 1
1.73420563 1.595577126 -0.2476692136 1
1.735039955 1.59537002 -0.2487949255 1
1.73587428 1.595161975 -0.2499203839 1
1.736708604 1.594952991 -0.2510455877 1
1.737542929 1.594743068 -0.2521705358 1
1.738377253 1.594532207 -0.2532952269 1
1.739211578 1.594320407 -0.2544196599 1
1.740045903 1.59410767 -0.2555438336 1
1.740880227 1.593893994 -0.2566677467 1
1.741714552 1.593679381 -0.2577913981 1
1.742548876 1.593463831 -0.2589147866 1
1.743383201 1.593247344 -0.2600379111 1
1.744217525 1.593029919 -0.2611607702 1
1.74505185 1.592811558 -0.2622833629 1
1.745886175 1.59259226 -0.2634056878 1
1.746720499 1.592372026 -0.264527744 1
1.747554824 1.592150856 -0.26564953 1
1.748389148 1.591928751 -0.2667710449 1
1.749223473 1.591705709 -0.2678922872 1
1.750057798 1.591481732 -0.269013256 1
1.750892122 1.591256821 -0.2701339499 1
1.751726447 1.591030974 -0.2712543678 1
1.752560771 1.590804192 -0.2723745084 1
1.753395096 1.590576476 -0.2734943707 1
1.75422942 1.590347826 -0.2746139533 1
1.755063745 1.590118242 -0.2757332552 1
1.75589807 1.589887724 -0.276852275 1
1.756732394 1.589656273 -0.2779710116 1
1.757566719 1.589423888 -0.2790894639 1
1.758401043 1.58919057 -0.2802076305 1
1.759235368 1.58895632 -0.2813255103 1
1.760069692 1.588721137 -0.2824431022 1
1.760904017 1.588485022 -0.2835604049 1
1.761738342 1.588247974 -0.2846774171 1
1.762572666 1.588009995 -0.2857941378 1
1.763406991 1.587771084 -0.2869105657 1
1.764241315 1.587531242 -0.2880266996 1
1.76507564 1.587290469 -0.2891425383 1
1.765909965 1.587048765 -0.2902580806 1
1.766744289 1.58680613 -0.2913733253 1
1.767578614 1.586562565 -0.2924882713 1
1.768412938 1.58631807 -0.2936029172 1
1.769247263 1.586072645 -0.2947172619 1
1.770081587 1.58582629 -0.2958313042 1
1.770915912 1.585579006 -0.2969450429 1
1.771750237 1.585330793 -0.2980584768 1
1.772584561 1.585081651 -0.2991716047 1
1.773418886 1.584831581 -0.3002844254 1
1.77425321 1.584580582 -0.3013969376 1
1.775087535 1.584328655 -0.3025091402 1
1.775921859 1.5840758 -0.3036210319 1
1.776756184 1.583822018 -0.3047326116 1
1.777590509 1.583567309 -0.3058438781 1
1.778424833 1.583311672 -0.3069548301 1
1.779259158 1.583055109 -0.3080654664 1
1.780093482 1.582797619 -0.3091757858 1
1.780927807 1.582539203 -0.3102857872 1
1.781762132 1.582279861 -0.3113954692 1
1.782596456 1.582019593 -0.3125048308 1
1.783430781 1.5817584 -0.3136138706 1
1.784265105 1.581496282 -0.3147225875 1
1.78509943 1.581233239 -0.3158309802 1
1.785933754 1.580969271 -0.3169390476 1
1.786768079 1.580704379 -0.3180467885 1
1.787602404 1.580438562 -0.3191542016 1
1.788436728 1.580171822 -0.3202612856 1
1.789271053 1.579904159 -0.3213680395 1
1.790105377 1.579635572 -0.322474462 1
1.790939702 1.579366062 -0.3235805518 1
1.791774027 1.57909563 -0.3246863078 1
1.792608351 1.578824275 -0.3257917287 1
1.793442676 1.578551998 -0.3268968133 1
1.794277 1.578278799 -0.3280015604 1
1.795111325 1.578004678 -0.3291059689 1
1.795945649 1.577729636 -0.3302100374 1
1.796779974 1.577453674 -0.3313137647 1
1.797614299 1.57717679 -0.3324171497 1
1.798448623 1.576898986 -0.3335201911 1
1.799282948 1.576620262 -0.3346228877 1
1.800117272 1.576340618 -0.3357252383 1
1.800951597 1.576060054 -0.3368272416 1
1.801785921 1.575778572 -0.3379288965 1
1.802620246 1.57549617 -0.3390302017 1
1.803454571 1.575212849 -0.3401311559 1
1.804288895 1.57492861 -0.3412317581 1
1.80512322 1.574643453 -0.3423320069 1
1.805957544 1.574357378 -0.3434319011 1
1.806791869 1.574070386 -0.3445314395 1
1.807626194 1.573782476 -0.3456306208 1
1.808460518 1.57349365 -0.346729444 1
1.809294843 1.573203907 -0.3478279076 1
1.810129167 1.572913247 -0.3489260106 1
1.810963492 1.572621672 -0.3500237516 1
1.811797816 1.57232918 -0.3511211294 1
1.812632141 1.572035774 -0.3522181429 1
1.813466466 1.571741452 -0.3533147908 1
1.81430079 1.571446215 -0.3544110718 1
1.815135115 1.571150064 -0.3555069847 1
1.815969439 1.570852999 -0.3566025284 1
1.816803764 1.57055502 -0.3576977015 1
1.817638088 1.570256127 -0.3587925028 1
1.818472413 1.569956321 -0.3598869312 1
1.819306738 1.569655602 -0.3609809853 1
1.820141062 1.569353971 -0.362074664 1
1.820975387 1.569051427 -0.363167966 1
1.821809711 1.568747971 -0.36426089 1
1.822644036 1.568443603 -0.3653534349 1
1.823478361 1.568138324 -0.3664455994 1
1.824312685 1.567832134 -0.3675373822 1
1.82514701 1.567525034 -0.3686287822 1
1.825981334 1.567217022 -0.3697197981 1
1.826815659 1.566908101 -0.3708104287 1
1.827649983 1.56659827 -0.3719006726 1
1.828484308 1.566287529 -0.3729905287 1
1.829318633 1.56597588 -0.3740799958 1
1.830152957 1.565663321 -0.3751690726 1
1.830987282 1.565349854 -0.3762577579 1
1.831821606 1.565035479 -0.3773460503 1
1.832655931 1.564720196 -0.3784339488 1
1.833490256 1.564404006 -0.379521452 1
1.83432458 1.564086908 -0.3806085586 1
1.835158905 1.563768904 -0.3816952676 1
1.835993229 1.563449993 -0.3827815775 1
1.836827554 1.563130176 -0.3838674872 1
1.837661878 1.562809453 -0.3849529954 1
1.838496203 1.562487824 -0.3860381009 1
1.839330528 1.562165291 -0.3871228024 1
1.840164852 1.561841852 -0.3882070987 1
1.840999177 1.561517509 -0.3892909885 1
1.841833501 1.561192262 -0.3903744706 1
1.842667826 1.560866111 -0.3914575437 1
1.84350215 1.560539057 -0.3925402066 1
1.844336475 1.5602111 -0.393622458 1
1.8451708 1.559882239 -0.3947042968 1
1.846005124 1.559552477 -0.3957857215 1
1.846839449 1.559221812 -0.396866731 1
1.847673773 1.558890246 -0.3979473241 1
1.848508098 1.558557778 -0.3990274994 1
1.849342423 1.558224409 -0.4001072557 1
1.850176747 1.557890139 -0.4011865918 1
1.851011072 1.557554969 -0.4022655064 1
1.851845396 1.557218899 -0.4033439983 1
1.852679721 1.55688193 -0.4044220661 1
1.853514045 1.556544061 -0.4054997087 1
1.85434837 1.556205293 -0.4065769248 1
1.855182695 1.555865627 -0.407653713 1
1.856017019 1.555525062 -0.4087300723 1
1.856851344 1.5551836 -0.4098060012 1
1.857685668 1.55484124 -0.4108814985 1
1.858519993 1.554497983 -0.4119565631 1
1.859354318 1.554153829 -0.4130311935 1
1.860188642 1.553808779 -0.4141053886 1
1.861022967 1.553462833 -0.4151791471 1
1.861857291 1.553115991 -0.4162524677 1
1.862691616 1.552768253 -0.4173253491 1
1.86352594 1.552419621 -0.4183977902 1
1.864360265 1.552070094 -0.4194697895 1
1.86519459 1.551719673 -0.4205413459 1
1.866028914 1.551368358 -0.4216124581 1
1.866863239 1.55101615 -0.4226831248 1
1.867697563 1.550663049 -0.4237533448 1
1.868531888 1.550309055 -0.4248231167 1
1.869366212 1.549954168 -0.4258924394 1
1.870200537 1.54959839 -0.4269613114 1
1.871034862 1.54924172 -0.4280297317 1
1.871869186 1.548884158 -0.4290976988 1
1.872703511 1.548525706 -0.4301652115 1
1.873537835 1.548166364 -0.4312322686 1
1.87437216 1.547806131 -0.4322988687 1
1.875206485 1.547445009 -0.4333650106 1
1.876040809 1.547082997 -0.434430693 1
1.876875134 1.546720096 -0.4354959147 1
1.877709458 1.546356307 -0.4365606743 1
1.878543783 1.54599163 -0.4376249706 1
1.879378107 1.545626065 -0.4386888022 1
1.880212432 1.545259612 -0.439752168 1
1.881046757 1.544892273 -0.4408150666 1
1.881881081 1.544524047 -0.4418774967 1
1.882715406 1.544154934 -0.4429394571 1
1.88354973 1.543784936 -0.4440009465 1
1.884384055 1.543414053 -0.4450619636 1
1.885218379 1.543042284 -0.4461225071 1
1.886052704 1.542669631 -0.4471825757 1
1.886887029 1.542296093 -0.4482421681 1
1.887721353 1.541921672 -0.4493012831 1
1.888555678 1.541546367 -0.4503599193 1
1.889390002 1.54117018 -0.4514180755 1
1.890224327 1.540793109 -0.4524757503 1
1.891058652 1.540415156 -0.4535329426 1
1.891892976 1.540036322 -0.4545896509 1
1.892727301 1.539656606 -0.455645874 1
1.893561625 1.539276009 -0.4567016106 1
1.89439595 1.538894531 -0.4577568595 1
1.895230274 1.538512173 -0.4588116192 1
1.896064599 1.538128936 -0.4598658886 1
1.896898924 1.537744819 -0.4609196662 1
1.897733248 1.537359823 -0.4619729509 1
1.898567573 1.536973948 -0.4630257413 1
1.899401897 1.536587195 -0.4640780361 1
1.900236222 1.536199565 -0.465129834 1
1.901070547 1.535811057 -0.4661811338 1
1.901904871 1.535421672 -0.467231934 1
1.902739196 1.535031411 -0.4682822335 1
1.90357352 1.534640274 -0.4693320308 1
1.904407845 1.534248261 -0.4703813248 1
1.905242169 1.533855372 -0.471430114 1
1.906076494 1.533461609 -0.4724783972 1
1.906910819 1.533066972 -0.4735261731 1
1.907745143 1.53267146 -0.4745734404 1
1.908579468 1.532275075 -0.4756201977 1
1.909413792 1.531877817 -0.4766664437 1
1.910248117 1.531479686 -0.4777121772 1
1.911082441 1.531080683 -0.4787573968 1
1.911916766 1.530680809 -0.4798021012 1
1.912751091 1.530280062 -0.4808462891 1
1.913585415 1.529878445 -0.4818899592 1
1.91441974 1.529475957 -0.4829331101 1
1.915254064 1.529072599 -0.4839757406 1
1.916088389 1.528668371 -0.4850178493 1
1.916922714 1.528263275 -0.4860594349 1
1.917757038 1.527857309 -0.487100496 1
1.918591363 1.527450475 -0.4881410314 1
1.919425687 1.527042773 -0.4891810398 1
1.920260012 1.526634204 -0.4902205198 1
1.921094336 1.526224767 -0.49125947 1
1.921928661 1.525814464 -0.4922978893 1
1.922762986 1.525403295 -0.4933357761 1
1.92359731 1.52499126 -0.4943731293 1
1.924431635 1.52457836 -0.4954099474 1
1.925265959 1.524164595 -0.4964462292 1
1.926100284 1.523749965 -0.4974819734 1
1.926934608 1.523334472 -0.4985171785 1
1.927768933 1.522918115 -0.4995518433 1
1.928603258 1.522500895 -0.5005859663 1
1.929437582 1.522082813 -0.5016195464 1
1.930271907 1.521663868 -0.5026525822 1
1.931106231 1.521244062 -0.5036850722 1
1.931940556 1.520823395 -0.5047170153 1
1.932774881 1.520401867 -0.5057484099 1
1.933609205 1.519979478 -0.5067792549 1
1.93444353 1.51955623 -0.5078095489 1
1.935277854 1.519132123 -0.5088392904 1
1.936112179 1.518707156 -0.5098684782 1
1.936946503 1.518281331 -0.510897111 1
1.937780828 1.517854648 -0.5119251874 1
1.938615153 1.517427108 -0.512952706 1
1.939449477 1.51699871 -0.5139796655 1
1.940283802 1.516569456 -0.5150060645 1
1.941118126 1.516139346 -0.5160319017 1
1.941952451 1.51570838 -0.5170571758 1
1.942786776 1.515276559 -0.5180818854 1
1.9436211 1.514843883 -0.5191060291 1
1.944455425 1.514410353 -0.5201296056 1
1.945289749 1.51397597 -0.5211526136 1
1.946124074 1.513540733 -0.5221750516 1
1.946958398 1.513104643 -0.5231969184 1
1.947792723 1.512667701 -0.5242182125 1
1.948627048 1.512229907 -0.5252389326 1
1.949461372 1.511791261 -0.5262590774 1
1.950295697 1.511351765 -0.5272786454 1
1.951130021 1.510911418 -0.5282976354 1
1.951964346 1.510470222 -0.5293160459 1
1.95279867 1.510028176 -0.5303338756 1
1.953632995 1.509585281 -0.5313511231 1
1.95446732 1.509141537 -0.5323677871 1
1.955301644 1.508696946 -0.5333838662 1
1.956135969 1.508251507 -0.534399359 1
1.956970293 1.507805221 -0.5354142642 1
1.957804618 1.507358089 -0.5364285803 1
1.958638943 1.50691011 -0.5374423061 1
1.959473267 1.506461286 -0.53845544 1
1.960307592 1.506011617 -0.5394679809 1
1.961141916 1.505561103 -0.5404799272 1
1.961976241 1.505109746 -0.5414912776 1
1.962810565 1.504657545 -0.5425020307 1
1.96364489 1.5042045 -0.5435121851 1
1.964479215 1.503750614 -0.5445217396 1
1.965313539 1.503295885 -0.5455306926 1
1.966147864 1.502840315 -0.5465390428 1
1.966982188 1.502383903 -0.5475467887 1
1.967816513 1.501926651 -0.5485539292 1
1.968650837 1.501468559 -0.5495604626 1
1.969485162 1.501009628 -0.5505663877 1
1.970319487 1.500549857 -0.551571703 1
1.971153811 1.500089248 -0.5525764072 1
1.971988136 1.499627801 -0.5535804989 1
1.97282246 1.499165517 -0.5545839767 1
1.973656785 1.498702395 -0.5555868391 1
1.97449111 1.498238437 -0.5565890848 1
1.975325434 1.497773644 -0.5575907124 1
1.976159759 1.497308014 -0.5585917205 1
1.976994083 1.49684155 -0.5595921076 1
1.977828408 1.496374252 -0.5605918725 1
1.978662732 1.495906119 -0.5615910136 1
1.979497057 1.495437153 -0.5625895296 1
1.980331382 1.494967355 -0.563587419 1
1.981165706 1.494496724 -0.5645846805 1
1.982000031 1.494025261 -0.5655813127 1
1.982834355 1.493552967 -0.5665773141 1
1.98366868 1.493079843 -0.5675726834 1
1.984503005 1.492605888 -0.568567419 1
1.985337329 1.492131103 -0.5695615197 1
1.986171654 1.49165549 -0.570554984 1
1.987005978 1.491179047 -0.5715478104 1
1.987840303 1.490701777 -0.5725399976 1
1.988674627 1.490223679 -0.5735315441 1
1.989508952 1.489744754 -0.5745224485 1
1.990343277 1.489265003 -0.5755127094 1
1.991177601 1.488784426 -0.5765023254 1
1.992011926 1.488303023 -0.5774912951 1
1.99284625 1.487820796 -0.5784796169 1
1.993680575 1.487337744 -0.5794672895 1
1.994514899 1.486853868 -0.5804543115 1
1.995349224 1.486369169 -0.5814406814 1
1.996183549 1.485883648 -0.5824263979 1
1.997017873 1.485397304 -0.5834114593 1
1.997852198 1.484910139 -0.5843958644 1
1.998686522 1.484422153 -0.5853796117 1
1.999520847 1.483933346 -0.5863626998 1
2.000355172 1.483443719 -0.5873451271 1
2.001189496 1.482953273 -0.5883268923 1
2.002023821 1.482462008 -0.589307994 1
2.002858145 1.481969925 -0.5902884306 1
2.00369247 1.481477024 -0.5912682008 1
2.004526794 1.480983306 -0.5922473031 1
2.005361119 1.480488771 -0.593225736 1
2.006195444 1.479993421 -0.5942034981 1
2.007029768 1.479497254 -0.5951805879 1
2.007864093 1.479000273 -0.5961570041 1
2.008698417 1.478502478 -0.597132745 1
2.009532742 1.478003868 -0.5981078094 1
2.010367067 1.477504446 -0.5990821956 1
2.011201391 1.477004211 -0.6000559024 1
2.012035716 1.476503163 -0.6010289281 1
2.01287004 1.476001304 -0.6020012713 1
2.013704365 1.475498634 -0.6029729307 1
2.014538689 1.474995154 -0.6039439046 1
2.015373014 1.474490864 -0.6049141917 1
2.016207339 1.473985765 -0.6058837904 1
2.017041663 1.473479857 -0.6068526994 1
2.017875988 1.472973141 -0.6078209171 1
2.018710312 1.472465617 -0.608788442 1
2.019544637 1.471957287 -0.6097552727 1
2.020378961 1.47144815 -0.6107214077 1
2.021213286 1.470938207 -0.6116868456 1
2.022047611 1.470427459 -0.6126515848 1
2.022881935 1.469915907 -0.6136156238 1
2.02371626 1.46940355 -0.6145789612 1
2.024550584 1.46889039 -0.6155415956 1
2.025384909 1.468376427 -0.6165035253 1
2.026219234 1.467861662 -0.6174647489 1
2.027053558 1.467346096 -0.618425265 1
2.027887883 1.466829728 -0.619385072 1
2.028722207 1.466312559 -0.6203441685 1
2.029556532 1.465794591 -0.6213025529 1
2.030390856 1.465275824 -0.6222602237 1
2.031225181 1.464756257 -0.6232171796 1
2.032059506 1.464235893 -0.6241734188 1
2.03289383 1.463714731 -0.62512894 1
2.033728155 1.463192772 -0.6260837417 1
2.034562479 1.462670017 -0.6270378223 1
2.035396804 1.462146466 -0.6279911803 1
2.036231128 1.46162212 -0.6289438142 1
2.037065453 1.46109698 -0.6298957226 1
2.037899778 1.460571046 -0.6308469039 1
2.038734102 1.460044318 -0.6317973565 1
2.039568427 1.459516798 -0.632747079 1
2.040402751 1.458988485 -0.6336960699 1
2.041237076 1.458459382 -0.6346443276 1
2.042071401 1.457929487 -0.6355918506 1
2.042905725 1.457398802 -0.6365386374 1
2.04374005 1.456867327 -0.6374846864 1
2.044574374 1.456335064 -0.6384299962 1
2.045408699 1.455802012 -0.6393745652 1
2.046243023 1.455268172 -0.6403183918 1
2.047077348 1.454733545 -0.6412614746 1
2.047911673 1.454198132 -0.642203812 1
2.048745997 1.453661933 -0.6431454025 1
2.049580322 1.453124948 -0.6440862445 1
2.050414646 1.452587179 -0.6450263365 1
2.051248971 1.452048626 -0.6459656769 1
2.052083296 1.451509289 -0.6469042642 1
2.05291762 1.45096917 -0.6478420969 1
2.053751945 1.450428268 -0.6487791734 1
2.054586269 1.449886585 -0.6497154922 1
2.055420594 1.449344121 -0.6506510517 1
2.056254918 1.448800877 -0.6515858503 1
2.057089243 1.448256853 -0.6525198865 1
2.057923568 1.44771205 -0.6534531587 1
2.058757892 1.447166469 -0.6543856655 1
2.059592217 1.446620111 -0.6553174051 1
2.060426541 1.446072975 -0.6562483761 1
2.061260866 1.445525062 -0.6571785769 1
2.06209519 1.444976374 -0.6581080059 1
2.062929515 1.444426911 -0.6590366615 1
2.06376384 1.443876674 -0.6599645423 1
2.064598164 1.443325662 -0.6608916465 1
2.065432489 1.442773878 -0.6618179727 1
2.066266813 1.44222132 -0.6627435192 1
2.067101138 1.441667991 -0.6636682845 1
2.067935463 1.441113891 -0.6645922669 1
2.068769787 1.44055902 -0.665515465 1
2.069604112 1.44000338 -0.6664378771 1
2.070438436 1.43944697 -0.6673595016 1
2.071272761 1.438889791 -0.668280337 1
2.072107085 1.438331844 -0.6692003816 1
2.07294141 1.43777313 -0.6701196338 1
2.073775735 1.43721365 -0.6710380921 1
2.074610059 1.436653404 -0.6719557549 1
2.075444384 1.436092392 -0.6728726205 1
2.076278708 1.435530615 -0.6737886874 1
2.077113033 1.434968075 -0.6747039539 1
2.077947357 1.434404771 -0.6756184184 1
2.078781682 1.433840705 -0.6765320794 1
2.079616007 1.433275877 -0.6774449351 1
2.080450331 1.432710288 -0.6783569841 1
2.081284656 1.432143937 -0.6792682247 1
2.08211898 1.431576827 -0.6801786552 1
2.082953305 1.431008958 -0.6810882741 1
2.08378763 1.43044033 -0.6819970797 1
2.084621954 1.429870944 -0.6829050704 1
2.085456279 1.429300801 -0.6838122445 1
2.086290603 1.428729902 -0.6847186005 1
2.087124928 1.428158247 -0.6856241367 1
2.087959252 1.427585836 -0.6865288514 1
2.088793577 1.427012671 -0.6874327431 1
2.089627902 1.426438752 -0.6883358101 1
2.090462226 1.42586408 -0.6892380508 1
2.091296551 1.425288656 -0.6901394634 1
2.092130875 1.42471248 -0.6910400464 1
2.0929652 1.424135553 -0.6919397981 1
2.093799525 1.423557875 -0.6928387169 1
2.094633849 1.422979448 -0.6937368011 1
2.095468174 1.422400272 -0.694634049 1
2.096302498 1.421820348 -0.6955304591 1
2.097136823 1.421239676 -0.6964260295 1
2.097971147 1.420658258 -0.6973207588 1
2.098805472 1.420076093 -0.6982146451 1
2.099639797 1.419493182 -0.6991076869 1
2.100474121 1.418909528 -0.6999998824 1
2.101308446 1.418325128 -0.7008912301 1
2.10214277 1.417739986 -0.7017817281 1
2.102977095 1.417154101 -0.7026713749 1
2.103811419 1.416567474 -0.7035601688 1
2.104645744 1.415980106 -0.704448108 1
2.105480069 1.415391998 -0.705335191 1
2.106314393 1.41480315 -0.7062214159 1
2.107148718 1.414213562 -0.7071067812 1
2.107148718 1.414213562 -0.7071067812 0


==> figs/traj_seg3.dat <==
t b bd u
2.107982746 1.413623938 -0.7068117231 0
2.108816775 1.41303456 -0.7065162957 0
2.109650803 1.412445429 -0.7062204984 0
2.110484831 1.411856545 -0.7059243309 0
2.11131886 1.411267907 -0.7056277926 0
2.112152888 1.410679518 -0.705330883 0
2.112986916 1.410091376 -0.7050336019 0
2.113820945 1.409503482 -0.7047359485 0
2.114654973 1.408915836 -0.7044379226 0
2.115489001 1.408328439 -0.7041395236 0
2.11632303 1.407741292 -0.7038407511 0
2.117157058 1.407154393 -0.7035416046 0
2.117991086 1.406567744 -0.7032420836 0
2.118825115 1.405981346 -0.7029421877 0
2.119659143 1.405395197 -0.7026419164 0
2.120493172 1.404809299 -0.7023412693 0
2.1213272 1.404223652 -0.7020402458 0
2.122161228 1.403638256 -0.7017388456 0
2.122995257 1.403053112 -0.701437068 0
2.123829285 1.40246822 -0.7011349128 0
2.124663313 1.401883579 -0.7008323794 0
2.125497342 1.401299192 -0.7005294673 0
2.12633137 1.400715057 -0.700226176 0
2.127165398 1.400131175 -0.6999225052 0
2.127999427 1.399547546 -0.6996184543 0
2.128833455 1.398964172 -0.6993140229 0
2.129667483 1.398381051 -0.6990092105 0
2.130501512 1.397798185 -0.6987040166 0
2.13133554 1.397215573 -0.6983984408 0
2.132169569 1.396633217 -0.6980924825 0
2.133003597 1.396051115 -0.6977861414 0
2.133837625 1.39546927 -0.6974794169 0
2.134671654 1.39488768 -0.6971723086 0
2.135505682 1.394306347 -0.696864816 0
2.13633971 1.39372527 -0.6965569386 0
2.137173739 1.393144451 -0.696248676 0
2.138007767 1.392563888 -0.6959400276 0
2.138841795 1.391983583 -0.6956309931 0
2.139675824 1.391403536 -0.695321572 0
2.140509852 1.390823748 -0.6950117637 0
2.14134388 1.390244217 -0.6947015678 0
2.142177909 1.389664946 -0.6943909838 0
2.143011937 1.389085934 -0.6940800113 0
2.143845966 1.388507181 -0.6937686497 0
2.144679994 1.387928689 -0.6934568987 0
2.145514022 1.387350456 -0.6931447576 0
2.146348051 1.386772484 -0.6928322262 0
2.147182079 1.386194773 -0.6925193038 0
2.148016107 1.385617323 -0.69220599 0
2.148850136 1.385040134 -0.6918922843 0
2.149684164 1.384463207 -0.6915781863 0
2.150518192 1.383886542 -0.6912636955 0
2.151352221 1.38331014 -0.6909488114 0
2.152186249 1.382734001 -0.6906335335 0
2.153020277 1.382158124 -0.6903178613 0
2.153854306 1.381582511 -0.6900017944 0
2.154688334 1.381007162 -0.6896853323 0
2.155522362 1.380432077 -0.6893684745 0
2.156356391 1.379857257 -0.6890512206 0
2.157190419 1.379282701 -0.68873357 0
2.158024448 1.37870841 -0.6884155222 0
2.158858476 1.378134385 -0.6880970769 0
2.159692504 1.377560625 -0.6877782335 0
2.160526533 1.376987132 -0.6874589916 0
2.161360561 1.376413905 -0.6871393506 0
2.162194589 1.375840945 -0.6868193101 0
2.163028618 1.375268251 -0.6864988697 0
2.163862646 1.374695826 -0.6861780287 0
2.164696674 1.374123668 -0.6858567868 0
2.165530703 1.373551778 -0.6855351435 0
2.166364731 1.372980156 -0.6852130982 0
2.167198759 1.372408804 -0.6848906506 0
2.168032788 1.37183772 -0.6845678 0
2.168866816 1.371266906 -0.6842445461 0
2.169700845 1.370696361 -0.6839208884 0
2.170534873 1.370126087 -0.6835968264 0
2.171368901 1.369556083 -0.6832723596 0
2.17220293 1.36898635 -0.6829474874 0
2.173036958 1.368416888 -0.6826222096 0
2.173870986 1.367847698 -0.6822965254 0
2.174705015 1.367278779 -0.6819704346 0
2.175539043 1.366710132 -0.6816439365 0
2.176373071 1.366141758 -0.6813170307 0
2.1772071 1.365573657 -0.6809897168 0
2.178041128 1.365005829 -0.6806619942 0
2.178875156 1.364438274 -0.6803338625 0
2.179709185 1.363870994 -0.6800053211 0
2.180543213 1.363303987 -0.6796763696 0
2.181377242 1.362737255 -0.6793470075 0
2.18221127 1.362170798 -0.6790172344 0
2.183045298 1.361604616 -0.6786870496 0
2.183879327 1.361038709 -0.6783564529 0
2.184713355 1.360473079 -0.6780254436 0
2.185547383 1.359907725 -0.6776940212 0
2.186381412 1.359342647 -0.6773621854 0
2.18721544 1.358777846 -0.6770299356 0
2.188049468 1.358213323 -0.6766972713 0
2.188883497 1.357649077 -0.6763641921 0
2.189717525 1.357085109 -0.6760306974 0
2.190551553 1.35652142 -0.6756967867 0
2.191385582 1.355958009 -0.6753624597 0
2.19221961 1.355394877 -0.6750277157 0
2.193053639 1.354832024 -0.6746925544 0
2.193887667 1.354269451 -0.6743569752 0
2.194721695 1.353707159 -0.6740209776 0
2.195555724 1.353145146 -0.6736845612 0
2.196389752 1.352583415 -0.6733477255 0
2.19722378 1.352021964 -0.6730104699 0
2.198057809 1.351460795 -0.672672794 0
2.198891837 1.350899908 -0.6723346973 0
2.199725865 1.350339303 -0.6719961793 0
2.200559894 1.34977898 -0.6716572396 0
2.201393922 1.349218941 -0.6713178776 0
2.20222795 1.348659184 -0.6709780928 0
2.203061979 1.348099711 -0.6706378849 0
2.203896007 1.347540522 -0.6702972531 0
2.204730036 1.346981618 -0.6699561972 0
2.205564064 1.346422997 -0.6696147166 0
2.206398092 1.345864662 -0.6692728108 0
2.207232121 1.345306613 -0.6689304793 0
2.208066149 1.344748848 -0.6685877216 0
2.208900177 1.34419137 -0.6682445373 0
2.209734206 1.343634179 -0.6679009259 0
2.210568234 1.343077274 -0.6675568868 0
2.211402262 1.342520656 -0.6672124196 0
2.212236291 1.341964326 -0.6668675238 0
2.213070319 1.341408283 -0.6665221989 0
2.213904347 1.340852529 -0.6661764444 0
2.214738376 1.340297063 -0.6658302598 0
2.215572404 1.339741887 -0.6654836446 0
2.216406433 1.339186999 -0.6651365984 0
2.217240461 1.338632401 -0.6647891206 0
2.218074489 1.338078093 -0.6644412108 0
2.218908518 1.337524076 -0.6640928685 0
2.219742546 1.336970349 -0.6637440932 0
2.220576574 1.336416913 -0.6633948843 0
2.221410603 1.335863769 -0.6630452415 0
2.222244631 1.335310916 -0.6626951641 0
2.223078659 1.334758356 -0.6623446518 0
2.223912688 1.334206088 -0.661993704 0
2.224746716 1.333654113 -0.6616423203 0
2.225580744 1.333102431 -0.6612905001 0
2.226414773 1.332551043 -0.660938243 0
2.227248801 1.331999949 -0.6605855484 0
2.22808283 1.331449149 -0.660232416 0
2.228916858 1.330898644 -0.6598788451 0
2.229750886 1.330348434 -0.6595248353 0
2.230584915 1.329798519 -0.6591703861 0
2.231418943 1.3292489 -0.658815497 0
2.232252971 1.328699577 -0.6584601676 0
2.233087 1.328150551 -0.6581043973 0
2.233921028 1.327601822 -0.6577481856 0
2.234755056 1.32705339 -0.6573915321 0
2.235589085 1.326505256 -0.6570344363 0
2.236423113 1.32595742 -0.6566768976 0
2.237257141 1.325409882 -0.6563189156 0
2.23809117 1.324862643 -0.6559604898 0
2.238925198 1.324315703 -0.6556016197 0
2.239759227 1.323769062 -0.6552423048 0
2.240593255 1.323222721 -0.6548825446 0
2.241427283 1.322676681 -0.6545223387 0
2.242261312 1.322130941 -0.6541616865 0
2.24309534 1.321585502 -0.6538005875 0
2.243929368 1.321040365 -0.6534390413 0
2.244763397 1.320495529 -0.6530770473 0
2.245597425 1.319950995 -0.6527146052 0
2.246431453 1.319406764 -0.6523517143 0
2.247265482 1.318862836 -0.6519883742 0
2.24809951 1.318319211 -0.6516245843 0
2.248933538 1.317775889 -0.6512603443 0
2.249767567 1.317232872 -0.6508956536 0
2.250601595 1.316690158 -0.6505305118 0
2.251435624 1.31614775 -0.6501649183 0
2.252269652 1.315605647 -0.6497988726 0
2.25310368 1.315063849 -0.6494323742 0
2.253937709 1.314522357 -0.6490654228 0
2.254771737 1.313981171 -0.6486980177 0
2.255605765 1.313440292 -0.6483301585 0
2.256439794 1.31289972 -0.6479618446 0
2.257273822 1.312359455 -0.6475930757 0
2.25810785 1.311819498 -0.6472238512 0
2.258941879 1.311279849 -0.6468541706 0
2.259775907 1.310740508 -0.6464840335 0
2.260609935 1.310201477 -0.6461134392 0
2.261443964 1.309662755 -0.6457423875 0
2.262277992 1.309124342 -0.6453708777 0
2.263112021 1.30858624 -0.6449989093 0
2.263946049 1.308048447 -0.644626482 0
2.264780077 1.307510966 -0.6442535951 0
2.265614106 1.306973796 -0.6438802482 0
2.266448134 1.306436937 -0.6435064408 0
2.267282162 1.305900391 -0.6431321725 0
2.268116191 1.305364157 -0.6427574427 0
2.268950219 1.304828235 -0.6423822509 0
2.269784247 1.304292627 -0.6420065967 0
2.270618276 1.303757332 -0.6416304795 0
2.271452304 1.303222351 -0.6412538989 0
2.272286332 1.302687684 -0.6408768544 0
2.273120361 1.302153332 -0.6404993455 0
2.273954389 1.301619295 -0.6401213717 0
2.274788418 1.301085573 -0.6397429325 0
2.275622446 1.300552168 -0.6393640275 0
2.276456474 1.300019078 -0.6389846561 0
2.277290503 1.299486305 -0.6386048178 0
2.278124531 1.298953849 -0.6382245122 0
2.278958559 1.298421711 -0.6378437388 0
2.279792588 1.29788989 -0.6374624971 0
2.280626616 1.297358387 -0.6370807866 0
2.281460644 1.296827203 -0.6366986068 0
2.282294673 1.296296338 -0.6363159572 0
2.283128701 1.295765792 -0.6359328373 0
2.283962729 1.295235566 -0.6355492468 0
2.284796758 1.29470566 -0.6351651849 0
2.285630786 1.294176075 -0.6347806514 0
2.286464815 1.29364681 -0.6343956456 0
2.287298843 1.293117867 -0.6340101672 0
2.288132871 1.292589245 -0.6336242156 0
2.2889669 1.292060946 -0.6332377903 0
2.289800928 1.291532969 -0.6328508908 0
2.290634956 1.291005315 -0.6324635167 0
2.291468985 1.290477984 -0.6320756675 0
2.292303013 1.289950977 -0.6316873427 0
2.293137041 1.289424294 -0.6312985418 0
2.29397107 1.288897935 -0.6309092643 0
2.294805098 1.288371901 -0.6305195098 0
2.295639126 1.287846193 -0.6301292777 0
2.296473155 1.28732081 -0.6297385675 0
2.297307183 1.286795753 -0.6293473789 0
2.298141212 1.286271023 -0.6289557112 0
2.29897524 1.28574662 -0.6285635641 0
2.299809268 1.285222544 -0.628170937 0
2.300643297 1.284698795 -0.6277778295 0
2.301477325 1.284175375 -0.627384241 0
2.302311353 1.283652283 -0.6269901711 0
2.303145382 1.28312952 -0.6265956193 0
2.30397941 1.282607086 -0.6262005852 0
2.304813438 1.282084982 -0.6258050681 0
2.305647467 1.281563208 -0.6254090678 0
2.306481495 1.281041764 -0.6250125836 0
2.307315523 1.280520651 -0.6246156151 0
2.308149552 1.27999987 -0.6242181618 0
2.30898358 1.27947942 -0.6238202233 0
2.309817609 1.278959303 -0.623421799 0
2.310651637 1.278439517 -0.6230228885 0
2.311485665 1.277920065 -0.6226234912 0
2.312319694 1.277400946 -0.6222236068 0
2.313153722 1.276882161 -0.6218232348 0
2.31398775 1.27636371 -0.6214223745 0
2.314821779 1.275845593 -0.6210210257 0
2.315655807 1.275327812 -0.6206191878 0
2.316489835 1.274810366 -0.6202168603 0
2.317323864 1.274293255 -0.6198140427 0
2.318157892 1.273776481 -0.6194107346 0
2.31899192 1.273260043 -0.6190069355 0
2.319825949 1.272743942 -0.6186026449 0
2.320659977 1.272228179 -0.6181978624 0
2.321494006 1.271712753 -0.6177925874 0
2.322328034 1.271197666 -0.6173868195 0
2.323162062 1.270682917 -0.6169805582 0
2.323996091 1.270168508 -0.616573803 0
2.324830119 1.269654437 -0.6161665536 0
2.325664147 1.269140707 -0.6157588093 0
2.326498176 1.268627317 -0.6153505697 0
2.327332204 1.268114267 -0.6149418344 0
2.328166232 1.267601559 -0.6145326028 0
2.329000261 1.267089192 -0.6141228745 0
2.329834289 1.266577167 -0.6137126491 0
2.330668317 1.266065485 -0.613301926 0
2.331502346 1.265554145 -0.6128907048 0
2.332336374 1.265043149 -0.612478985 0
2.333170403 1.264532496 -0.6120667661 0
2.334004431 1.264022187 -0.6116540477 0
2.334838459 1.263512222 -0.6112408294 0
2.335672488 1.263002602 -0.6108271105 0
2.336506516 1.262493328 -0.6104128907 0
2.337340544 1.261984399 -0.6099981695 0
2.338174573 1.261475817 -0.6095829464 0
2.339008601 1.26096758 -0.609167221 0
2.339842629 1.260459691 -0.6087509928 0
2.340676658 1.259952149 -0.6083342613 0
2.341510686 1.259444955 -0.607917026 0
2.342344714 1.258938109 -0.6074992866 0
2.343178743 1.258431612 -0.6070810424 0
2.344012771 1.257925464 -0.6066622932 0
2.3448468 1.257419665 -0.6062430383 0
2.345680828 1.256914216 -0.6058232773 0
2.346514856 1.256409118 -0.6054030099 0
2.347348885 1.25590437 -0.6049822354 0
2.348182913 1.255399973 -0.6045609535 0
2.349016941 1.254895928 -0.6041391636 0
2.34985097 1.254392235 -0.6037168654 0
2.350684998 1.253888894 -0.6032940583 0
2.351519026 1.253385906 -0.602870742 0
2.352353055 1.252883272 -0.6024469158 0
2.353187083 1.252380991 -0.6020225795 0
2.354021111 1.251879064 -0.6015977325 0
2.35485514 1.251377492 -0.6011723743 0
2.355689168 1.250876275 -0.6007465045 0
2.356523197 1.250375413 -0.6003201227 0
2.357357225 1.249874907 -0.5998932283 0
2.358191253 1.249374757 -0.599465821 0
2.359025282 1.248874964 -0.5990379003 0
2.35985931 1.248375528 -0.5986094657 0
2.360693338 1.24787645 -0.5981805167 0
2.361527367 1.247377729 -0.597751053 0
2.362361395 1.246879367 -0.597321074 0
2.363195423 1.246381364 -0.5968905794 0
2.364029452 1.24588372 -0.5964595686 0
2.36486348 1.245386436 -0.5960280411 0
2.365697508 1.244889511 -0.5955959967 0
2.366531537 1.244392948 -0.5951634347 0
2.367365565 1.243896745 -0.5947303548 0
2.368199594 1.243400904 -0.5942967565 0
2.369033622 1.242905425 -0.5938626393 0
2.36986765 1.242410308 -0.5934280028 0
2.370701679 1.241915553 -0.5929928466 0
2.371535707 1.241421162 -0.5925571702 0
2.372369735 1.240927134 -0.5921209732 0
2.373203764 1.240433471 -0.591684255 0
2.374037792 1.239940172 -0.5912470154 0
2.37487182 1.239447237 -0.5908092537 0
2.375705849 1.238954669 -0.5903709697 0
2.376539877 1.238462465 -0.5899321628 0
2.377373905 1.237970628 -0.5894928326 0
2.378207934 1.237479158 -0.5890529786 0
2.379041962 1.236988055 -0.5886126004 0
2.379875991 1.236497319 -0.5881716977 0
2.380710019 1.236006951 -0.5877302698 0
2.381544047 1.235516952 -0.5872883165 0
2.382378076 1.235027321 -0.5868458372 0
2.383212104 1.23453806 -0.5864028315 0
2.384046132 1.234049168 -0.585959299 0
2.384880161 1.233560647 -0.5855152393 0
2.385714189 1.233072496 -0.5850706519 0
2.386548217 1.232584716 -0.5846255363 0
2.387382246 1.232097307 -0.5841798922 0
2.388216274 1.231610271 -0.5837337191 0
2.389050302 1.231123606 -0.5832870165 0
2.389884331 1.230637315 -0.5828397842 0
2.390718359 1.230151397 -0.5823920215 0
2.391552388 1.229665852 -0.5819437281 0
2.392386416 1.229180682 -0.5814949035 0
2.393220444 1.228695886 -0.5810455474 0
2.394054473 1.228211465 -0.5805956593 0
2.394888501 1.227727419 -0.5801452387 0
2.395722529 1.22724375 -0.5796942853 0
2.396556558 1.226760457 -0.5792427986 0
2.397390586 1.22627754 -0.5787907782 0
2.398224614 1.225795001 -0.5783382236 0
2.399058643 1.225312839 -0.5778851345 0
2.399892671 1.224831056 -0.5774315105 0
2.400726699 1.224349651 -0.576977351 0
2.401560728 1.223868625 -0.5765226557 0
2.402394756 1.223387979 -0.5760674242 0
2.403228785 1.222907712 -0.575611656 0
2.404062813 1.222427826 -0.5751553507 0
2.404896841 1.221948321 -0.5746985079 0
2.40573087 1.221469196 -0.5742411272 0
2.406564898 1.220990454 -0.5737832082 0
2.407398926 1.220512094 -0.5733247504 0
2.408232955 1.220034116 -0.5728657535 0
2.409066983 1.219556521 -0.572406217 0
2.409901011 1.21907931 -0.5719461406 0
2.41073504 1.218602483 -0.5714855237 0
2.411569068 1.21812604 -0.5710243661 0
2.412403096 1.217649982 -0.5705626672 0
2.413237125 1.217174309 -0.5701004267 0
2.414071153 1.216699022 -0.5696376441 0
2.414905182 1.216224121 -0.5691743192 0
2.41573921 1.215749607 -0.5687104514 0
2.416573238 1.21527548 -0.5682460403 0
2.417407267 1.214801741 -0.5677810856 0
2.418241295 1.214328389 -0.5673155869 0
2.419075323 1.213855426 -0.5668495436 0
2.419909352 1.213382852 -0.5663829556 0
2.42074338 1.212910668 -0.5659158222 0
2.421577408 1.212438873 -0.5654481432 0
2.422411437 1.211967468 -0.5649799182 0
2.423245465 1.211496454 -0.5645111467 0
2.424079493 1.211025832 -0.5640418284 0
2.424913522 1.210555601 -0.5635719628 0
2.42574755 1.210085762 -0.5631015496 0
2.426581579 1.209616316 -0.5626305883 0
2.427415607 1.209147262 -0.5621590786 0
2.428249635 1.208678603 -0.5616870201 0
2.429083664 1.208210337 -0.5612144124 0
2.429917692 1.207742465 -0.5607412551 0
2.43075172 1.207274989 -0.5602675479 0
2.431585749 1.206807907 -0.5597932902 0
2.432419777 1.206341222 -0.5593184818 0
2.433253805 1.205874933 -0.5588431223 0
2.434087834 1.20540904 -0.5583672113 0
2.434921862 1.204943545 -0.5578907483 0
2.43575589 1.204478447 -0.557413733 0
2.436589919 1.204013747 -0.5569361651 0
2.437423947 1.203549446 -0.5564580442 0
2.438257976 1.203085544 -0.5559793698 0
2.439092004 1.202622041 -0.5555001416 0
2.439926032 1.202158938 -0.5550203592 0
2.440760061 1.201696236 -0.5545400223 0
2.441594089 1.201233934 -0.5540591304 0
2.442428117 1.200772034 -0.5535776833 0
2.443262146 1.200310535 -0.5530956804 0
2.444096174 1.199849439 -0.5526131216 0
2.444930202 1.199388745 -0.5521300063 0
2.445764231 1.198928455 -0.5516463342 0
2.446598259 1.198468568 -0.551162105 0
2.447432287 1.198009085 -0.5506773183 0
2.448266316 1.197550007 -0.5501919737 0
2.449100344 1.197091334 -0.5497060708 0
2.449934373 1.196633066 -0.5492196094 0
2.450768401 1.196175205 -0.5487325889 0
2.451602429 1.195717749 -0.5482450092 0
2.452436458 1.195260701 -0.5477568698 0
2.453270486 1.19480406 -0.5472681703 0
2.454104514 1.194347827 -0.5467789104 0
2.454938543 1.193892002 -0.5462890898 0
2.455772571 1.193436586 -0.5457987081 0
2.456606599 1.192981579 -0.5453077649 0
2.457440628 1.192526982 -0.5448162599 0
2.458274656 1.192072795 -0.5443241928 0
2.459108684 1.191619018 -0.5438315631 0
2.459942713 1.191165653 -0.5433383706 0
2.460776741 1.190712699 -0.5428446149 0
2.46161077 1.190260158 -0.5423502956 0
2.462444798 1.189808028 -0.5418554124 0
2.463278826 1.189356312 -0.541359965 0
2.464112855 1.188905009 -0.5408639531 0
2.464946883 1.188454121 -0.5403673762 0
2.465780911 1.188003646 -0.5398702341 0
2.46661494 1.187553587 -0.5393725263 0
2.467448968 1.187103942 -0.5388742527 0
2.468282996 1.186654714 -0.5383754128 0
2.469117025 1.186205902 -0.5378760063 0
2.469951053 1.185757506 -0.5373760329 0
2.470785081 1.185309528 -0.5368754922 0
2.47161911 1.184861968 -0.5363743839 0
2.472453138 1.184414825 -0.5358727078 0
2.473287167 1.183968102 -0.5353704634 0
2.474121195 1.183521797 -0.5348676504 0
2.474955223 1.183075912 -0.5343642685 0
2.475789252 1.182630448 -0.5338603175 0
2.47662328 1.182185403 -0.5333557969 0
2.477457308 1.18174078 -0.5328507065 0
2.478291337 1.181296578 -0.5323450459 0
2.479125365 1.180852798 -0.5318388148 0
2.479959393 1.180409441 -0.5313320129 0
2.480793422 1.179966507 -0.53082464 0
2.48162745 1.179523996 -0.5303166956 0
2.482461478 1.179081909 -0.5298081794 0
2.483295507 1.178640246 -0.5292990913 0
2.484129535 1.178199008 -0.5287894308 0
2.484963563 1.177758195 -0.5282791976 0
2.485797592 1.177317808 -0.5277683915 0
2.48663162 1.176877848 -0.5272570121 0
2.487465649 1.176438314 -0.5267450592 0
2.488299677 1.175999207 -0.5262325324 0
2.489133705 1.175560528 -0.5257194314 0
2.489967734 1.175122278 -0.525205756 0
2.490801762 1.174684455 -0.5246915058 0
2.49163579 1.174247063 -0.5241766806 0
2.492469819 1.173810099 -0.5236612801 0
2.493303847 1.173373566 -0.5231453039 0
2.494137875 1.172937463 -0.5226287518 0
2.494971904 1.172501792 -0.5221116235 0
2.495805932 1.172066552 -0.5215939187 0
2.49663996 1.171631744 -0.5210756371 0
2.497473989 1.171197368 -0.5205567785 0
2.498308017 1.170763426 -0.5200373425 0
2.499142046 1.170329917 -0.519517329 0
2.499976074 1.169896841 -0.5189967375 0
2.500810102 1.169464201 -0.5184755678 0
2.501644131 1.169031995 -0.5179538197 0
2.502478159 1.168600224 -0.5174314929 0
2.503312187 1.16816889 -0.5169085871 0
2.504146216 1.167737992 -0.5163851021 0
2.504980244 1.16730753 -0.5158610375 0
2.505814272 1.166877507 -0.5153363931 0
2.506648301 1.16644792 -0.5148111686 0
2.507482329 1.166018772 -0.5142853639 0
2.508316357 1.165590063 -0.5137589785 0
2.509150386 1.165161793 -0.5132320123 0
2.509984414 1.164733963 -0.512704465 0
2.510818443 1.164306574 -0.5121763364 0
2.511652471 1.163879624 -0.5116476261 0
2.512486499 1.163453116 -0.511118334 0
2.513320528 1.16302705 -0.5105884597 0
2.514154556 1.162601426 -0.5100580031 0
2.514988584 1.162176245 -0.5095269639 0
2.515822613 1.161751506 -0.5089953418 0
2.516656641 1.161327212 -0.5084631366 0
2.517490669 1.160903361 -0.5079303481 0
2.518324698 1.160479955 -0.507396976 0
2.519158726 1.160056994 -0.5068630201 0
2.519992754 1.159634479 -0.5063284801 0
2.520826783 1.15921241 -0.5057933558 0
2.521660811 1.158790787 -0.505257647 0
2.52249484 1.158369612 -0.5047213535 0
2.523328868 1.157948884 -0.5041844749 0
2.524162896 1.157528604 -0.5036470112 0
2.524996925 1.157108772 -0.503108962 0
2.525830953 1.156689389 -0.5025703271 0
2.526664981 1.156270456 -0.5020311063 0
2.52749901 1.155851973 -0.5014912995 0
2.528333038 1.155433941 -0.5009509063 0
2.529167066 1.155016359 -0.5004099266 0
2.530001095 1.154599229 -0.4998683601 0
2.530835123 1.15418255 -0.4993262067 0
2.531669151 1.153766324 -0.4987834661 0
2.53250318 1.153350551 -0.4982401381 0
2.533337208 1.152935232 -0.4976962225 0
2.534171237 1.152520366 -0.4971517191 0
2.535005265 1.152105955 -0.4966066277 0
2.535839293 1.151691998 -0.4960609481 0
2.536673322 1.151278497 -0.4955146801 0
2.53750735 1.150865452 -0.4949678235 0
2.538341378 1.150452863 -0.4944203782 0
2.539175407 1.150040731 -0.4938723438 0
2.540009435 1.149629056 -0.4933237203 0
2.540843463 1.149217839 -0.4927745074 0
2.541677492 1.14880708 -0.4922247049 0
2.54251152 1.14839678 -0.4916743127 0
2.543345548 1.14798694 -0.4911233306 0
2.544179577 1.147577559 -0.4905717584 0
2.545013605 1.147168638 -0.4900195959 0
2.545847634 1.146760179 -0.489466843 0
2.546681662 1.14635218 -0.4889134994 0
2.54751569 1.145944643 -0.488359565 0
2.548349719 1.145537569 -0.4878050397 0
2.549183747 1.145130957 -0.4872499232 0
2.550017775 1.144724808 -0.4866942154 0
2.550851804 1.144319124 -0.4861379161 0
2.551685832 1.143913903 -0.4855810252 0
2.55251986 1.143509147 -0.4850235425 0
2.553353889 1.143104856 -0.4844654678 0
2.554187917 1.142701031 -0.4839068011 0
2.555021945 1.142297673 -0.483347542 0
2.555855974 1.14189478 -0.4827876906 0
2.556690002 1.141492355 -0.4822272466 0
2.557524031 1.141090398 -0.4816662099 0
2.558358059 1.140688909 -0.4811045803 0
2.559192087 1.140287889 -0.4805423578 0
2.560026116 1.139887337 -0.4799795421 0
2.560860144 1.139487256 -0.4794161331 0
2.561694172 1.139087644 -0.4788521307 0
2.562528201 1.138688503 -0.4782875347 0
2.563362229 1.138289834 -0.4777223451 0
2.564196257 1.137891636 -0.4771565617 0
2.565030286 1.13749391 -0.4765901843 0
2.565864314 1.137096656 -0.4760232129 0
2.566698342 1.136699876 -0.4754556473 0
2.567532371 1.136303569 -0.4748874874 0
2.568366399 1.135907737 -0.474318733 0
2.569200428 1.135512379 -0.4737493841 0
2.570034456 1.135117496 -0.4731794406 0
2.570868484 1.134723089 -0.4726089023 0
2.571702513 1.134329158 -0.4720377691 0
2.572536541 1.133935703 -0.471466041 0
2.573370569 1.133542726 -0.4708937177 0
2.574204598 1.133150226 -0.4703207993 0
2.575038626 1.132758204 -0.4697472856 0
2.575872654 1.132366661 -0.4691731765 0
2.576706683 1.131975597 -0.4685984719 0
2.577540711 1.131585013 -0.4680231717 0
2.578374739 1.131194908 -0.4674472759 0
2.579208768 1.130805284 -0.4668707843 0
2.580042796 1.130416141 -0.4662936969 0
2.580876825 1.13002748 -0.4657160136 0
2.581710853 1.129639301 -0.4651377343 0
2.582544881 1.129251604 -0.4645588588 0
2.58337891 1.12886439 -0.4639793873 0
2.584212938 1.12847766 -0.4633993195 0
2.585046966 1.128091414 -0.4628186554 0
2.585880995 1.127705653 -0.4622373949 0
2.586715023 1.127320376 -0.461655538 0
2.587549051 1.126935585 -0.4610730846 0
2.58838308 1.12655128 -0.4604900346 0
2.589217108 1.126167462 -0.459906388 0
2.590051136 1.125784131 -0.4593221447 0
2.590885165 1.125401287 -0.4587373047 0
2.591719193 1.125018931 -0.4581518679 0
2.592553222 1.124637064 -0.4575658343 0
2.59338725 1.124255685 -0.4569792038 0
2.594221278 1.123874797 -0.4563919763 0
2.595055307 1.123494398 -0.4558041519 0
2.595889335 1.123114489 -0.4552157305 0
2.596723363 1.122735072 -0.4546267121 0
2.597557392 1.122356147 -0.4540370966 0
2.59839142 1.121977713 -0.453446884 0
2.599225448 1.121599772 -0.4528560742 0
2.600059477 1.121222323 -0.4522646673 0
2.600893505 1.120845369 -0.4516726632 0
2.601727533 1.120468908 -0.4510800619 0
2.602561562 1.120092942 -0.4504868634 0
2.60339559 1.11971747 -0.4498930676 0
2.604229619 1.119342495 -0.4492986746 0
2.605063647 1.118968015 -0.4487036843 0
2.605897675 1.118594032 -0.4481080967 0
2.606731704 1.118220545 -0.4475119119 0
2.607565732 1.117847557 -0.4469151298 0
2.60839976 1.117475066 -0.4463177504 0
2.609233789 1.117103073 -0.4457197737 0
2.610067817 1.11673158 -0.4451211998 0
2.610901845 1.116360586 -0.4445220286 0
2.611735874 1.115990092 -0.4439222601 0
2.612569902 1.115620099 -0.4433218944 0
2.61340393 1.115250606 -0.4427209315 0
2.614237959 1.114881615 -0.4421193714 0
2.615071987 1.114513126 -0.4415172141 0
2.615906016 1.11414514 -0.4409144596 0
2.616740044 1.113777656 -0.440311108 0
2.617574072 1.113410676 -0.4397071593 0
2.618408101 1.1130442 -0.4391026136 0
2.619242129 1.112678228 -0.4384974708 0
2.620076157 1.112312761 -0.437891731 0
2.620910186 1.1119478 -0.4372853942 0
2.621744214 1.111583345 -0.4366784606 0
2.622578242 1.111219396 -0.43607093 0
2.623412271 1.110855954 -0.4354628027 0
2.624246299 1.110493019 -0.4348540786 0
2.625080327 1.110130593 -0.4342447578 0
2.625914356 1.109768675 -0.4336348403 0
2.626748384 1.109407265 -0.4330243262 0
2.627582413 1.109046366 -0.4324132156 0
2.628416441 1.108685976 -0.4318015086 0
2.629250469 1.108326096 -0.4311892051 0
2.630084498 1.107966728 -0.4305763054 0
2.630918526 1.107607871 -0.4299628094 0
2.631752554 1.107249526 -0.4293487172 0
2.632586583 1.106891693 -0.4287340289 0
2.633420611 1.106534373 -0.4281187446 0
2.634254639 1.106177567 -0.4275028644 0
2.635088668 1.105821274 -0.4268863884 0
2.635922696 1.105465496 -0.4262693166 0
2.636756724 1.105110233 -0.4256516492 0
2.637590753 1.104755485 -0.4250333863 0
2.638424781 1.104401254 -0.4244145279 0
2.63925881 1.104047538 -0.4237950742 0
2.640092838 1.103694339 -0.4231750252 0
2.640926866 1.103341658 -0.4225543811 0
2.641760895 1.102989495 -0.421933142 0
2.642594923 1.10263785 -0.421311308 0
2.643428951 1.102286724 -0.4206888792 0
2.64426298 1.101936117 -0.4200658558 0
2.645097008 1.10158603 -0.4194422378 0
2.645931036 1.101236464 -0.4188180254 0
2.646765065 1.100887418 -0.4181932188 0
2.647599093 1.100538894 -0.417567818 0
2.648433121 1.100190892 -0.4169418232 0
2.64926715 1.099843412 -0.4163152346 0
2.650101178 1.099496455 -0.4156880522 0
2.650935207 1.099150021 -0.4150602763 0
2.651769235 1.098804111 -0.4144319069 0
2.652603263 1.098458725 -0.4138029443 0
2.653437292 1.098113864 -0.4131733885 0
2.65427132 1.097769528 -0.4125432398 0
2.655105348 1.097425719 -0.4119124983 0
2.655939377 1.097082435 -0.4112811642 0
2.656773405 1.096739678 -0.4106492376 0
2.657607433 1.096397449 -0.4100167186 0
2.658441462 1.096055748 -0.4093836076 0
2.65927549 1.095714574 -0.4087499046 0
2.660109518 1.09537393 -0.4081156099 0
2.660943547 1.095033814 -0.4074807235 0
2.661777575 1.094694229 -0.4068452458 0
2.662611604 1.094355174 -0.4062091769 0
2.663445632 1.094016649 -0.4055725169 0
2.66427966 1.093678656 -0.4049352661 0
2.665113689 1.093341194 -0.4042974247 0
2.665947717 1.093004265 -0.4036589929 0
2.666781745 1.092667868 -0.4030199709 0
2.667615774 1.092332005 -0.4023803588 0
2.668449802 1.091996675 -0.401740157 0
2.66928383 1.09166188 -0.4010993656 0
2.670117859 1.091327619 -0.4004579848 0
2.670951887 1.090993893 -0.3998160149 0
2.671785915 1.090660703 -0.3991734561 0
2.672619944 1.090328049 -0.3985303086 0
2.673453972 1.089995932 -0.3978865726 0
2.674288001 1.089664352 -0.3972422484 0
2.675122029 1.08933331 -0.3965973362 0
2.675956057 1.089002806 -0.3959518363 0
2.676790086 1.08867284 -0.3953057488 0
2.677624114 1.088343413 -0.3946590741 0
2.678458142 1.088014526 -0.3940118124 0
2.679292171 1.087686179 -0.393363964 0
2.680126199 1.087358373 -0.3927155291 0
2.680960227 1.087031108 -0.3920665079 0
2.681794256 1.086704384 -0.3914169008 0
2.682628284 1.086378202 -0.3907667079 0
2.683462312 1.086052563 -0.3901159296 0
2.684296341 1.085727467 -0.3894645662 0
2.685130369 1.085402914 -0.3888126179 0
2.685964398 1.085078906 -0.388160085 0
2.686798426 1.084755442 -0.3875069678 0
2.687632454 1.084432522 -0.3868532665 0
2.688466483 1.084110148 -0.3861989815 0
2.689300511 1.083788321 -0.3855441131 0
2.690134539 1.083467039 -0.3848886615 0
2.690968568 1.083146305 -0.384232627 0
2.691802596 1.082826118 -0.3835760101 0
2.692636624 1.082506478 -0.3829188108 0
2.693470653 1.082187387 -0.3822610297 0
2.694304681 1.081868845 -0.381602667 0
2.695138709 1.081550853 -0.3809437229 0
2.695972738 1.08123341 -0.3802841979 0
2.696806766 1.080916517 -0.3796240922 0
2.697640795 1.080600175 -0.3789634062 0
2.698474823 1.080284385 -0.3783021403 0
2.699308851 1.079969146 -0.3776402946 0
2.70014288 1.07965446 -0.3769778697 0
2.700976908 1.079340326 -0.3763148658 0
2.701810936 1.079026745 -0.3756512832 0
2.702644965 1.078713718 -0.3749871224 0
2.703478993 1.078401246 -0.3743223836 0
2.704313021 1.078089328 -0.3736570673 0
2.70514705 1.077777965 -0.3729911737 0
2.705981078 1.077467157 -0.3723247033 0
2.706815106 1.077156906 -0.3716576564 0
2.707649135 1.076847211 -0.3709900334 0
2.708483163 1.076538074 -0.3703218347 0
2.709317192 1.076229494 -0.3696530606 0
2.71015122 1.075921472 -0.3689837115 0
2.710985248 1.075614008 -0.3683137878 0
2.711819277 1.075307104 -0.3676432899 0
2.712653305 1.075000758 -0.3669722181 0
2.713487333 1.074694973 -0.366300573 0
2.714321362 1.074389749 -0.3656283548 0
2.71515539 1.074085085 -0.3649555639 0
2.715989418 1.073780982 -0.3642822009 0
2.716823447 1.073477441 -0.363608266 0
2.717657475 1.073174463 -0.3629337597 0
2.718491503 1.072872047 -0.3622586824 0
2.719325532 1.072570195 -0.3615830346 0
2.72015956 1.072268907 -0.3609068166 0
2.720993589 1.071968182 -0.3602300289 0
2.721827617 1.071668023 -0.3595526719 0
2.722661645 1.071368428 -0.358874746 0
2.723495674 1.071069399 -0.3581962517 0
2.724329702 1.070770937 -0.3575171895 0
2.72516373 1.070473041 -0.3568375597 0
2.725997759 1.070175712 -0.3561573628 0
2.726831787 1.06987895 -0.3554765992 0
2.727665815 1.069582757 -0.3547952695 0
2.728499844 1.069287132 -0.3541133741 0
2.729333872 1.068992076 -0.3534309134 0
2.7301679 1.068697589 -0.3527478879 0
2.731001929 1.068403672 -0.3520642981 0
2.731835957 1.068110326 -0.3513801445 0
2.732669986 1.06781755 -0.3506954275 0
2.733504014 1.067525346 -0.3500101475 0
2.734338042 1.067233714 -0.3493243052 0
2.735172071 1.066942654 -0.348637901 0
2.736006099 1.066652166 -0.3479509353 0
2.736840127 1.066362252 -0.3472634087 0
2.737674156 1.066072911 -0.3465753217 0
2.738508184 1.065784145 -0.3458866747 0
2.739342212 1.065495953 -0.3451974683 0
2.740176241 1.065208336 -0.344507703 0
2.741010269 1.064921295 -0.3438173793 0
2.741844297 1.064634829 -0.3431264978 0
2.742678326 1.06434894 -0.3424350588 0
2.743512354 1.064063628 -0.3417430631 0
2.744346383 1.063778894 -0.341050511 0
2.745180411 1.063494737 -0.3403574032 0
2.746014439 1.063211158 -0.3396637401 0
2.746848468 1.062928159 -0.3389695224 0
2.747682496 1.062645738 -0.3382747504 0
2.748516524 1.062363897 -0.3375794249 0
2.749350553 1.062082637 -0.3368835464 0
2.750184581 1.061801957 -0.3361871153 0
2.751018609 1.061521858 -0.3354901323 0
2.751852638 1.06124234 -0.3347925979 0
2.752686666 1.060963405 -0.3340945127 0
2.753520694 1.060685052 -0.3333958773 0
2.754354723 1.060407282 -0.3326966922 0
2.755188751 1.060130095 -0.331996958 0
2.75602278 1.059853492 -0.3312966754 0
2.756856808 1.059577473 -0.3305958448 0
2.757690836 1.05930204 -0.3298944668 0
2.758524865 1.059027191 -0.3291925422 0
2.759358893 1.058752928 -0.3284900714 0
2.760192921 1.058479251 -0.327787055 0
2.76102695 1.058206161 -0.3270834938 0
2.761860978 1.057933657 -0.3263793882 0
2.762695006 1.057661741 -0.3256747388 0
2.763529035 1.057390414 -0.3249695464 0
2.764363063 1.057119674 -0.3242638115 0
2.765197091 1.056849523 -0.3235575348 0
2.76603112 1.056579962 -0.3228507168 0
2.766865148 1.05631099 -0.3221433582 0
2.767699177 1.056042609 -0.3214354596 0
2.768533205 1.055774818 -0.3207270218 0
2.769367233 1.055507618 -0.3200180452 0
2.770201262 1.05524101 -0.3193085306 0
2.77103529 1.054974993 -0.3185984786 0
2.771869318 1.054709569 -0.3178878899 0
2.772703347 1.054444738 -0.3171767651 0
2.773537375 1.054180501 -0.3164651049 0
2.774371403 1.053916857 -0.31575291 0
2.775205432 1.053653807 -0.315040181 0
2.77603946 1.053391352 -0.3143269186 0
2.776873488 1.053129492 -0.3136131234 0
2.777707517 1.052868228 -0.3128987962 0
2.778541545 1.052607559 -0.3121839376 0
2.779375574 1.052347487 -0.3114685484 0
2.780209602 1.052088012 -0.3107526292 0
2.78104363 1.051829134 -0.3100361807 0
2.781877659 1.051570854 -0.3093192036 0
2.782711687 1.051313173 -0.3086016986 0
2.783545715 1.051056089 -0.3078836665 0
2.784379744 1.050799605 -0.3071651079 0
2.785213772 1.050543721 -0.3064460235 0
2.7860478 1.050288436 -0.3057264142 0
2.786881829 1.050033752 -0.3050062805 0
2.787715857 1.049779669 -0.3042856232 0
2.788549885 1.049526186 -0.3035644432 0
2.789383914 1.049273306 -0.302842741 0
2.790217942 1.049021028 -0.3021205174 0
2.791051971 1.048769352 -0.3013977732 0
2.791885999 1.048518279 -0.3006745091 0
2.792720027 1.04826781 -0.2999507259 0
2.793554056 1.048017945 -0.2992264244 0
2.794388084 1.047768683 -0.2985016052 0
2.795222112 1.047520027 -0.2977762691 0
2.796056141 1.047271976 -0.297050417 0
2.796890169 1.04702453 -0.2963240495 0
2.797724197 1.046777691 -0.2955971675 0
2.798558226 1.046531458 -0.2948697718 0
2.799392254 1.046285831 -0.294141863 0
2.800226282 1.046040812 -0.2934134421 0
2.801060311 1.045796401 -0.2926845098 0
2.801894339 1.045552598 -0.2919550668 0
2.802728368 1.045309404 -0.291225114 0
2.803562396 1.045066818 -0.2904946522 0
2.804396424 1.044824842 -0.2897636822 0
2.805230453 1.044583476 -0.2890322048 0
2.806064481 1.04434272 -0.2883002208 0
2.806898509 1.044102575 -0.287567731 0
2.807732538 1.043863041 -0.2868347363 0
2.808566566 1.043624119 -0.2861012374 0
2.809400594 1.043385808 -0.2853672353 0
2.810234623 1.04314811 -0.2846327306 0
2.811068651 1.042911025 -0.2838977244 0
2.811902679 1.042674553 -0.2831622174 0
2.812736708 1.042438694 -0.2824262104 0
2.813570736 1.04220345 -0.2816897043 0
2.814404764 1.04196882 -0.2809527 0
2.815238793 1.041734805 -0.2802151982 0
2.816072821 1.041501405 -0.2794772 0
2.81690685 1.041268621 -0.2787387061 0
2.817740878 1.041036454 -0.2779997174 0
2.818574906 1.040804902 -0.2772602347 0
2.819408935 1.040573968 -0.276520259 0
2.820242963 1.040343651 -0.2757797912 0
2.821076991 1.040113952 -0.275038832 0
2.82191102 1.039884871 -0.2742973824 0
2.822745048 1.039656408 -0.2735554434 0
2.823579076 1.039428565 -0.2728130157 0
2.824413105 1.039201341 -0.2720701003 0
2.825247133 1.038974737 -0.271326698 0
2.826081161 1.038748753 -0.2705828099 0
2.82691519 1.038523389 -0.2698384368 0
2.827749218 1.038298647 -0.2690935796 0
2.828583247 1.038074526 -0.2683482392 0
2.829417275 1.037851027 -0.2676024166 0
2.830251303 1.03762815 -0.2668561126 0
2.831085332 1.037405896 -0.2661093283 0
2.83191936 1.037184265 -0.2653620645 0
2.832753388 1.036963257 -0.2646143222 0
2.833587417 1.036742873 -0.2638661023 0
2.834421445 1.036523114 -0.2631174058 0
2.835255473 1.036303979 -0.2623682336 0
2.836089502 1.036085469 -0.2616185867 0
2.83692353 1.035867584 -0.260868466 0
2.837757558 1.035650326 -0.2601178725 0
2.838591587 1.035433693 -0.2593668071 0
2.839425615 1.035217687 -0.2586152709 0
2.840259644 1.035002308 -0.2578632648 0
2.841093672 1.034787557 -0.2571107897 0
2.8419277 1.034573433 -0.2563578467 0
2.842761729 1.034359937 -0.2556044367 0
2.843595757 1.03414707 -0.2548505608 0
2.844429785 1.033934832 -0.2540962198 0
2.845263814 1.033723224 -0.2533414149 0
2.846097842 1.033512245 -0.252586147 0
2.84693187 1.033301896 -0.2518304171 0
2.847765899 1.033092177 -0.2510742262 0
2.848599927 1.03288309 -0.2503175754 0
2.849433955 1.032674634 -0.2495604655 0
2.850267984 1.032466809 -0.2488028978 0
2.851102012 1.032259616 -0.2480448732 0
2.851936041 1.032053056 -0.2472863926 0
2.852770069 1.031847129 -0.2465274572 0
2.853604097 1.031641834 -0.245768068 0
2.854438126 1.031437174 -0.245008226 0
2.855272154 1.031233147 -0.2442479322 0
2.856106182 1.031029754 -0.2434871878 0
2.856940211 1.030826997 -0.2427259937 0
2.857774239 1.030624874 -0.241964351 0
2.858608267 1.030423387 -0.2412022608 0
2.859442296 1.030222535 -0.2404397241 0
2.860276324 1.03002232 -0.2396767419 0
2.861110352 1.029822741 -0.2389133155 0
2.861944381 1.029623799 -0.2381494457 0
2.862778409 1.029425494 -0.2373851338 0
2.863612438 1.029227827 -0.2366203807 0
2.864446466 1.029030798 -0.2358551876 0
2.865280494 1.028834407 -0.2350895555 0
2.866114523 1.028638655 -0.2343234856 0
2.866948551 1.028443543 -0.2335569789 0
2.867782579 1.028249069 -0.2327900366 0
2.868616608 1.028055236 -0.2320226597 0
2.869450636 1.027862042 -0.2312548493 0
2.870284664 1.02766949 -0.2304866066 0
2.871118693 1.027477578 -0.2297179327 0
2.871952721 1.027286307 -0.2289488286 0
2.872786749 1.027095678 -0.2281792955 0
2.873620778 1.026905691 -0.2274093346 0
2.874454806 1.026716347 -0.2266389469 0
2.875288835 1.026527645 -0.2258681336 0
2.876122863 1.026339586 -0.2250968959 0
2.876956891 1.02615217 -0.2243252347 0
2.87779092 1.025965399 -0.2235531514 0
2.878624948 1.025779271 -0.2227806471 0
2.879458976 1.025593788 -0.2220077228 0
2.880293005 1.02540895 -0.2212343798 0
2.881127033 1.025224757 -0.2204606192 0
2.881961061 1.025041209 -0.2196864422 0
2.88279509 1.024858307 -0.2189118499 0
2.883629118 1.024676052 -0.2181368436 0
2.884463146 1.024494443 -0.2173614243 0
2.885297175 1.024313481 -0.2165855933 0
2.886131203 1.024133166 -0.2158093517 0
2.886965232 1.023953499 -0.2150327007 0
2.88779926 1.023774479 -0.2142556415 0
2.888633288 1.023596108 -0.2134781754 0
2.889467317 1.023418386 -0.2127003034 0
2.890301345 1.023241312 -0.2119220268 0
2.891135373 1.023064888 -0.2111433468 0
2.891969402 1.022889113 -0.2103642646 0
2.89280343 1.022713989 -0.2095847814 0
2.893637458 1.022539514 -0.2088048984 0
2.894471487 1.02236569 -0.2080246169 0
2.895305515 1.022192517 -0.207243938 0
2.896139543 1.022019996 -0.206462863 0
2.896973572 1.021848126 -0.205681393 0
2.8978076 1.021676908 -0.2048995294 0
2.898641629 1.021506342 -0.2041172734 0
2.899475657 1.021336429 -0.2033346262 0
2.900309685 1.021167168 -0.202551589 0
2.901143714 1.020998561 -0.2017681631 0
2.901977742 1.020830608 -0.2009843497 0
2.90281177 1.020663308 -0.2002001501 0
2.903645799 1.020496662 -0.1994155656 0
2.904479827 1.020330672 -0.1986305973 0
2.905313855 1.020165335 -0.1978452466 0
2.906147884 1.020000655 -0.1970595147 0
2.906981912 1.019836629 -0.196273403 0
2.90781594 1.019673259 -0.1954869126 0
2.908649969 1.019510546 -0.1947000448 0
2.909483997 1.019348489 -0.1939128009 0
2.910318026 1.019187089 -0.1931251823 0
2.911152054 1.019026345 -0.1923371901 0
2.911986082 1.018866259 -0.1915488257 0
2.912820111 1.018706831 -0.1907600904 0
2.913654139 1.018548061 -0.1899709854 0
2.914488167 1.018389949 -0.1891815121 0
2.915322196 1.018232495 -0.1883916718 0
2.916156224 1.018075701 -0.1876014658 0
2.916990252 1.017919566 -0.1868108953 0
2.917824281 1.01776409 -0.1860199617 0
2.918658309 1.017609274 -0.1852286664 0
2.919492337 1.017455118 -0.1844370105 0
2.920326366 1.017301623 -0.1836449956 0
2.921160394 1.017148788 -0.1828526228 0
2.921994423 1.016996614 -0.1820598935 0
2.922828451 1.016845102 -0.1812668091 0
2.923662479 1.016694251 -0.1804733708 0
2.924496508 1.016544062 -0.1796795801 0
2.925330536 1.016394535 -0.1788854382 0
2.926164564 1.016245671 -0.1780909465 0
2.926998593 1.01609747 -0.1772961064 0
2.927832621 1.015949931 -0.1765009192 0
2.928666649 1.015803056 -0.1757053863 0
2.929500678 1.015656845 -0.174909509 0
2.930334706 1.015511297 -0.1741132887 0
2.931168734 1.015366414 -0.1733167268 0
2.932002763 1.015222195 -0.1725198245 0
2.932836791 1.015078641 -0.1717225834 0
2.93367082 1.014935752 -0.1709250047 0
2.934504848 1.014793529 -0.1701270899 0
2.935338876 1.014651971 -0.1693288403 0
2.936172905 1.014511079 -0.1685302574 0
2.937006933 1.014370853 -0.1677313424 0
2.937840961 1.014231293 -0.1669320968 0
2.93867499 1.014092401 -0.166132522 0
2.939509018 1.013954175 -0.1653326195 0
2.940343046 1.013816617 -0.1645323904 0
2.941177075 1.013679726 -0.1637318364 0
2.942011103 1.013543503 -0.1629309588 0
2.942845131 1.013407948 -0.162129759 0
2.94367916 1.013273061 -0.1613282384 0
2.944513188 1.013138843 -0.1605263984 0
2.945347217 1.013005294 -0.1597242405 0
2.946181245 1.012872414 -0.1589217661 0
2.947015273 1.012740204 -0.1581189766 0
2.947849302 1.012608663 -0.1573158734 0
2.94868333 1.012477792 -0.1565124579 0
2.949517358 1.012347591 -0.1557087317 0
2.950351387 1.012218061 -0.1549046961 0
2.951185415 1.012089202 -0.1541003525 0
2.952019443 1.011961013 -0.1532957025 0
2.952853472 1.011833496 -0.1524907474 0
2.9536875 1.01170665 -0.1516854888 0
2.954521528 1.011580476 -0.150879928 0
2.955355557 1.011454974 -0.1500740665 0
2.956189585 1.011330144 -0.1492679058 0
2.957023614 1.011205986 -0.1484614473 0
2.957857642 1.011082502 -0.1476546925 0
2.95869167 1.01095969 -0.1468476429 0
2.959525699 1.010837552 -0.1460402999 0
2.960359727 1.010716087 -0.145232665 0
2.961193755 1.010595295 -0.1444247397 0
2.962027784 1.010475178 -0.1436165254 0
2.962861812 1.010355735 -0.1428080237 0
2.96369584 1.010236966 -0.141999236 0
2.964529869 1.010118872 -0.1411901638 0
2.965363897 1.010001453 -0.1403808086 0
2.966197925 1.009884709 -0.1395711719 0
2.967031954 1.009768641 -0.1387612551 0
2.967865982 1.009653248 -0.1379510599 0
2.968700011 1.00953853 -0.1371405876 0
2.969534039 1.009424489 -0.1363298398 0
2.970368067 1.009311125 -0.1355188179 0
2.971202096 1.009198436 -0.1347075236 0
2.972036124 1.009086425 -0.1338959583 0
2.972870152 1.00897509 -0.1330841234 0
2.973704181 1.008864433 -0.1322720206 0
2.974538209 1.008754453 -0.1314596514 0
2.975372237 1.008645151 -0.1306470172 0
2.976206266 1.008536527 -0.1298341196 0
2.977040294 1.00842858 -0.1290209601 0
2.977874322 1.008321313 -0.1282075403 0
2.978708351 1.008214723 -0.1273938617 0
2.979542379 1.008108812 -0.1265799257 0
2.980376408 1.008003581 -0.1257657341 0
2.981210436 1.007899028 -0.1249512882 0
2.982044464 1.007795155 -0.1241365896 0
2.982878493 1.007691961 -0.1233216399 0
2.983712521 1.007589447 -0.1225064406 0
2.984546549 1.007487614 -0.1216909933 0
2.985380578 1.00738646 -0.1208752995 0
2.986214606 1.007285987 -0.1200593608 0
2.987048634 1.007186194 -0.1192431787 0
2.987882663 1.007087083 -0.1184267549 0
2.988716691 1.006988652 -0.1176100907 0
2.989550719 1.006890902 -0.1167931879 0
2.990384748 1.006793834 -0.1159760479 0
2.991218776 1.006697448 -0.1151586724 0
2.992052805 1.006601743 -0.1143410629 0
2.992886833 1.00650672 -0.113523221 0
2.993720861 1.00641238 -0.1127051483 0
2.99455489 1.006318722 -0.1118868463 0
2.995388918 1.006225746 -0.1110683167 0
2.996222946 1.006133454 -0.1102495609 0
2.997056975 1.006041844 -0.1094305806 0
2.997891003 1.005950917 -0.1086113774 0
2.998725031 1.005860674 -0.1077919529 0
2.99955906 1.005771114 -0.1069723086 0
3.000393088 1.005682238 -0.1061524462 0
3.001227116 1.005594046 -0.1053323672 0
3.002061145 1.005506538 -0.1045120733 0
3.002895173 1.005419714 -0.103691566 0
3.003729202 1.005333575 -0.1028708469 0
3.00456323 1.00524812 -0.1020499177 0
3.005397258 1.00516335 -0.10122878 0
3.006231287 1.005079264 -0.1004074353 0
3.007065315 1.004995864 -0.09958588525 0
3.007899343 1.00491315 -0.09876413152 0
3.008733372 1.00483112 -0.09794217569 0
3.0095674 1.004749777 -0.09712001937 0
3.010401428 1.004669119 -0.09629766419 0
3.011235457 1.004589147 -0.09547511176 0
3.012069485 1.004509861 -0.09465236371 0
3.012903513 1.004431261 -0.09382942166 0
3.013737542 1.004353348 -0.09300628724 0
3.01457157 1.004276122 -0.09218296207 0
3.015405599 1.004199582 -0.0913594478 0
3.016239627 1.004123729 -0.09053574604 0
3.017073655 1.004048563 -0.08971185844 0
3.017907684 1.003974084 -0.08888778663 0
3.018741712 1.003900293 -0.08806353224 0
3.01957574 1.00382719 -0.08723909693 0
3.020409769 1.003754773 -0.08641448232 0
3.021243797 1.003683045 -0.08558969006 0
3.022077825 1.003612005 -0.0847647218 0
3.022911854 1.003541653 -0.08393957919 0
3.023745882 1.003471989 -0.08311426387 0
3.02457991 1.003403014 -0.0822887775 0
3.025413939 1.003334727 -0.08146312172 0
3.026247967 1.003267129 -0.0806372982 0
3.027081996 1.003200219 -0.07981130858 0
3.027916024 1.003133999 -0.07898515452 0
3.028750052 1.003068468 -0.07815883769 0
3.029584081 1.003003626 -0.07733235974 0
3.030418109 1.002939473 -0.07650572234 0
3.031252137 1.00287601 -0.07567892715 0
3.032086166 1.002813236 -0.07485197584 0
3.032920194 1.002751152 -0.07402487007 0
3.033754222 1.002689759 -0.07319761151 0
3.034588251 1.002629055 -0.07237020183 0
3.035422279 1.002569041 -0.07154264272 0
3.036256307 1.002509718 -0.07071493582 0
3.037090336 1.002451085 -0.06988708284 0
3.037924364 1.002393142 -0.06905908543 0
3.038758393 1.00233589 -0.06823094528 0
3.039592421 1.002279329 -0.06740266407 0
3.040426449 1.002223459 -0.06657424348 0
3.041260478 1.002168279 -0.06574568519 0
3.042094506 1.002113791 -0.06491699088 0
3.042928534 1.002059994 -0.06408816224 0
3.043762563 1.002006889 -0.06325920096 0
3.044596591 1.001954474 -0.06243010873 0
3.045430619 1.001902752 -0.06160088723 0
3.046264648 1.001851721 -0.06077153815 0
3.047098676 1.001801381 -0.05994206319 0
3.047932704 1.001751734 -0.05911246404 0
3.048766733 1.001702778 -0.0582827424 0
3.049600761 1.001654515 -0.05745289995 0
3.05043479 1.001606944 -0.0566229384 0
3.051268818 1.001560065 -0.05579285945 0
3.052102846 1.001513878 -0.05496266479 0
3.052936875 1.001468384 -0.05413235612 0
3.053770903 1.001423582 -0.05330193516 0
3.054604931 1.001379473 -0.05247140359 0
3.05543896 1.001336057 -0.05164076313 0
3.056272988 1.001293334 -0.05081001548 0
3.057107016 1.001251303 -0.04997916234 0
3.057941045 1.001209966 -0.04914820543 0
3.058775073 1.001169321 -0.04831714645 0
3.059609101 1.00112937 -0.04748598711 0
3.06044313 1.001090112 -0.04665472912 0
3.061277158 1.001051547 -0.0458233742 0
3.062111187 1.001013676 -0.04499192405 0
3.062945215 1.000976498 -0.04416038039 0
3.063779243 1.000940014 -0.04332874494 0
3.064613272 1.000904223 -0.04249701941 0
3.0654473 1.000869126 -0.04166520552 0
3.066281328 1.000834723 -0.04083330498 0
3.067115357 1.000801014 -0.04000131951 0
3.067949385 1.000767999 -0.03916925083 0
3.068783413 1.000735678 -0.03833710067 0
3.069617442 1.00070405 -0.03750487074 0
3.07045147 1.000673117 -0.03667256276 0
3.071285498 1.000642879 -0.03584017847 0
3.072119527 1.000613334 -0.03500771957 0
3.072953555 1.000584484 -0.03417518779 0
3.073787584 1.000556328 -0.03334258487 0
3.074621612 1.000528866 -0.03250991252 0
3.07545564 1.0005021 -0.03167717247 0
3.076289669 1.000476027 -0.03084436645 0
3.077123697 1.000450649 -0.03001149619 0
3.077957725 1.000425966 -0.02917856341 0
3.078791754 1.000401978 -0.02834556984 0
3.079625782 1.000378684 -0.02751251722 0
3.08045981 1.000356085 -0.02667940727 0
3.081293839 1.000334182 -0.02584624173 0
3.082127867 1.000312973 -0.02501302232 0
3.082961895 1.000292458 -0.02417975078 0
3.083795924 1.000272639 -0.02334642884 0
3.084629952 1.000253515 -0.02251305823 0
3.085463981 1.000235086 -0.02167964069 0
3.086298009 1.000217352 -0.02084617796 0
3.087132037 1.000200314 -0.02001267176 0
3.087966066 1.00018397 -0.01917912382 0
3.088800094 1.000168322 -0.0183455359 0
3.089634122 1.000153369 -0.01751190972 0
3.090468151 1.000139111 -0.01667824701 0
3.091302179 1.000125549 -0.01584454952 0
3.092136207 1.000112681 -0.01501081899 0
3.092970236 1.00010051 -0.01417705714 0
3.093804264 1.000089033 -0.01334326572 0
3.094638292 1.000078252 -0.01250944646 0
3.095472321 1.000068167 -0.01167560111 0
3.096306349 1.000058777 -0.0108417314 0
3.097140378 1.000050082 -0.01000783907 0
3.097974406 1.000042083 -0.009173925859 0
3.098808434 1.00003478 -0.008339993508 0
3.099642463 1.000028172 -0.007506043756 0
3.100476491 1.000022259 -0.006672078342 0
3.101310519 1.000017042 -0.005838099005 0
3.102144548 1.000012521 -0.005004107486 0
3.102978576 1.000008695 -0.004170105526 0
3.103812604 1.000005565 -0.003336094863 0
3.104646633 1.00000313 -0.002502077239 0
3.105480661 1.000001391 -0.001668054393 0
3.106314689 1.000000348 -0.0008340280669 0
3.107148718 1 -2.935152121e-14 0
3.107148718 1 -2.935152121e-14 1

